A Simple Convergence Proof of Adam and Adagrad

We provide a simple proof of convergence covering both the Adam and Adagrad adaptive optimization algorithms when applied to smooth (possibly non-convex) objective functions with bounded gradients. We show that in expectation, the squared norm of the objective gradient averaged over the trajectory has an upper-bound which is explicit in the constants of the problem, parameters of the optimizer, the dimension $d$, and the total number of iterations $N$. This bound can be made arbitrarily small, and with the right hyper-parameters, Adam can be shown to converge with the same rate of convergence $O(d\ln(N)/\sqrt{N})$. When used with the default parameters, Adam doesn't converge, however, and just like constant step-size SGD, it moves away from the initialization point faster than Adagrad, which might explain its practical success. Finally, we obtain the tightest dependency on the heavy ball momentum decay rate $\beta_1$ among all previous convergence bounds for non-convex Adam and Adagrad, improving from $O((1-\beta_1)^{-3})$ to $O((1-\beta_1)^{-1})$.

==> data/alpha.txt <==
x	y	yerr
1.0e-6	3.93733846046166e-5	1.0871323585988322e-6
3.162277660168379e-6	2.7742441999463495e-5	3.3868702883210546e-6
1.0e-5	4.917544281662358e-5	3.240311316014242e-7
3.1622776601683795e-5	0.00014490211625654064	2.4139683633248225e-6
0.0001	0.00044248741994374236	3.4108779314364166e-5
0.00031622776601683826	0.0013475846404609512	3.685416249488734e-5
0.001	0.0044495673975651195	8.430733684991792e-5
0.0031622776601683794	0.013301027629882093	0.0006115669648136575
0.01	0.035628526099651746	0.0004449496286616418
0.03162277660168379	0.0853953002198254	0.00045167952766657094
0.10000000000000005	0.18993873078407708	0.0018420377080988375
0.3162277660168378	0.3773258053141757	0.012404375586251128
1.0	1.187451202978476	0.03894603967587966


==> data/beta1.txt <==
x	y	yerr
1.0000000000287557e-6	0.00011212751091124816	1.1215672577577574e-5
3.162277660173629e-6	7.286544664724732e-5	9.549616461530983e-6
9.99999999995449e-6	5.2542881413147106e-5	6.720714434292434e-6
3.162277660173629e-5	4.55909472118747e-5	7.88624790771632e-6
9.999999999998899e-5	3.7965911599228544e-5	3.700549095923898e-6
0.0003162277660168078	4.7918231526819775e-5	4.792354520270207e-6
0.0010000000000000009	3.5929463675572595e-5	4.14312584699587e-6
0.003162277660168411	3.410511028060392e-5	1.4743488652943418e-6
0.010000000000000009	3.566832966337092e-5	6.380531537975304e-6
0.03162277660168378	3.789300580218074e-5	1.972357024965282e-6
0.10000000000000009	3.243673911388893e-5	7.941166838409083e-7
0.3162277660168378	3.36790709931157e-5	1.5517964387577422e-6
1.0	2.528369569037652e-5	4.76977354805583e-6


==> data/beta1_false.csv <==
uid,from_uid,epoch,g_norm,last,loss,opt.beta1,opt.beta2,opt.fix_beta1,opt.fix_beta2,opt.lr,sig
393ec1b9_0,,0,3.679421,false,1.53523,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_1,393ec1b9_0,1,3.955875,false,1.36379,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_2,393ec1b9_1,2,12.056893,false,1.23366,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_3,393ec1b9_2,3,6.29261,false,1.13855,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_4,393ec1b9_3,4,9.918586,false,1.06123,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_5,393ec1b9_4,5,11.754646,false,1.00206,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_6,393ec1b9_5,6,3.850282,false,0.9535,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_7,393ec1b9_6,7,4.191854,false,0.90287,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_8,393ec1b9_7,8,12.653807,false,0.87279,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_9,393ec1b9_8,9,6.249519,false,0.82103,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_10,393ec1b9_9,10,22.911673,false,0.79973,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_11,393ec1b9_10,11,8.366452,false,0.78173,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_12,393ec1b9_11,12,17.0644,false,0.75245,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_13,393ec1b9_12,13,14.071907,false,0.7185,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_14,393ec1b9_13,14,6.318867,false,0.69605,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_15,393ec1b9_14,15,1.882988,false,0.66448,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_16,393ec1b9_15,16,4.844964,false,0.65053,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_17,393ec1b9_16,17,8.2708,false,0.63314,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_18,393ec1b9_17,18,8.706036,false,0.61321,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_19,393ec1b9_18,19,5.056335,false,0.58876,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_20,393ec1b9_19,20,18.771715,false,0.59159,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_21,393ec1b9_20,21,10.843039,false,0.56375,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_22,393ec1b9_21,22,4.779715,false,0.53265,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_23,393ec1b9_22,23,7.481024,false,0.52487,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_24,393ec1b9_23,24,14.191804,false,0.51054,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_25,393ec1b9_24,25,15.927579,false,0.50165,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_26,393ec1b9_25,26,13.103194,false,0.50013,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_27,393ec1b9_26,27,35.899227,false,0.49582,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_28,393ec1b9_27,28,9.290658,false,0.45347,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_29,393ec1b9_28,29,12.097397,false,0.43927,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_30,393ec1b9_29,30,11.146505,false,0.43617,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_31,393ec1b9_30,31,6.781902,false,0.41599,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_32,393ec1b9_31,32,9.757475,false,0.41411,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_33,393ec1b9_32,33,4.338465,false,0.3989,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_34,393ec1b9_33,34,4.995877,false,0.38395,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_35,393ec1b9_34,35,5.162151,false,0.37371,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_36,393ec1b9_35,36,12.191906,false,0.37722,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_37,393ec1b9_36,37,8.547946,false,0.35541,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_38,393ec1b9_37,38,7.755253,false,0.35453,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_39,393ec1b9_38,39,9.576102,false,0.34687,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_40,393ec1b9_39,40,7.012478,false,0.33102,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_41,393ec1b9_40,41,4.869484,false,0.31137,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_42,393ec1b9_41,42,2.56725,false,0.30596,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_43,393ec1b9_42,43,24.482431,false,0.31769,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_44,393ec1b9_43,44,4.892386,false,0.29308,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_45,393ec1b9_44,45,8.559209,false,0.29014,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_46,393ec1b9_45,46,11.06324,false,0.2812,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_47,393ec1b9_46,47,7.681614,false,0.26922,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_48,393ec1b9_47,48,16.593542,false,0.27817,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_49,393ec1b9_48,49,5.598468,false,0.2498,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_50,393ec1b9_49,50,4.965841,false,0.25133,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_51,393ec1b9_50,51,3.757023,false,0.24481,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_52,393ec1b9_51,52,13.18435,false,0.23966,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_53,393ec1b9_52,53,1.842521,false,0.22637,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_54,393ec1b9_53,54,4.440101,false,0.2266,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_55,393ec1b9_54,55,11.420702,false,0.2258,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_56,393ec1b9_55,56,4.502538,false,0.20865,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_57,393ec1b9_56,57,19.830462,false,0.22776,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_58,393ec1b9_57,58,5.9746,false,0.20724,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_59,393ec1b9_58,59,5.385032,false,0.21174,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_60,393ec1b9_59,60,9.860937,false,0.19732,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_61,393ec1b9_60,61,9.423321,false,0.20453,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_62,393ec1b9_61,62,2.108562,false,0.17591,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_63,393ec1b9_62,63,14.71989,false,0.2038,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_64,393ec1b9_63,64,10.837088,false,0.18442,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_65,393ec1b9_64,65,4.209698,false,0.17428,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_66,393ec1b9_65,66,8.64818,false,0.17009,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_67,393ec1b9_66,67,9.037594,false,0.17579,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_68,393ec1b9_67,68,3.286451,false,0.16384,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_69,393ec1b9_68,69,4.556252,false,0.16903,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_70,393ec1b9_69,70,19.76022,false,0.18143,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_71,393ec1b9_70,71,2.519925,false,0.15163,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_72,393ec1b9_71,72,4.809233,false,0.14879,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_73,393ec1b9_72,73,10.893287,false,0.16665,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_74,393ec1b9_73,74,3.696726,false,0.14917,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_75,393ec1b9_74,75,4.676426,false,0.15483,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_76,393ec1b9_75,76,2.904195,false,0.13838,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_77,393ec1b9_76,77,2.723938,false,0.13408,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_78,393ec1b9_77,78,3.175759,false,0.13083,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_79,393ec1b9_78,79,6.955812,false,0.13801,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_80,393ec1b9_79,80,4.047517,false,0.13664,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_81,393ec1b9_80,81,2.459354,false,0.12449,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_82,393ec1b9_81,82,12.112362,false,0.1369,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_83,393ec1b9_82,83,3.493729,false,0.12479,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_84,393ec1b9_83,84,1.503171,false,0.1203,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_85,393ec1b9_84,85,5.024162,false,0.12122,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_86,393ec1b9_85,86,4.115473,false,0.1269,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_87,393ec1b9_86,87,11.764499,false,0.13626,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_88,393ec1b9_87,88,1.436375,false,0.11299,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_89,393ec1b9_88,89,12.418146,false,0.1378,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_90,393ec1b9_89,90,2.551927,false,0.11335,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_91,393ec1b9_90,91,5.049469,false,0.11946,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_92,393ec1b9_91,92,4.277956,false,0.12101,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_93,393ec1b9_92,93,1.167718,false,0.1025,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_94,393ec1b9_93,94,2.01591,false,0.10506,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_95,393ec1b9_94,95,5.276032,false,0.12111,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_96,393ec1b9_95,96,1.849841,false,0.1093,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_97,393ec1b9_96,97,3.850643,false,0.10206,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_98,393ec1b9_97,98,2.169126,false,0.10554,0,0.99,false,true,0.0001,393ec1b9
393ec1b9_99,393ec1b9_98,99,4.64701,true,0.11217,0,0.99,false,true,0.0001,393ec1b9
16c85078_0,,0,1.423646,false,1.51601,0.8,0.9999,false,true,0.0001,16c85078
16c85078_1,16c85078_0,1,5.830972,false,1.36494,0.8,0.9999,false,true,0.0001,16c85078
16c85078_2,16c85078_1,2,3.651868,false,1.24642,0.8,0.9999,false,true,0.0001,16c85078
16c85078_3,16c85078_2,3,1.880831,false,1.15188,0.8,0.9999,false,true,0.0001,16c85078
16c85078_4,16c85078_3,4,6.948275,false,1.0886,0.8,0.9999,false,true,0.0001,16c85078
16c85078_5,16c85078_4,5,1.909888,false,1.01907,0.8,0.9999,false,true,0.0001,16c85078
16c85078_6,16c85078_5,6,10.284906,false,0.97783,0.8,0.9999,false,true,0.0001,16c85078
16c85078_7,16c85078_6,7,5.533471,false,0.9273,0.8,0.9999,false,true,0.0001,16c85078
16c85078_8,16c85078_7,8,3.743669,false,0.88638,0.8,0.9999,false,true,0.0001,16c85078
16c85078_9,16c85078_8,9,4.325671,false,0.85225,0.8,0.9999,false,true,0.0001,16c85078
16c85078_10,16c85078_9,10,10.527997,false,0.82519,0.8,0.9999,false,true,0.0001,16c85078
16c85078_11,16c85078_10,11,10.100527,false,0.79629,0.8,0.9999,false,true,0.0001,16c85078
16c85078_12,16c85078_11,12,11.278378,false,0.77749,0.8,0.9999,false,true,0.0001,16c85078
16c85078_13,16c85078_12,13,5.573853,false,0.74287,0.8,0.9999,false,true,0.0001,16c85078
16c85078_14,16c85078_13,14,3.688474,false,0.71795,0.8,0.9999,false,true,0.0001,16c85078
16c85078_15,16c85078_14,15,3.452027,false,0.69411,0.8,0.9999,false,true,0.0001,16c85078
16c85078_16,16c85078_15,16,6.539078,false,0.67488,0.8,0.9999,false,true,0.0001,16c85078
16c85078_17,16c85078_16,17,7.136347,false,0.65744,0.8,0.9999,false,true,0.0001,16c85078
16c85078_18,16c85078_17,18,3.797321,false,0.63532,0.8,0.9999,false,true,0.0001,16c85078
16c85078_19,16c85078_18,19,10.253419,false,0.62471,0.8,0.9999,false,true,0.0001,16c85078
16c85078_20,16c85078_19,20,4.92764,false,0.60589,0.8,0.9999,false,true,0.0001,16c85078
16c85078_21,16c85078_20,21,3.063669,false,0.57844,0.8,0.9999,false,true,0.0001,16c85078
16c85078_22,16c85078_21,22,4.328464,false,0.55891,0.8,0.9999,false,true,0.0001,16c85078
16c85078_23,16c85078_22,23,2.711542,false,0.55361,0.8,0.9999,false,true,0.0001,16c85078
16c85078_24,16c85078_23,24,6.662709,false,0.54947,0.8,0.9999,false,true,0.0001,16c85078
16c85078_25,16c85078_24,25,6.481318,false,0.52252,0.8,0.9999,false,true,0.0001,16c85078
16c85078_26,16c85078_25,26,4.118782,false,0.50869,0.8,0.9999,false,true,0.0001,16c85078
16c85078_27,16c85078_26,27,4.072667,false,0.49834,0.8,0.9999,false,true,0.0001,16c85078
16c85078_28,16c85078_27,28,8.230668,false,0.48504,0.8,0.9999,false,true,0.0001,16c85078
16c85078_29,16c85078_28,29,5.370163,false,0.48047,0.8,0.9999,false,true,0.0001,16c85078
16c85078_30,16c85078_29,30,4.095867,false,0.46098,0.8,0.9999,false,true,0.0001,16c85078
16c85078_31,16c85078_30,31,2.177711,false,0.44274,0.8,0.9999,false,true,0.0001,16c85078
16c85078_32,16c85078_31,32,11.119534,false,0.44286,0.8,0.9999,false,true,0.0001,16c85078
16c85078_33,16c85078_32,33,13.516521,false,0.43104,0.8,0.9999,false,true,0.0001,16c85078
16c85078_34,16c85078_33,34,3.895955,false,0.40301,0.8,0.9999,false,true,0.0001,16c85078
16c85078_35,16c85078_34,35,3.649477,false,0.39343,0.8,0.9999,false,true,0.0001,16c85078
16c85078_36,16c85078_35,36,2.401462,false,0.39405,0.8,0.9999,false,true,0.0001,16c85078
16c85078_37,16c85078_36,37,5.099069,false,0.37818,0.8,0.9999,false,true,0.0001,16c85078
16c85078_38,16c85078_37,38,5.427508,false,0.37461,0.8,0.9999,false,true,0.0001,16c85078
16c85078_39,16c85078_38,39,2.378965,false,0.35807,0.8,0.9999,false,true,0.0001,16c85078
16c85078_40,16c85078_39,40,6.130158,false,0.34753,0.8,0.9999,false,true,0.0001,16c85078
16c85078_41,16c85078_40,41,6.329976,false,0.33943,0.8,0.9999,false,true,0.0001,16c85078
16c85078_42,16c85078_41,42,5.018359,false,0.32916,0.8,0.9999,false,true,0.0001,16c85078
16c85078_43,16c85078_42,43,3.021948,false,0.31195,0.8,0.9999,false,true,0.0001,16c85078
16c85078_44,16c85078_43,44,6.753493,false,0.31257,0.8,0.9999,false,true,0.0001,16c85078
16c85078_45,16c85078_44,45,5.614564,false,0.30134,0.8,0.9999,false,true,0.0001,16c85078
16c85078_46,16c85078_45,46,13.394693,false,0.29367,0.8,0.9999,false,true,0.0001,16c85078
16c85078_47,16c85078_46,47,9.145056,false,0.29358,0.8,0.9999,false,true,0.0001,16c85078
16c85078_48,16c85078_47,48,8.578644,false,0.27639,0.8,0.9999,false,true,0.0001,16c85078
16c85078_49,16c85078_48,49,5.075655,false,0.26702,0.8,0.9999,false,true,0.0001,16c85078
16c85078_50,16c85078_49,50,5.105072,false,0.25702,0.8,0.9999,false,true,0.0001,16c85078
16c85078_51,16c85078_50,51,6.700492,false,0.26431,0.8,0.9999,false,true,0.0001,16c85078
16c85078_52,16c85078_51,52,11.760948,false,0.2585,0.8,0.9999,false,true,0.0001,16c85078
16c85078_53,16c85078_52,53,3.717315,false,0.23761,0.8,0.9999,false,true,0.0001,16c85078
16c85078_54,16c85078_53,54,4.666339,false,0.23988,0.8,0.9999,false,true,0.0001,16c85078
16c85078_55,16c85078_54,55,11.333367,false,0.22959,0.8,0.9999,false,true,0.0001,16c85078
16c85078_56,16c85078_55,56,9.948438,false,0.22574,0.8,0.9999,false,true,0.0001,16c85078
16c85078_57,16c85078_56,57,9.068923,false,0.22447,0.8,0.9999,false,true,0.0001,16c85078
16c85078_58,16c85078_57,58,10.168894,false,0.21321,0.8,0.9999,false,true,0.0001,16c85078
16c85078_59,16c85078_58,59,4.942624,false,0.20254,0.8,0.9999,false,true,0.0001,16c85078
16c85078_60,16c85078_59,60,5.836732,false,0.19844,0.8,0.9999,false,true,0.0001,16c85078
16c85078_61,16c85078_60,61,2.159753,false,0.19336,0.8,0.9999,false,true,0.0001,16c85078
16c85078_62,16c85078_61,62,4.271319,false,0.19066,0.8,0.9999,false,true,0.0001,16c85078
16c85078_63,16c85078_62,63,7.629488,false,0.19713,0.8,0.9999,false,true,0.0001,16c85078
16c85078_64,16c85078_63,64,2.687883,false,0.17048,0.8,0.9999,false,true,0.0001,16c85078
16c85078_65,16c85078_64,65,3.053007,false,0.18541,0.8,0.9999,false,true,0.0001,16c85078
16c85078_66,16c85078_65,66,1.654089,false,0.16671,0.8,0.9999,false,true,0.0001,16c85078
16c85078_67,16c85078_66,67,12.89022,false,0.17489,0.8,0.9999,false,true,0.0001,16c85078
16c85078_68,16c85078_67,68,6.307241,false,0.17364,0.8,0.9999,false,true,0.0001,16c85078
16c85078_69,16c85078_68,69,7.05212,false,0.15955,0.8,0.9999,false,true,0.0001,16c85078
16c85078_70,16c85078_69,70,7.952105,false,0.16276,0.8,0.9999,false,true,0.0001,16c85078
16c85078_71,16c85078_70,71,7.382271,false,0.15744,0.8,0.9999,false,true,0.0001,16c85078
16c85078_72,16c85078_71,72,3.364327,false,0.14781,0.8,0.9999,false,true,0.0001,16c85078
16c85078_73,16c85078_72,73,3.497213,false,0.1499,0.8,0.9999,false,true,0.0001,16c85078
16c85078_74,16c85078_73,74,5.907213,false,0.15117,0.8,0.9999,false,true,0.0001,16c85078
16c85078_75,16c85078_74,75,2.010979,false,0.13063,0.8,0.9999,false,true,0.0001,16c85078
16c85078_76,16c85078_75,76,4.143528,false,0.14183,0.8,0.9999,false,true,0.0001,16c85078
16c85078_77,16c85078_76,77,6.775644,false,0.13557,0.8,0.9999,false,true,0.0001,16c85078
16c85078_78,16c85078_77,78,3.724881,false,0.13101,0.8,0.9999,false,true,0.0001,16c85078
16c85078_79,16c85078_78,79,5.86454,false,0.13002,0.8,0.9999,false,true,0.0001,16c85078
16c85078_80,16c85078_79,80,3.186624,false,0.1257,0.8,0.9999,false,true,0.0001,16c85078
16c85078_81,16c85078_80,81,2.297704,false,0.12231,0.8,0.9999,false,true,0.0001,16c85078
16c85078_82,16c85078_81,82,2.49484,false,0.11994,0.8,0.9999,false,true,0.0001,16c85078
16c85078_83,16c85078_82,83,6.593358,false,0.12474,0.8,0.9999,false,true,0.0001,16c85078
16c85078_84,16c85078_83,84,7.79812,false,0.11766,0.8,0.9999,false,true,0.0001,16c85078
16c85078_85,16c85078_84,85,1.39008,false,0.1077,0.8,0.9999,false,true,0.0001,16c85078
16c85078_86,16c85078_85,86,4.521712,false,0.11926,0.8,0.9999,false,true,0.0001,16c85078
16c85078_87,16c85078_86,87,2.817111,false,0.10707,0.8,0.9999,false,true,0.0001,16c85078
16c85078_88,16c85078_87,88,3.559638,false,0.10574,0.8,0.9999,false,true,0.0001,16c85078
16c85078_89,16c85078_88,89,6.320022,false,0.11159,0.8,0.9999,false,true,0.0001,16c85078
16c85078_90,16c85078_89,90,2.84268,false,0.10026,0.8,0.9999,false,true,0.0001,16c85078
16c85078_91,16c85078_90,91,5.798955,false,0.10583,0.8,0.9999,false,true,0.0001,16c85078
16c85078_92,16c85078_91,92,3.922934,false,0.09986,0.8,0.9999,false,true,0.0001,16c85078
16c85078_93,16c85078_92,93,9.763233,false,0.1138,0.8,0.9999,false,true,0.0001,16c85078
16c85078_94,16c85078_93,94,3.228107,false,0.09887,0.8,0.9999,false,true,0.0001,16c85078
16c85078_95,16c85078_94,95,8.273197,false,0.11127,0.8,0.9999,false,true,0.0001,16c85078
16c85078_96,16c85078_95,96,2.510768,false,0.09552,0.8,0.9999,false,true,0.0001,16c85078
16c85078_97,16c85078_96,97,2.556233,false,0.10309,0.8,0.9999,false,true,0.0001,16c85078
16c85078_98,16c85078_97,98,3.087814,false,0.09614,0.8,0.9999,false,true,0.0001,16c85078
16c85078_99,16c85078_98,99,1.42362,true,0.08294,0.8,0.9999,false,true,0.0001,16c85078
23ed72e8_0,,0,13.226102,false,1.523,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_1,23ed72e8_0,1,2.313449,false,1.34506,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_2,23ed72e8_1,2,9.021755,false,1.24659,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_3,23ed72e8_2,3,2.43635,false,1.16165,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_4,23ed72e8_3,4,5.209412,false,1.09623,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_5,23ed72e8_4,5,13.584683,false,1.04035,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_6,23ed72e8_5,6,7.510159,false,0.97945,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_7,23ed72e8_6,7,7.052828,false,0.943,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_8,23ed72e8_7,8,9.622149,false,0.90313,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_9,23ed72e8_8,9,3.253308,false,0.86451,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_10,23ed72e8_9,10,5.53085,false,0.84083,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_11,23ed72e8_10,11,13.40645,false,0.80785,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_12,23ed72e8_11,12,3.578176,false,0.77546,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_13,23ed72e8_12,13,5.918199,false,0.75233,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_14,23ed72e8_13,14,4.776595,false,0.72458,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_15,23ed72e8_14,15,3.416902,false,0.70811,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_16,23ed72e8_15,16,10.321267,false,0.69427,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_17,23ed72e8_16,17,9.320686,false,0.66953,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_18,23ed72e8_17,18,8.771037,false,0.65981,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_19,23ed72e8_18,19,11.53776,false,0.63809,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_20,23ed72e8_19,20,14.075868,false,0.61861,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_21,23ed72e8_20,21,14.450981,false,0.60147,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_22,23ed72e8_21,22,11.061442,false,0.58532,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_23,23ed72e8_22,23,5.989669,false,0.56566,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_24,23ed72e8_23,24,12.305409,false,0.56017,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_25,23ed72e8_24,25,5.782601,false,0.54144,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_26,23ed72e8_25,26,5.84975,false,0.52014,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_27,23ed72e8_26,27,3.626367,false,0.50486,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_28,23ed72e8_27,28,4.901102,false,0.49142,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_29,23ed72e8_28,29,11.607409,false,0.48069,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_30,23ed72e8_29,30,7.205584,false,0.48237,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_31,23ed72e8_30,31,3.268649,false,0.46035,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_32,23ed72e8_31,32,29.038578,false,0.4684,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_33,23ed72e8_32,33,8.591385,false,0.43948,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_34,23ed72e8_33,34,10.646904,false,0.42693,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_35,23ed72e8_34,35,5.526208,false,0.41058,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_36,23ed72e8_35,36,8.918052,false,0.41298,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_37,23ed72e8_36,37,4.104918,false,0.37734,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_38,23ed72e8_37,38,9.06273,false,0.38214,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_39,23ed72e8_38,39,13.026175,false,0.38062,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_40,23ed72e8_39,40,5.536679,false,0.36158,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_41,23ed72e8_40,41,7.891785,false,0.35034,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_42,23ed72e8_41,42,5.279186,false,0.33677,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_43,23ed72e8_42,43,6.521375,false,0.3241,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_44,23ed72e8_43,44,15.795934,false,0.33494,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_45,23ed72e8_44,45,5.235152,false,0.31716,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_46,23ed72e8_45,46,4.877898,false,0.29242,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_47,23ed72e8_46,47,5.685431,false,0.29041,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_48,23ed72e8_47,48,2.466371,false,0.27907,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_49,23ed72e8_48,49,3.745569,false,0.26924,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_50,23ed72e8_49,50,4.082016,false,0.26828,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_51,23ed72e8_50,51,9.376199,false,0.26743,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_52,23ed72e8_51,52,5.891923,false,0.25017,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_53,23ed72e8_52,53,9.735256,false,0.25614,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_54,23ed72e8_53,54,6.90922,false,0.24041,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_55,23ed72e8_54,55,11.614363,false,0.24212,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_56,23ed72e8_55,56,9.501694,false,0.23639,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_57,23ed72e8_56,57,3.678187,false,0.22038,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_58,23ed72e8_57,58,6.903363,false,0.23124,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_59,23ed72e8_58,59,6.483643,false,0.20924,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_60,23ed72e8_59,60,1.86363,false,0.20193,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_61,23ed72e8_60,61,7.879732,false,0.19756,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_62,23ed72e8_61,62,4.493838,false,0.18971,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_63,23ed72e8_62,63,13.414491,false,0.20085,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_64,23ed72e8_63,64,2.86894,false,0.18553,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_65,23ed72e8_64,65,6.541536,false,0.17866,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_66,23ed72e8_65,66,4.679359,false,0.18681,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_67,23ed72e8_66,67,1.808728,false,0.16521,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_68,23ed72e8_67,68,2.634652,false,0.15866,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_69,23ed72e8_68,69,1.732944,false,0.15748,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_70,23ed72e8_69,70,1.325176,false,0.14676,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_71,23ed72e8_70,71,7.180576,false,0.16585,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_72,23ed72e8_71,72,3.647945,false,0.15925,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_73,23ed72e8_72,73,5.857225,false,0.15681,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_74,23ed72e8_73,74,3.638794,false,0.16021,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_75,23ed72e8_74,75,4.83892,false,0.14353,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_76,23ed72e8_75,76,6.960425,false,0.14786,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_77,23ed72e8_76,77,1.780726,false,0.12573,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_78,23ed72e8_77,78,6.716814,false,0.12955,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_79,23ed72e8_78,79,2.470274,false,0.13631,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_80,23ed72e8_79,80,1.374341,false,0.12192,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_81,23ed72e8_80,81,6.732386,false,0.12587,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_82,23ed72e8_81,82,4.953329,false,0.12618,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_83,23ed72e8_82,83,5.090387,false,0.135,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_84,23ed72e8_83,84,3.069087,false,0.12147,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_85,23ed72e8_84,85,1.823402,false,0.10744,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_86,23ed72e8_85,86,3.465901,false,0.11089,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_87,23ed72e8_86,87,6.098044,false,0.1168,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_88,23ed72e8_87,88,1.733432,false,0.11069,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_89,23ed72e8_88,89,1.080859,false,0.10545,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_90,23ed72e8_89,90,2.549144,false,0.12106,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_91,23ed72e8_90,91,2.859898,false,0.10419,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_92,23ed72e8_91,92,2.402652,false,0.1022,0,0.9999,false,true,0.0001,23ed72e8
23ed72e8_93,23ed72e8_92,93,3.160836,true,0.091,0,0.9999,false,true,0.0001,23ed72e8
855893ba_0,,0,5.576312,false,1.41595,0.99,0.9999,false,true,0.001,855893ba
855893ba_1,855893ba_0,1,6.933117,false,1.20621,0.99,0.9999,false,true,0.001,855893ba
855893ba_2,855893ba_1,2,2.697896,false,1.0473,0.99,0.9999,false,true,0.001,855893ba
855893ba_3,855893ba_2,3,2.402438,false,0.96498,0.99,0.9999,false,true,0.001,855893ba
855893ba_4,855893ba_3,4,3.252,false,0.89084,0.99,0.9999,false,true,0.001,855893ba
855893ba_5,855893ba_4,5,1.987123,false,0.84884,0.99,0.9999,false,true,0.001,855893ba
855893ba_6,855893ba_5,6,1.442047,false,0.76666,0.99,0.9999,false,true,0.001,855893ba
855893ba_7,855893ba_6,7,1.614797,false,0.71565,0.99,0.9999,false,true,0.001,855893ba
855893ba_8,855893ba_7,8,1.192912,false,0.69257,0.99,0.9999,false,true,0.001,855893ba
855893ba_9,855893ba_8,9,0.718713,false,0.66933,0.99,0.9999,false,true,0.001,855893ba
855893ba_10,855893ba_9,10,1.215402,false,0.63083,0.99,0.9999,false,true,0.001,855893ba
855893ba_11,855893ba_10,11,1.018622,false,0.60696,0.99,0.9999,false,true,0.001,855893ba
855893ba_12,855893ba_11,12,0.415642,false,0.57441,0.99,0.9999,false,true,0.001,855893ba
855893ba_13,855893ba_12,13,1.014681,false,0.5553,0.99,0.9999,false,true,0.001,855893ba
855893ba_14,855893ba_13,14,0.582867,false,0.54474,0.99,0.9999,false,true,0.001,855893ba
855893ba_15,855893ba_14,15,0.479958,false,0.52611,0.99,0.9999,false,true,0.001,855893ba
855893ba_16,855893ba_15,16,0.606114,false,0.53052,0.99,0.9999,false,true,0.001,855893ba
855893ba_17,855893ba_16,17,0.741566,false,0.49353,0.99,0.9999,false,true,0.001,855893ba
855893ba_18,855893ba_17,18,0.479617,false,0.46501,0.99,0.9999,false,true,0.001,855893ba
855893ba_19,855893ba_18,19,0.33541,false,0.45003,0.99,0.9999,false,true,0.001,855893ba
855893ba_20,855893ba_19,20,0.259506,false,0.43398,0.99,0.9999,false,true,0.001,855893ba
855893ba_21,855893ba_20,21,0.457186,false,0.43316,0.99,0.9999,false,true,0.001,855893ba
855893ba_22,855893ba_21,22,0.877298,false,0.43784,0.99,0.9999,false,true,0.001,855893ba
855893ba_23,855893ba_22,23,0.246058,false,0.40909,0.99,0.9999,false,true,0.001,855893ba
855893ba_24,855893ba_23,24,0.185923,false,0.39305,0.99,0.9999,false,true,0.001,855893ba
855893ba_25,855893ba_24,25,0.513023,false,0.39184,0.99,0.9999,false,true,0.001,855893ba
855893ba_26,855893ba_25,26,0.53897,false,0.38627,0.99,0.9999,false,true,0.001,855893ba
855893ba_27,855893ba_26,27,0.456515,false,0.37578,0.99,0.9999,false,true,0.001,855893ba
855893ba_28,855893ba_27,28,0.674129,false,0.37152,0.99,0.9999,false,true,0.001,855893ba
855893ba_29,855893ba_28,29,0.352064,false,0.35217,0.99,0.9999,false,true,0.001,855893ba
855893ba_30,855893ba_29,30,0.914285,false,0.36229,0.99,0.9999,false,true,0.001,855893ba
855893ba_31,855893ba_30,31,0.723016,false,0.34658,0.99,0.9999,false,true,0.001,855893ba
855893ba_32,855893ba_31,32,0.541532,false,0.34265,0.99,0.9999,false,true,0.001,855893ba
855893ba_33,855893ba_32,33,0.208099,false,0.31829,0.99,0.9999,false,true,0.001,855893ba
855893ba_34,855893ba_33,34,0.194526,false,0.3071,0.99,0.9999,false,true,0.001,855893ba
855893ba_35,855893ba_34,35,0.379645,false,0.30254,0.99,0.9999,false,true,0.001,855893ba
855893ba_36,855893ba_35,36,0.278237,false,0.28851,0.99,0.9999,false,true,0.001,855893ba
855893ba_37,855893ba_36,37,0.811781,false,0.31497,0.99,0.9999,false,true,0.001,855893ba
855893ba_38,855893ba_37,38,0.588158,false,0.30607,0.99,0.9999,false,true,0.001,855893ba
855893ba_39,855893ba_38,39,0.535715,false,0.28683,0.99,0.9999,false,true,0.001,855893ba
855893ba_40,855893ba_39,40,0.344948,false,0.27036,0.99,0.9999,false,true,0.001,855893ba
855893ba_41,855893ba_40,41,0.234964,false,0.25703,0.99,0.9999,false,true,0.001,855893ba
855893ba_42,855893ba_41,42,0.45856,false,0.2665,0.99,0.9999,false,true,0.001,855893ba
855893ba_43,855893ba_42,43,0.208982,false,0.24978,0.99,0.9999,false,true,0.001,855893ba
855893ba_44,855893ba_43,44,0.279332,false,0.25167,0.99,0.9999,false,true,0.001,855893ba
855893ba_45,855893ba_44,45,0.178507,false,0.24078,0.99,0.9999,false,true,0.001,855893ba
855893ba_46,855893ba_45,46,0.130046,false,0.23687,0.99,0.9999,false,true,0.001,855893ba
855893ba_47,855893ba_46,47,0.153631,false,0.24882,0.99,0.9999,false,true,0.001,855893ba
855893ba_48,855893ba_47,48,0.107629,false,0.22333,0.99,0.9999,false,true,0.001,855893ba
855893ba_49,855893ba_48,49,0.205477,false,0.21752,0.99,0.9999,false,true,0.001,855893ba
855893ba_50,855893ba_49,50,0.253444,false,0.22319,0.99,0.9999,false,true,0.001,855893ba
855893ba_51,855893ba_50,51,0.19641,false,0.22715,0.99,0.9999,false,true,0.001,855893ba
855893ba_52,855893ba_51,52,0.209504,false,0.21225,0.99,0.9999,false,true,0.001,855893ba
855893ba_53,855893ba_52,53,0.433172,false,0.2296,0.99,0.9999,false,true,0.001,855893ba
855893ba_54,855893ba_53,54,0.245433,false,0.21662,0.99,0.9999,false,true,0.001,855893ba
855893ba_55,855893ba_54,55,0.401837,false,0.22067,0.99,0.9999,false,true,0.001,855893ba
855893ba_56,855893ba_55,56,0.222026,false,0.22098,0.99,0.9999,false,true,0.001,855893ba
855893ba_57,855893ba_56,57,0.271791,false,0.20788,0.99,0.9999,false,true,0.001,855893ba
855893ba_58,855893ba_57,58,0.286499,false,0.20126,0.99,0.9999,false,true,0.001,855893ba
855893ba_59,855893ba_58,59,0.172931,false,0.19454,0.99,0.9999,false,true,0.001,855893ba
855893ba_60,855893ba_59,60,0.261022,false,0.20094,0.99,0.9999,false,true,0.001,855893ba
855893ba_61,855893ba_60,61,0.166941,false,0.18837,0.99,0.9999,false,true,0.001,855893ba
855893ba_62,855893ba_61,62,0.149565,false,0.17183,0.99,0.9999,false,true,0.001,855893ba
855893ba_63,855893ba_62,63,0.13779,false,0.17147,0.99,0.9999,false,true,0.001,855893ba
855893ba_64,855893ba_63,64,0.135955,false,0.16352,0.99,0.9999,false,true,0.001,855893ba
855893ba_65,855893ba_64,65,0.078483,false,0.16723,0.99,0.9999,false,true,0.001,855893ba
855893ba_66,855893ba_65,66,0.120878,false,0.15981,0.99,0.9999,false,true,0.001,855893ba
855893ba_67,855893ba_66,67,0.124748,false,0.15835,0.99,0.9999,false,true,0.001,855893ba
855893ba_68,855893ba_67,68,0.1637,false,0.15256,0.99,0.9999,false,true,0.001,855893ba
855893ba_69,855893ba_68,69,0.173582,false,0.15809,0.99,0.9999,false,true,0.001,855893ba
855893ba_70,855893ba_69,70,0.166704,false,0.1646,0.99,0.9999,false,true,0.001,855893ba
855893ba_71,855893ba_70,71,0.156674,false,0.15372,0.99,0.9999,false,true,0.001,855893ba
855893ba_72,855893ba_71,72,0.121684,false,0.14283,0.99,0.9999,false,true,0.001,855893ba
855893ba_73,855893ba_72,73,0.1427,false,0.14167,0.99,0.9999,false,true,0.001,855893ba
855893ba_74,855893ba_73,74,0.15003,false,0.14754,0.99,0.9999,false,true,0.001,855893ba
855893ba_75,855893ba_74,75,0.067514,false,0.13036,0.99,0.9999,false,true,0.001,855893ba
855893ba_76,855893ba_75,76,0.14029,false,0.13348,0.99,0.9999,false,true,0.001,855893ba
855893ba_77,855893ba_76,77,0.124932,false,0.13424,0.99,0.9999,false,true,0.001,855893ba
855893ba_78,855893ba_77,78,0.194971,false,0.13621,0.99,0.9999,false,true,0.001,855893ba
855893ba_79,855893ba_78,79,0.300791,false,0.15302,0.99,0.9999,false,true,0.001,855893ba
855893ba_80,855893ba_79,80,0.368692,false,0.13405,0.99,0.9999,false,true,0.001,855893ba
855893ba_81,855893ba_80,81,0.130399,false,0.12293,0.99,0.9999,false,true,0.001,855893ba
855893ba_82,855893ba_81,82,0.280497,false,0.13352,0.99,0.9999,false,true,0.001,855893ba
855893ba_83,855893ba_82,83,0.205993,false,0.12946,0.99,0.9999,false,true,0.001,855893ba
855893ba_84,855893ba_83,84,0.091766,false,0.11812,0.99,0.9999,false,true,0.001,855893ba
855893ba_85,855893ba_84,85,0.079587,false,0.12111,0.99,0.9999,false,true,0.001,855893ba
855893ba_86,855893ba_85,86,0.08868,false,0.11339,0.99,0.9999,false,true,0.001,855893ba
855893ba_87,855893ba_86,87,0.100782,false,0.11745,0.99,0.9999,false,true,0.001,855893ba
855893ba_88,855893ba_87,88,0.07536,false,0.11885,0.99,0.9999,false,true,0.001,855893ba
855893ba_89,855893ba_88,89,0.070975,false,0.10902,0.99,0.9999,false,true,0.001,855893ba
855893ba_90,855893ba_89,90,0.075129,false,0.10321,0.99,0.9999,false,true,0.001,855893ba
855893ba_91,855893ba_90,91,0.122809,false,0.11839,0.99,0.9999,false,true,0.001,855893ba
855893ba_92,855893ba_91,92,0.120137,false,0.11619,0.99,0.9999,false,true,0.001,855893ba
855893ba_93,855893ba_92,93,0.057929,false,0.10935,0.99,0.9999,false,true,0.001,855893ba
855893ba_94,855893ba_93,94,0.120607,false,0.1093,0.99,0.9999,false,true,0.001,855893ba
855893ba_95,855893ba_94,95,0.041734,false,0.09173,0.99,0.9999,false,true,0.001,855893ba
855893ba_96,855893ba_95,96,0.128486,false,0.10824,0.99,0.9999,false,true,0.001,855893ba
855893ba_97,855893ba_96,97,0.13137,false,0.10699,0.99,0.9999,false,true,0.001,855893ba
855893ba_98,855893ba_97,98,0.171011,false,0.11343,0.99,0.9999,false,true,0.001,855893ba
855893ba_99,855893ba_98,99,0.209053,true,0.09996,0.99,0.9999,false,true,0.001,855893ba
9561f82c_0,,0,2.305016,false,1.5182,0,0.999,false,true,0.0001,9561f82c
9561f82c_1,9561f82c_0,1,3.725608,false,1.35692,0,0.999,false,true,0.0001,9561f82c
9561f82c_2,9561f82c_1,2,3.580771,false,1.23123,0,0.999,false,true,0.0001,9561f82c
9561f82c_3,9561f82c_2,3,3.248892,false,1.13558,0,0.999,false,true,0.0001,9561f82c
9561f82c_4,9561f82c_3,4,3.174182,false,1.05691,0,0.999,false,true,0.0001,9561f82c
9561f82c_5,9561f82c_4,5,4.068415,false,1.00101,0,0.999,false,true,0.0001,9561f82c
9561f82c_6,9561f82c_5,6,2.408351,false,0.94434,0,0.999,false,true,0.0001,9561f82c
9561f82c_7,9561f82c_6,7,5.971055,false,0.91484,0,0.999,false,true,0.0001,9561f82c
9561f82c_8,9561f82c_7,8,7.325096,false,0.87009,0,0.999,false,true,0.0001,9561f82c
9561f82c_9,9561f82c_8,9,5.466959,false,0.84313,0,0.999,false,true,0.0001,9561f82c
9561f82c_10,9561f82c_9,10,9.338929,false,0.80352,0,0.999,false,true,0.0001,9561f82c
9561f82c_11,9561f82c_10,11,14.779632,false,0.77552,0,0.999,false,true,0.0001,9561f82c
9561f82c_12,9561f82c_11,12,3.587515,false,0.74625,0,0.999,false,true,0.0001,9561f82c
9561f82c_13,9561f82c_12,13,8.366343,false,0.73099,0,0.999,false,true,0.0001,9561f82c
9561f82c_14,9561f82c_13,14,7.79518,false,0.70004,0,0.999,false,true,0.0001,9561f82c
9561f82c_15,9561f82c_14,15,5.100483,false,0.67797,0,0.999,false,true,0.0001,9561f82c
9561f82c_16,9561f82c_15,16,6.518013,false,0.66124,0,0.999,false,true,0.0001,9561f82c
9561f82c_17,9561f82c_16,17,3.701218,false,0.63282,0,0.999,false,true,0.0001,9561f82c
9561f82c_18,9561f82c_17,18,2.859174,false,0.61511,0,0.999,false,true,0.0001,9561f82c
9561f82c_19,9561f82c_18,19,9.305173,false,0.60693,0,0.999,false,true,0.0001,9561f82c
9561f82c_20,9561f82c_19,20,9.32487,false,0.5927,0,0.999,false,true,0.0001,9561f82c
9561f82c_21,9561f82c_20,21,4.478722,false,0.56558,0,0.999,false,true,0.0001,9561f82c
9561f82c_22,9561f82c_21,22,5.028411,false,0.54461,0,0.999,false,true,0.0001,9561f82c
9561f82c_23,9561f82c_22,23,9.053677,false,0.53595,0,0.999,false,true,0.0001,9561f82c
9561f82c_24,9561f82c_23,24,22.308622,false,0.53899,0,0.999,false,true,0.0001,9561f82c
9561f82c_25,9561f82c_24,25,10.621103,false,0.51866,0,0.999,false,true,0.0001,9561f82c
9561f82c_26,9561f82c_25,26,19.197412,false,0.50822,0,0.999,false,true,0.0001,9561f82c
9561f82c_27,9561f82c_26,27,8.333262,false,0.47555,0,0.999,false,true,0.0001,9561f82c
9561f82c_28,9561f82c_27,28,3.249117,false,0.46302,0,0.999,false,true,0.0001,9561f82c
9561f82c_29,9561f82c_28,29,5.113385,false,0.44073,0,0.999,false,true,0.0001,9561f82c
9561f82c_30,9561f82c_29,30,11.953104,false,0.45157,0,0.999,false,true,0.0001,9561f82c
9561f82c_31,9561f82c_30,31,10.779934,false,0.443,0,0.999,false,true,0.0001,9561f82c
9561f82c_32,9561f82c_31,32,8.415231,false,0.42109,0,0.999,false,true,0.0001,9561f82c
9561f82c_33,9561f82c_32,33,10.898587,false,0.41281,0,0.999,false,true,0.0001,9561f82c
9561f82c_34,9561f82c_33,34,14.019989,false,0.4066,0,0.999,false,true,0.0001,9561f82c
9561f82c_35,9561f82c_34,35,27.120844,false,0.40249,0,0.999,false,true,0.0001,9561f82c
9561f82c_36,9561f82c_35,36,4.971296,false,0.37161,0,0.999,false,true,0.0001,9561f82c
9561f82c_37,9561f82c_36,37,5.979799,false,0.3564,0,0.999,false,true,0.0001,9561f82c
9561f82c_38,9561f82c_37,38,6.833779,false,0.34564,0,0.999,false,true,0.0001,9561f82c
9561f82c_39,9561f82c_38,39,4.079233,false,0.34062,0,0.999,false,true,0.0001,9561f82c
9561f82c_40,9561f82c_39,40,5.201051,false,0.3336,0,0.999,false,true,0.0001,9561f82c
9561f82c_41,9561f82c_40,41,11.982437,false,0.34297,0,0.999,false,true,0.0001,9561f82c
9561f82c_42,9561f82c_41,42,7.390896,false,0.31469,0,0.999,false,true,0.0001,9561f82c
9561f82c_43,9561f82c_42,43,6.620862,false,0.30565,0,0.999,false,true,0.0001,9561f82c
9561f82c_44,9561f82c_43,44,10.209105,false,0.3067,0,0.999,false,true,0.0001,9561f82c
9561f82c_45,9561f82c_44,45,5.125397,false,0.29514,0,0.999,false,true,0.0001,9561f82c
9561f82c_46,9561f82c_45,46,4.69516,false,0.28713,0,0.999,false,true,0.0001,9561f82c
9561f82c_47,9561f82c_46,47,4.489297,false,0.28331,0,0.999,false,true,0.0001,9561f82c
9561f82c_48,9561f82c_47,48,2.816652,false,0.26138,0,0.999,false,true,0.0001,9561f82c
9561f82c_49,9561f82c_48,49,3.104819,false,0.25716,0,0.999,false,true,0.0001,9561f82c
9561f82c_50,9561f82c_49,50,5.86745,false,0.24831,0,0.999,false,true,0.0001,9561f82c
9561f82c_51,9561f82c_50,51,10.895571,false,0.25341,0,0.999,false,true,0.0001,9561f82c
9561f82c_52,9561f82c_51,52,3.597415,false,0.24445,0,0.999,false,true,0.0001,9561f82c
9561f82c_53,9561f82c_52,53,5.382668,false,0.23692,0,0.999,false,true,0.0001,9561f82c
9561f82c_54,9561f82c_53,54,3.318532,false,0.22997,0,0.999,false,true,0.0001,9561f82c
9561f82c_55,9561f82c_54,55,7.77575,false,0.23057,0,0.999,false,true,0.0001,9561f82c
9561f82c_56,9561f82c_55,56,1.959375,false,0.21603,0,0.999,false,true,0.0001,9561f82c
9561f82c_57,9561f82c_56,57,3.498344,false,0.20464,0,0.999,false,true,0.0001,9561f82c
9561f82c_58,9561f82c_57,58,3.475873,false,0.20711,0,0.999,false,true,0.0001,9561f82c
9561f82c_59,9561f82c_58,59,2.523215,false,0.19119,0,0.999,false,true,0.0001,9561f82c
9561f82c_60,9561f82c_59,60,9.02485,false,0.20986,0,0.999,false,true,0.0001,9561f82c
9561f82c_61,9561f82c_60,61,3.532744,false,0.18817,0,0.999,false,true,0.0001,9561f82c
9561f82c_62,9561f82c_61,62,8.503558,false,0.18968,0,0.999,false,true,0.0001,9561f82c
9561f82c_63,9561f82c_62,63,3.47525,false,0.18005,0,0.999,false,true,0.0001,9561f82c
9561f82c_64,9561f82c_63,64,5.65443,false,0.1919,0,0.999,false,true,0.0001,9561f82c
9561f82c_65,9561f82c_64,65,5.632984,false,0.16903,0,0.999,false,true,0.0001,9561f82c
9561f82c_66,9561f82c_65,66,4.703172,false,0.17215,0,0.999,false,true,0.0001,9561f82c
9561f82c_67,9561f82c_66,67,1.714762,false,0.1637,0,0.999,false,true,0.0001,9561f82c
9561f82c_68,9561f82c_67,68,4.071141,false,0.1625,0,0.999,false,true,0.0001,9561f82c
9561f82c_69,9561f82c_68,69,1.879373,false,0.15324,0,0.999,false,true,0.0001,9561f82c
9561f82c_70,9561f82c_69,70,2.42141,false,0.153,0,0.999,false,true,0.0001,9561f82c
9561f82c_71,9561f82c_70,71,5.000267,false,0.16445,0,0.999,false,true,0.0001,9561f82c
9561f82c_72,9561f82c_71,72,7.308208,false,0.15578,0,0.999,false,true,0.0001,9561f82c
9561f82c_73,9561f82c_72,73,2.800743,false,0.14924,0,0.999,false,true,0.0001,9561f82c
9561f82c_74,9561f82c_73,74,1.729732,false,0.14313,0,0.999,false,true,0.0001,9561f82c
9561f82c_75,9561f82c_74,75,1.556872,false,0.14275,0,0.999,false,true,0.0001,9561f82c
9561f82c_76,9561f82c_75,76,10.708796,false,0.1527,0,0.999,false,true,0.0001,9561f82c
9561f82c_77,9561f82c_76,77,1.994893,false,0.1307,0,0.999,false,true,0.0001,9561f82c
9561f82c_78,9561f82c_77,78,2.112037,false,0.1333,0,0.999,false,true,0.0001,9561f82c
9561f82c_79,9561f82c_78,79,2.311937,false,0.14484,0,0.999,false,true,0.0001,9561f82c
9561f82c_80,9561f82c_79,80,7.258776,false,0.13132,0,0.999,false,true,0.0001,9561f82c
9561f82c_81,9561f82c_80,81,2.998157,false,0.12504,0,0.999,false,true,0.0001,9561f82c
9561f82c_82,9561f82c_81,82,2.585617,false,0.12632,0,0.999,false,true,0.0001,9561f82c
9561f82c_83,9561f82c_82,83,2.856269,false,0.12923,0,0.999,false,true,0.0001,9561f82c
9561f82c_84,9561f82c_83,84,1.61832,false,0.12706,0,0.999,false,true,0.0001,9561f82c
9561f82c_85,9561f82c_84,85,2.672631,false,0.12783,0,0.999,false,true,0.0001,9561f82c
9561f82c_86,9561f82c_85,86,2.105215,false,0.12006,0,0.999,false,true,0.0001,9561f82c
9561f82c_87,9561f82c_86,87,1.479761,false,0.11172,0,0.999,false,true,0.0001,9561f82c
9561f82c_88,9561f82c_87,88,1.915032,false,0.10833,0,0.999,false,true,0.0001,9561f82c
9561f82c_89,9561f82c_88,89,2.608112,false,0.10859,0,0.999,false,true,0.0001,9561f82c
9561f82c_90,9561f82c_89,90,16.426439,false,0.12773,0,0.999,false,true,0.0001,9561f82c
9561f82c_91,9561f82c_90,91,0.906539,false,0.09846,0,0.999,false,true,0.0001,9561f82c
9561f82c_92,9561f82c_91,92,3.085899,false,0.1129,0,0.999,false,true,0.0001,9561f82c
9561f82c_93,9561f82c_92,93,3.625129,false,0.10375,0,0.999,false,true,0.0001,9561f82c
9561f82c_94,9561f82c_93,94,4.785236,false,0.11219,0,0.999,false,true,0.0001,9561f82c
9561f82c_95,9561f82c_94,95,1.982926,false,0.10159,0,0.999,false,true,0.0001,9561f82c
9561f82c_96,9561f82c_95,96,6.119096,false,0.11334,0,0.999,false,true,0.0001,9561f82c
9561f82c_97,9561f82c_96,97,2.224642,false,0.10584,0,0.999,false,true,0.0001,9561f82c
9561f82c_98,9561f82c_97,98,8.75089,false,0.11376,0,0.999,false,true,0.0001,9561f82c
9561f82c_99,9561f82c_98,99,1.205769,true,0.0931,0,0.999,false,true,0.0001,9561f82c
775c85d1_0,,0,6.718503,false,1.27875,0.5,0.999,false,true,0.001,775c85d1
775c85d1_1,775c85d1_0,1,6.341161,false,1.07523,0.5,0.999,false,true,0.001,775c85d1
775c85d1_2,775c85d1_1,2,1.978418,false,0.94104,0.5,0.999,false,true,0.001,775c85d1
775c85d1_3,775c85d1_2,3,2.886673,false,0.85159,0.5,0.999,false,true,0.001,775c85d1
775c85d1_4,775c85d1_3,4,1.912565,false,0.77454,0.5,0.999,false,true,0.001,775c85d1
775c85d1_5,775c85d1_4,5,1.311222,false,0.74264,0.5,0.999,false,true,0.001,775c85d1
775c85d1_6,775c85d1_5,6,1.842518,false,0.70123,0.5,0.999,false,true,0.001,775c85d1
775c85d1_7,775c85d1_6,7,1.410405,false,0.66486,0.5,0.999,false,true,0.001,775c85d1
775c85d1_8,775c85d1_7,8,1.150114,false,0.6311,0.5,0.999,false,true,0.001,775c85d1
775c85d1_9,775c85d1_8,9,0.737842,false,0.59424,0.5,0.999,false,true,0.001,775c85d1
775c85d1_10,775c85d1_9,10,0.67696,false,0.5641,0.5,0.999,false,true,0.001,775c85d1
775c85d1_11,775c85d1_10,11,0.892217,false,0.55944,0.5,0.999,false,true,0.001,775c85d1
775c85d1_12,775c85d1_11,12,1.116109,false,0.52883,0.5,0.999,false,true,0.001,775c85d1
775c85d1_13,775c85d1_12,13,0.425429,false,0.49706,0.5,0.999,false,true,0.001,775c85d1
775c85d1_14,775c85d1_13,14,0.581745,false,0.49158,0.5,0.999,false,true,0.001,775c85d1
775c85d1_15,775c85d1_14,15,0.570202,false,0.46821,0.5,0.999,false,true,0.001,775c85d1
775c85d1_16,775c85d1_15,16,0.51442,false,0.44992,0.5,0.999,false,true,0.001,775c85d1
775c85d1_17,775c85d1_16,17,0.766834,false,0.44299,0.5,0.999,false,true,0.001,775c85d1
775c85d1_18,775c85d1_17,18,0.714875,false,0.4478,0.5,0.999,false,true,0.001,775c85d1
775c85d1_19,775c85d1_18,19,0.358721,false,0.40895,0.5,0.999,false,true,0.001,775c85d1
775c85d1_20,775c85d1_19,20,0.351503,false,0.41343,0.5,0.999,false,true,0.001,775c85d1
775c85d1_21,775c85d1_20,21,0.474783,false,0.39728,0.5,0.999,false,true,0.001,775c85d1
775c85d1_22,775c85d1_21,22,0.574757,false,0.37977,0.5,0.999,false,true,0.001,775c85d1
775c85d1_23,775c85d1_22,23,0.602293,false,0.39273,0.5,0.999,false,true,0.001,775c85d1
775c85d1_24,775c85d1_23,24,1.600044,false,0.3892,0.5,0.999,false,true,0.001,775c85d1
775c85d1_25,775c85d1_24,25,0.408759,false,0.36391,0.5,0.999,false,true,0.001,775c85d1
775c85d1_26,775c85d1_25,26,0.309295,false,0.34002,0.5,0.999,false,true,0.001,775c85d1
775c85d1_27,775c85d1_26,27,0.576132,false,0.34078,0.5,0.999,false,true,0.001,775c85d1
775c85d1_28,775c85d1_27,28,0.365621,false,0.32949,0.5,0.999,false,true,0.001,775c85d1
775c85d1_29,775c85d1_28,29,0.836733,false,0.32415,0.5,0.999,false,true,0.001,775c85d1
775c85d1_30,775c85d1_29,30,0.88728,false,0.32268,0.5,0.999,false,true,0.001,775c85d1
775c85d1_31,775c85d1_30,31,0.499152,false,0.29506,0.5,0.999,false,true,0.001,775c85d1
775c85d1_32,775c85d1_31,32,0.423053,false,0.30093,0.5,0.999,false,true,0.001,775c85d1
775c85d1_33,775c85d1_32,33,0.351472,false,0.29107,0.5,0.999,false,true,0.001,775c85d1
775c85d1_34,775c85d1_33,34,0.744422,false,0.30076,0.5,0.999,false,true,0.001,775c85d1
775c85d1_35,775c85d1_34,35,0.452388,false,0.2764,0.5,0.999,false,true,0.001,775c85d1
775c85d1_36,775c85d1_35,36,0.15624,false,0.2564,0.5,0.999,false,true,0.001,775c85d1
775c85d1_37,775c85d1_36,37,0.600338,false,0.27824,0.5,0.999,false,true,0.001,775c85d1
775c85d1_38,775c85d1_37,38,0.216373,false,0.24627,0.5,0.999,false,true,0.001,775c85d1
775c85d1_39,775c85d1_38,39,0.222151,false,0.25613,0.5,0.999,false,true,0.001,775c85d1
775c85d1_40,775c85d1_39,40,0.283819,false,0.24241,0.5,0.999,false,true,0.001,775c85d1
775c85d1_41,775c85d1_40,41,0.307873,false,0.24109,0.5,0.999,false,true,0.001,775c85d1
775c85d1_42,775c85d1_41,42,0.314727,false,0.22994,0.5,0.999,false,true,0.001,775c85d1
775c85d1_43,775c85d1_42,43,0.231827,false,0.22989,0.5,0.999,false,true,0.001,775c85d1
775c85d1_44,775c85d1_43,44,0.511288,false,0.23171,0.5,0.999,false,true,0.001,775c85d1
775c85d1_45,775c85d1_44,45,0.343409,false,0.21931,0.5,0.999,false,true,0.001,775c85d1
775c85d1_46,775c85d1_45,46,0.182626,false,0.22065,0.5,0.999,false,true,0.001,775c85d1
775c85d1_47,775c85d1_46,47,0.178304,false,0.20447,0.5,0.999,false,true,0.001,775c85d1
775c85d1_48,775c85d1_47,48,0.212552,false,0.1942,0.5,0.999,false,true,0.001,775c85d1
775c85d1_49,775c85d1_48,49,0.188851,false,0.18453,0.5,0.999,false,true,0.001,775c85d1
775c85d1_50,775c85d1_49,50,0.39983,false,0.2012,0.5,0.999,false,true,0.001,775c85d1
775c85d1_51,775c85d1_50,51,0.241694,false,0.19544,0.5,0.999,false,true,0.001,775c85d1
775c85d1_52,775c85d1_51,52,0.293086,false,0.19045,0.5,0.999,false,true,0.001,775c85d1
775c85d1_53,775c85d1_52,53,0.341983,false,0.19049,0.5,0.999,false,true,0.001,775c85d1
775c85d1_54,775c85d1_53,54,0.126082,false,0.17423,0.5,0.999,false,true,0.001,775c85d1
775c85d1_55,775c85d1_54,55,0.089744,false,0.16417,0.5,0.999,false,true,0.001,775c85d1
775c85d1_56,775c85d1_55,56,0.244082,false,0.17963,0.5,0.999,false,true,0.001,775c85d1
775c85d1_57,775c85d1_56,57,0.18649,false,0.16854,0.5,0.999,false,true,0.001,775c85d1
775c85d1_58,775c85d1_57,58,0.169891,false,0.16136,0.5,0.999,false,true,0.001,775c85d1
775c85d1_59,775c85d1_58,59,0.160507,false,0.15441,0.5,0.999,false,true,0.001,775c85d1
775c85d1_60,775c85d1_59,60,0.28427,false,0.16911,0.5,0.999,false,true,0.001,775c85d1
775c85d1_61,775c85d1_60,61,0.220745,false,0.15307,0.5,0.999,false,true,0.001,775c85d1
775c85d1_62,775c85d1_61,62,0.233691,false,0.1698,0.5,0.999,false,true,0.001,775c85d1
775c85d1_63,775c85d1_62,63,0.094313,false,0.14266,0.5,0.999,false,true,0.001,775c85d1
775c85d1_64,775c85d1_63,64,0.134044,false,0.14089,0.5,0.999,false,true,0.001,775c85d1
775c85d1_65,775c85d1_64,65,0.085085,false,0.14105,0.5,0.999,false,true,0.001,775c85d1
775c85d1_66,775c85d1_65,66,0.092904,false,0.13915,0.5,0.999,false,true,0.001,775c85d1
775c85d1_67,775c85d1_66,67,0.133697,false,0.13977,0.5,0.999,false,true,0.001,775c85d1
775c85d1_68,775c85d1_67,68,0.146317,false,0.14117,0.5,0.999,false,true,0.001,775c85d1
775c85d1_69,775c85d1_68,69,0.185218,false,0.14087,0.5,0.999,false,true,0.001,775c85d1
775c85d1_70,775c85d1_69,70,0.103679,false,0.13113,0.5,0.999,false,true,0.001,775c85d1
775c85d1_71,775c85d1_70,71,0.08846,false,0.12759,0.5,0.999,false,true,0.001,775c85d1
775c85d1_72,775c85d1_71,72,0.092105,false,0.12338,0.5,0.999,false,true,0.001,775c85d1
775c85d1_73,775c85d1_72,73,0.15429,false,0.13171,0.5,0.999,false,true,0.001,775c85d1
775c85d1_74,775c85d1_73,74,0.180878,false,0.14615,0.5,0.999,false,true,0.001,775c85d1
775c85d1_75,775c85d1_74,75,0.158378,false,0.12652,0.5,0.999,false,true,0.001,775c85d1
775c85d1_76,775c85d1_75,76,0.336039,false,0.15167,0.5,0.999,false,true,0.001,775c85d1
775c85d1_77,775c85d1_76,77,0.217077,false,0.12965,0.5,0.999,false,true,0.001,775c85d1
775c85d1_78,775c85d1_77,78,0.204222,false,0.12198,0.5,0.999,false,true,0.001,775c85d1
775c85d1_79,775c85d1_78,79,0.116283,false,0.11741,0.5,0.999,false,true,0.001,775c85d1
775c85d1_80,775c85d1_79,80,0.122765,false,0.1231,0.5,0.999,false,true,0.001,775c85d1
775c85d1_81,775c85d1_80,81,0.041361,false,0.10474,0.5,0.999,false,true,0.001,775c85d1
775c85d1_82,775c85d1_81,82,0.096206,false,0.10792,0.5,0.999,false,true,0.001,775c85d1
775c85d1_83,775c85d1_82,83,0.054802,false,0.1008,0.5,0.999,false,true,0.001,775c85d1
775c85d1_84,775c85d1_83,84,0.028043,false,0.09709,0.5,0.999,false,true,0.001,775c85d1
775c85d1_85,775c85d1_84,85,0.060385,false,0.10813,0.5,0.999,false,true,0.001,775c85d1
775c85d1_86,775c85d1_85,86,0.076672,false,0.10303,0.5,0.999,false,true,0.001,775c85d1
775c85d1_87,775c85d1_86,87,0.150347,false,0.11326,0.5,0.999,false,true,0.001,775c85d1
775c85d1_88,775c85d1_87,88,0.048103,false,0.09621,0.5,0.999,false,true,0.001,775c85d1
775c85d1_89,775c85d1_88,89,0.059027,false,0.10219,0.5,0.999,false,true,0.001,775c85d1
775c85d1_90,775c85d1_89,90,0.094241,false,0.10035,0.5,0.999,false,true,0.001,775c85d1
775c85d1_91,775c85d1_90,91,0.074845,false,0.10357,0.5,0.999,false,true,0.001,775c85d1
775c85d1_92,775c85d1_91,92,0.072977,false,0.10394,0.5,0.999,false,true,0.001,775c85d1
775c85d1_93,775c85d1_92,93,0.034264,false,0.09425,0.5,0.999,false,true,0.001,775c85d1
775c85d1_94,775c85d1_93,94,0.079219,false,0.09618,0.5,0.999,false,true,0.001,775c85d1
775c85d1_95,775c85d1_94,95,0.084518,false,0.10336,0.5,0.999,false,true,0.001,775c85d1
775c85d1_96,775c85d1_95,96,0.037152,false,0.08423,0.5,0.999,false,true,0.001,775c85d1
775c85d1_97,775c85d1_96,97,0.083466,false,0.10002,0.5,0.999,false,true,0.001,775c85d1
775c85d1_98,775c85d1_97,98,0.028257,false,0.08745,0.5,0.999,false,true,0.001,775c85d1
775c85d1_99,775c85d1_98,99,0.055755,true,0.08753,0.5,0.999,false,true,0.001,775c85d1
276dda96_0,,0,6.76027,false,1.30395,0.8,0.9,false,true,0.001,276dda96
276dda96_1,276dda96_0,1,4.839098,false,1.02043,0.8,0.9,false,true,0.001,276dda96
276dda96_2,276dda96_1,2,1.851045,false,0.90445,0.8,0.9,false,true,0.001,276dda96
276dda96_3,276dda96_2,3,1.535276,false,0.81568,0.8,0.9,false,true,0.001,276dda96
276dda96_4,276dda96_3,4,1.269892,false,0.75277,0.8,0.9,false,true,0.001,276dda96
276dda96_5,276dda96_4,5,1.021419,false,0.71034,0.8,0.9,false,true,0.001,276dda96
276dda96_6,276dda96_5,6,0.98203,false,0.67524,0.8,0.9,false,true,0.001,276dda96
276dda96_7,276dda96_6,7,1.212924,false,0.64166,0.8,0.9,false,true,0.001,276dda96
276dda96_8,276dda96_7,8,0.775863,false,0.6087,0.8,0.9,false,true,0.001,276dda96
276dda96_9,276dda96_8,9,0.79392,false,0.58825,0.8,0.9,false,true,0.001,276dda96
276dda96_10,276dda96_9,10,1.579376,false,0.57213,0.8,0.9,false,true,0.001,276dda96
276dda96_11,276dda96_10,11,0.584389,false,0.5343,0.8,0.9,false,true,0.001,276dda96
276dda96_12,276dda96_11,12,1.014926,false,0.52291,0.8,0.9,false,true,0.001,276dda96
276dda96_13,276dda96_12,13,0.833652,false,0.50621,0.8,0.9,false,true,0.001,276dda96
276dda96_14,276dda96_13,14,1.249975,false,0.49982,0.8,0.9,false,true,0.001,276dda96
276dda96_15,276dda96_14,15,0.925865,false,0.48156,0.8,0.9,false,true,0.001,276dda96
276dda96_16,276dda96_15,16,1.152898,false,0.472,0.8,0.9,false,true,0.001,276dda96
276dda96_17,276dda96_16,17,0.609201,false,0.44617,0.8,0.9,false,true,0.001,276dda96
276dda96_18,276dda96_17,18,0.261786,false,0.41324,0.8,0.9,false,true,0.001,276dda96
276dda96_19,276dda96_18,19,0.413442,false,0.40831,0.8,0.9,false,true,0.001,276dda96
276dda96_20,276dda96_19,20,0.556385,false,0.42087,0.8,0.9,false,true,0.001,276dda96
276dda96_21,276dda96_20,21,0.466585,false,0.40406,0.8,0.9,false,true,0.001,276dda96
276dda96_22,276dda96_21,22,0.393486,false,0.40028,0.8,0.9,false,true,0.001,276dda96
276dda96_23,276dda96_22,23,0.301263,false,0.37518,0.8,0.9,false,true,0.001,276dda96
276dda96_24,276dda96_23,24,0.310702,false,0.36621,0.8,0.9,false,true,0.001,276dda96
276dda96_25,276dda96_24,25,0.392419,false,0.35349,0.8,0.9,false,true,0.001,276dda96
276dda96_26,276dda96_25,26,0.477619,false,0.35875,0.8,0.9,false,true,0.001,276dda96
276dda96_27,276dda96_26,27,0.186052,false,0.33666,0.8,0.9,false,true,0.001,276dda96
276dda96_28,276dda96_27,28,0.137374,false,0.34631,0.8,0.9,false,true,0.001,276dda96
276dda96_29,276dda96_28,29,0.511174,false,0.33511,0.8,0.9,false,true,0.001,276dda96
276dda96_30,276dda96_29,30,0.248159,false,0.3274,0.8,0.9,false,true,0.001,276dda96
276dda96_31,276dda96_30,31,0.277389,false,0.32279,0.8,0.9,false,true,0.001,276dda96
276dda96_32,276dda96_31,32,0.327813,false,0.31049,0.8,0.9,false,true,0.001,276dda96
276dda96_33,276dda96_32,33,0.205949,false,0.29764,0.8,0.9,false,true,0.001,276dda96
276dda96_34,276dda96_33,34,0.20502,false,0.30462,0.8,0.9,false,true,0.001,276dda96
276dda96_35,276dda96_34,35,0.269325,false,0.29152,0.8,0.9,false,true,0.001,276dda96
276dda96_36,276dda96_35,36,0.137882,false,0.27293,0.8,0.9,false,true,0.001,276dda96
276dda96_37,276dda96_36,37,0.108574,false,0.27104,0.8,0.9,false,true,0.001,276dda96
276dda96_38,276dda96_37,38,0.267369,false,0.28683,0.8,0.9,false,true,0.001,276dda96
276dda96_39,276dda96_38,39,0.117906,false,0.26234,0.8,0.9,false,true,0.001,276dda96
276dda96_40,276dda96_39,40,0.667132,false,0.28885,0.8,0.9,false,true,0.001,276dda96
276dda96_41,276dda96_40,41,0.159448,false,0.26109,0.8,0.9,false,true,0.001,276dda96
276dda96_42,276dda96_41,42,0.157232,false,0.25744,0.8,0.9,false,true,0.001,276dda96
276dda96_43,276dda96_42,43,0.187348,false,0.25072,0.8,0.9,false,true,0.001,276dda96
276dda96_44,276dda96_43,44,0.188352,false,0.23889,0.8,0.9,false,true,0.001,276dda96
276dda96_45,276dda96_44,45,0.253242,false,0.23543,0.8,0.9,false,true,0.001,276dda96
276dda96_46,276dda96_45,46,0.215298,false,0.24427,0.8,0.9,false,true,0.001,276dda96
276dda96_47,276dda96_46,47,0.312405,false,0.23952,0.8,0.9,false,true,0.001,276dda96
276dda96_48,276dda96_47,48,0.189455,false,0.23026,0.8,0.9,false,true,0.001,276dda96
276dda96_49,276dda96_48,49,0.291334,false,0.2438,0.8,0.9,false,true,0.001,276dda96
276dda96_50,276dda96_49,50,0.29191,false,0.22906,0.8,0.9,false,true,0.001,276dda96
276dda96_51,276dda96_50,51,0.34238,false,0.22422,0.8,0.9,false,true,0.001,276dda96
276dda96_52,276dda96_51,52,0.080443,false,0.20668,0.8,0.9,false,true,0.001,276dda96
276dda96_53,276dda96_52,53,0.10424,false,0.20895,0.8,0.9,false,true,0.001,276dda96
276dda96_54,276dda96_53,54,0.160873,false,0.21861,0.8,0.9,false,true,0.001,276dda96
276dda96_55,276dda96_54,55,0.224135,false,0.21916,0.8,0.9,false,true,0.001,276dda96
276dda96_56,276dda96_55,56,0.298683,false,0.21677,0.8,0.9,false,true,0.001,276dda96
276dda96_57,276dda96_56,57,0.213666,false,0.20705,0.8,0.9,false,true,0.001,276dda96
276dda96_58,276dda96_57,58,0.329512,false,0.21366,0.8,0.9,false,true,0.001,276dda96
276dda96_59,276dda96_58,59,0.398231,false,0.2052,0.8,0.9,false,true,0.001,276dda96
276dda96_60,276dda96_59,60,0.216721,false,0.19682,0.8,0.9,false,true,0.001,276dda96
276dda96_61,276dda96_60,61,0.194212,false,0.19843,0.8,0.9,false,true,0.001,276dda96
276dda96_62,276dda96_61,62,0.443066,false,0.20518,0.8,0.9,false,true,0.001,276dda96
276dda96_63,276dda96_62,63,0.924133,false,0.2257,0.8,0.9,false,true,0.001,276dda96
276dda96_64,276dda96_63,64,0.396208,false,0.1914,0.8,0.9,false,true,0.001,276dda96
276dda96_65,276dda96_64,65,0.098733,false,0.18253,0.8,0.9,false,true,0.001,276dda96
276dda96_66,276dda96_65,66,0.472621,false,0.19886,0.8,0.9,false,true,0.001,276dda96
276dda96_67,276dda96_66,67,0.213035,false,0.1781,0.8,0.9,false,true,0.001,276dda96
276dda96_68,276dda96_67,68,0.170781,false,0.17228,0.8,0.9,false,true,0.001,276dda96
276dda96_69,276dda96_68,69,0.278201,false,0.18628,0.8,0.9,false,true,0.001,276dda96
276dda96_70,276dda96_69,70,0.092455,false,0.16774,0.8,0.9,false,true,0.001,276dda96
276dda96_71,276dda96_70,71,0.426447,false,0.18201,0.8,0.9,false,true,0.001,276dda96
276dda96_72,276dda96_71,72,0.256693,false,0.17151,0.8,0.9,false,true,0.001,276dda96
276dda96_73,276dda96_72,73,0.072381,false,0.1545,0.8,0.9,false,true,0.001,276dda96
276dda96_74,276dda96_73,74,0.146394,false,0.16226,0.8,0.9,false,true,0.001,276dda96
276dda96_75,276dda96_74,75,0.163673,false,0.17924,0.8,0.9,false,true,0.001,276dda96
276dda96_76,276dda96_75,76,0.213442,false,0.1566,0.8,0.9,false,true,0.001,276dda96
276dda96_77,276dda96_76,77,0.08846,false,0.15625,0.8,0.9,false,true,0.001,276dda96
276dda96_78,276dda96_77,78,0.153632,false,0.1484,0.8,0.9,false,true,0.001,276dda96
276dda96_79,276dda96_78,79,0.340208,false,0.15651,0.8,0.9,false,true,0.001,276dda96
276dda96_80,276dda96_79,80,0.232098,false,0.16497,0.8,0.9,false,true,0.001,276dda96
276dda96_81,276dda96_80,81,0.165634,false,0.16025,0.8,0.9,false,true,0.001,276dda96
276dda96_82,276dda96_81,82,0.114117,false,0.15578,0.8,0.9,false,true,0.001,276dda96
276dda96_83,276dda96_82,83,0.08926,false,0.15547,0.8,0.9,false,true,0.001,276dda96
276dda96_84,276dda96_83,84,0.154711,false,0.14889,0.8,0.9,false,true,0.001,276dda96
276dda96_85,276dda96_84,85,0.193824,false,0.15319,0.8,0.9,false,true,0.001,276dda96
276dda96_86,276dda96_85,86,0.04346,false,0.13793,0.8,0.9,false,true,0.001,276dda96
276dda96_87,276dda96_86,87,0.060129,false,0.14315,0.8,0.9,false,true,0.001,276dda96
276dda96_88,276dda96_87,88,0.056636,false,0.13564,0.8,0.9,false,true,0.001,276dda96
276dda96_89,276dda96_88,89,0.047961,false,0.12917,0.8,0.9,false,true,0.001,276dda96
276dda96_90,276dda96_89,90,0.061302,true,0.13903,0.8,0.9,false,true,0.001,276dda96
efc9e952_0,,0,4.204567,false,1.29638,0.9,0.999,false,true,0.001,efc9e952
efc9e952_1,efc9e952_0,1,1.828707,false,1.05644,0.9,0.999,false,true,0.001,efc9e952
efc9e952_2,efc9e952_1,2,3.90999,false,0.96073,0.9,0.999,false,true,0.001,efc9e952
efc9e952_3,efc9e952_2,3,1.497723,false,0.8555,0.9,0.999,false,true,0.001,efc9e952
efc9e952_4,efc9e952_3,4,1.925236,false,0.78374,0.9,0.999,false,true,0.001,efc9e952
efc9e952_5,efc9e952_4,5,2.050669,false,0.72972,0.9,0.999,false,true,0.001,efc9e952
efc9e952_6,efc9e952_5,6,1.243188,false,0.70264,0.9,0.999,false,true,0.001,efc9e952
efc9e952_7,efc9e952_6,7,2.035748,false,0.65338,0.9,0.999,false,true,0.001,efc9e952
efc9e952_8,efc9e952_7,8,1.976032,false,0.65833,0.9,0.999,false,true,0.001,efc9e952
efc9e952_9,efc9e952_8,9,1.365541,false,0.59815,0.9,0.999,false,true,0.001,efc9e952
efc9e952_10,efc9e952_9,10,1.129992,false,0.57572,0.9,0.999,false,true,0.001,efc9e952
efc9e952_11,efc9e952_10,11,1.015308,false,0.54691,0.9,0.999,false,true,0.001,efc9e952
efc9e952_12,efc9e952_11,12,0.859082,false,0.5303,0.9,0.999,false,true,0.001,efc9e952
efc9e952_13,efc9e952_12,13,0.545345,false,0.50209,0.9,0.999,false,true,0.001,efc9e952
efc9e952_14,efc9e952_13,14,0.626686,false,0.49013,0.9,0.999,false,true,0.001,efc9e952
efc9e952_15,efc9e952_14,15,0.554858,false,0.47021,0.9,0.999,false,true,0.001,efc9e952
efc9e952_16,efc9e952_15,16,0.415408,false,0.46183,0.9,0.999,false,true,0.001,efc9e952
efc9e952_17,efc9e952_16,17,0.759593,false,0.44688,0.9,0.999,false,true,0.001,efc9e952
efc9e952_18,efc9e952_17,18,0.323331,false,0.4181,0.9,0.999,false,true,0.001,efc9e952
efc9e952_19,efc9e952_18,19,0.558319,false,0.41426,0.9,0.999,false,true,0.001,efc9e952
efc9e952_20,efc9e952_19,20,0.411782,false,0.39919,0.9,0.999,false,true,0.001,efc9e952
efc9e952_21,efc9e952_20,21,0.213494,false,0.37778,0.9,0.999,false,true,0.001,efc9e952
efc9e952_22,efc9e952_21,22,0.209129,false,0.37772,0.9,0.999,false,true,0.001,efc9e952
efc9e952_23,efc9e952_22,23,0.456557,false,0.36973,0.9,0.999,false,true,0.001,efc9e952
efc9e952_24,efc9e952_23,24,0.341867,false,0.35299,0.9,0.999,false,true,0.001,efc9e952
efc9e952_25,efc9e952_24,25,0.196212,false,0.33981,0.9,0.999,false,true,0.001,efc9e952
efc9e952_26,efc9e952_25,26,0.600038,false,0.34575,0.9,0.999,false,true,0.001,efc9e952
efc9e952_27,efc9e952_26,27,0.126015,false,0.3114,0.9,0.999,false,true,0.001,efc9e952
efc9e952_28,efc9e952_27,28,0.263527,false,0.31534,0.9,0.999,false,true,0.001,efc9e952
efc9e952_29,efc9e952_28,29,0.497545,false,0.31043,0.9,0.999,false,true,0.001,efc9e952
efc9e952_30,efc9e952_29,30,0.799618,false,0.31715,0.9,0.999,false,true,0.001,efc9e952
efc9e952_31,efc9e952_30,31,0.202552,false,0.28856,0.9,0.999,false,true,0.001,efc9e952
efc9e952_32,efc9e952_31,32,0.289116,false,0.28791,0.9,0.999,false,true,0.001,efc9e952
efc9e952_33,efc9e952_32,33,0.399175,false,0.28571,0.9,0.999,false,true,0.001,efc9e952
efc9e952_34,efc9e952_33,34,0.152544,false,0.27258,0.9,0.999,false,true,0.001,efc9e952
efc9e952_35,efc9e952_34,35,0.437459,false,0.27136,0.9,0.999,false,true,0.001,efc9e952
efc9e952_36,efc9e952_35,36,0.404089,false,0.27372,0.9,0.999,false,true,0.001,efc9e952
efc9e952_37,efc9e952_36,37,0.459773,false,0.26962,0.9,0.999,false,true,0.001,efc9e952
efc9e952_38,efc9e952_37,38,0.184064,false,0.24853,0.9,0.999,false,true,0.001,efc9e952
efc9e952_39,efc9e952_38,39,0.185,false,0.24488,0.9,0.999,false,true,0.001,efc9e952
efc9e952_40,efc9e952_39,40,0.133898,false,0.22701,0.9,0.999,false,true,0.001,efc9e952
efc9e952_41,efc9e952_40,41,0.154359,false,0.2222,0.9,0.999,false,true,0.001,efc9e952
efc9e952_42,efc9e952_41,42,0.332626,false,0.22746,0.9,0.999,false,true,0.001,efc9e952
efc9e952_43,efc9e952_42,43,0.177571,false,0.21678,0.9,0.999,false,true,0.001,efc9e952
efc9e952_44,efc9e952_43,44,0.12847,false,0.21434,0.9,0.999,false,true,0.001,efc9e952
efc9e952_45,efc9e952_44,45,0.135818,false,0.2158,0.9,0.999,false,true,0.001,efc9e952
efc9e952_46,efc9e952_45,46,0.183071,false,0.20753,0.9,0.999,false,true,0.001,efc9e952
efc9e952_47,efc9e952_46,47,0.068528,false,0.19736,0.9,0.999,false,true,0.001,efc9e952
efc9e952_48,efc9e952_47,48,0.097926,false,0.1911,0.9,0.999,false,true,0.001,efc9e952
efc9e952_49,efc9e952_48,49,0.082072,false,0.18649,0.9,0.999,false,true,0.001,efc9e952
efc9e952_50,efc9e952_49,50,0.047154,false,0.17981,0.9,0.999,false,true,0.001,efc9e952
efc9e952_51,efc9e952_50,51,0.053932,false,0.17563,0.9,0.999,false,true,0.001,efc9e952
efc9e952_52,efc9e952_51,52,0.174163,false,0.19375,0.9,0.999,false,true,0.001,efc9e952
efc9e952_53,efc9e952_52,53,0.116666,false,0.17512,0.9,0.999,false,true,0.001,efc9e952
efc9e952_54,efc9e952_53,54,0.098495,false,0.17409,0.9,0.999,false,true,0.001,efc9e952
efc9e952_55,efc9e952_54,55,0.133432,false,0.17455,0.9,0.999,false,true,0.001,efc9e952
efc9e952_56,efc9e952_55,56,0.116159,false,0.16518,0.9,0.999,false,true,0.001,efc9e952
efc9e952_57,efc9e952_56,57,0.044809,false,0.15575,0.9,0.999,false,true,0.001,efc9e952
efc9e952_58,efc9e952_57,58,0.048516,false,0.15631,0.9,0.999,false,true,0.001,efc9e952
efc9e952_59,efc9e952_58,59,0.073186,false,0.15508,0.9,0.999,false,true,0.001,efc9e952
efc9e952_60,efc9e952_59,60,0.064581,false,0.1576,0.9,0.999,false,true,0.001,efc9e952
efc9e952_61,efc9e952_60,61,0.101924,false,0.15972,0.9,0.999,false,true,0.001,efc9e952
efc9e952_62,efc9e952_61,62,0.066364,false,0.15144,0.9,0.999,false,true,0.001,efc9e952
efc9e952_63,efc9e952_62,63,0.054799,false,0.15248,0.9,0.999,false,true,0.001,efc9e952
efc9e952_64,efc9e952_63,64,0.102067,false,0.14166,0.9,0.999,false,true,0.001,efc9e952
efc9e952_65,efc9e952_64,65,0.134725,false,0.15724,0.9,0.999,false,true,0.001,efc9e952
efc9e952_66,efc9e952_65,66,0.036767,false,0.13221,0.9,0.999,false,true,0.001,efc9e952
efc9e952_67,efc9e952_66,67,0.050136,false,0.13764,0.9,0.999,false,true,0.001,efc9e952
efc9e952_68,efc9e952_67,68,0.035704,false,0.12379,0.9,0.999,false,true,0.001,efc9e952
efc9e952_69,efc9e952_68,69,0.073574,false,0.13795,0.9,0.999,false,true,0.001,efc9e952
efc9e952_70,efc9e952_69,70,0.047708,false,0.13107,0.9,0.999,false,true,0.001,efc9e952
efc9e952_71,efc9e952_70,71,0.043235,false,0.12575,0.9,0.999,false,true,0.001,efc9e952
efc9e952_72,efc9e952_71,72,0.070658,false,0.13233,0.9,0.999,false,true,0.001,efc9e952
efc9e952_73,efc9e952_72,73,0.063932,false,0.11729,0.9,0.999,false,true,0.001,efc9e952
efc9e952_74,efc9e952_73,74,0.068967,false,0.12102,0.9,0.999,false,true,0.001,efc9e952
efc9e952_75,efc9e952_74,75,0.062147,false,0.12534,0.9,0.999,false,true,0.001,efc9e952
efc9e952_76,efc9e952_75,76,0.106953,false,0.13055,0.9,0.999,false,true,0.001,efc9e952
efc9e952_77,efc9e952_76,77,0.065735,false,0.11815,0.9,0.999,false,true,0.001,efc9e952
efc9e952_78,efc9e952_77,78,0.03945,false,0.116,0.9,0.999,false,true,0.001,efc9e952
efc9e952_79,efc9e952_78,79,0.042597,false,0.11053,0.9,0.999,false,true,0.001,efc9e952
efc9e952_80,efc9e952_79,80,0.060757,false,0.11692,0.9,0.999,false,true,0.001,efc9e952
efc9e952_81,efc9e952_80,81,0.023541,false,0.09946,0.9,0.999,false,true,0.001,efc9e952
efc9e952_82,efc9e952_81,82,0.046997,false,0.10873,0.9,0.999,false,true,0.001,efc9e952
efc9e952_83,efc9e952_82,83,0.079755,false,0.11998,0.9,0.999,false,true,0.001,efc9e952
efc9e952_84,efc9e952_83,84,0.053314,false,0.11527,0.9,0.999,false,true,0.001,efc9e952
efc9e952_85,efc9e952_84,85,0.060067,false,0.10442,0.9,0.999,false,true,0.001,efc9e952
efc9e952_86,efc9e952_85,86,0.087108,false,0.10665,0.9,0.999,false,true,0.001,efc9e952
efc9e952_87,efc9e952_86,87,0.087009,false,0.11306,0.9,0.999,false,true,0.001,efc9e952
efc9e952_88,efc9e952_87,88,0.059595,false,0.10666,0.9,0.999,false,true,0.001,efc9e952
efc9e952_89,efc9e952_88,89,0.085574,false,0.10914,0.9,0.999,false,true,0.001,efc9e952
efc9e952_90,efc9e952_89,90,0.031219,false,0.10109,0.9,0.999,false,true,0.001,efc9e952
efc9e952_91,efc9e952_90,91,0.152114,false,0.1104,0.9,0.999,false,true,0.001,efc9e952
efc9e952_92,efc9e952_91,92,0.068476,false,0.09425,0.9,0.999,false,true,0.001,efc9e952
efc9e952_93,efc9e952_92,93,0.037115,false,0.09062,0.9,0.999,false,true,0.001,efc9e952
efc9e952_94,efc9e952_93,94,0.053322,false,0.09728,0.9,0.999,false,true,0.001,efc9e952
efc9e952_95,efc9e952_94,95,0.036215,false,0.09164,0.9,0.999,false,true,0.001,efc9e952
efc9e952_96,efc9e952_95,96,0.084874,false,0.09927,0.9,0.999,false,true,0.001,efc9e952
efc9e952_97,efc9e952_96,97,0.030714,false,0.08362,0.9,0.999,false,true,0.001,efc9e952
efc9e952_98,efc9e952_97,98,0.049221,false,0.09144,0.9,0.999,false,true,0.001,efc9e952
efc9e952_99,efc9e952_98,99,0.09826,true,0.09471,0.9,0.999,false,true,0.001,efc9e952
f328f05f_0,,0,2.106281,false,1.24867,0.8,0.999,false,true,0.001,f328f05f
f328f05f_1,f328f05f_0,1,3.190565,false,1.06115,0.8,0.999,false,true,0.001,f328f05f
f328f05f_2,f328f05f_1,2,1.499161,false,0.9145,0.8,0.999,false,true,0.001,f328f05f
f328f05f_3,f328f05f_2,3,1.443453,false,0.84808,0.8,0.999,false,true,0.001,f328f05f
f328f05f_4,f328f05f_3,4,1.208822,false,0.77075,0.8,0.999,false,true,0.001,f328f05f
f328f05f_5,f328f05f_4,5,1.84938,false,0.72775,0.8,0.999,false,true,0.001,f328f05f
f328f05f_6,f328f05f_5,6,0.94031,false,0.68438,0.8,0.999,false,true,0.001,f328f05f
f328f05f_7,f328f05f_6,7,0.62621,false,0.637,0.8,0.999,false,true,0.001,f328f05f
f328f05f_8,f328f05f_7,8,0.565823,false,0.60857,0.8,0.999,false,true,0.001,f328f05f
f328f05f_9,f328f05f_8,9,0.851813,false,0.59961,0.8,0.999,false,true,0.001,f328f05f
f328f05f_10,f328f05f_9,10,1.411404,false,0.58996,0.8,0.999,false,true,0.001,f328f05f
f328f05f_11,f328f05f_10,11,0.337563,false,0.53236,0.8,0.999,false,true,0.001,f328f05f
f328f05f_12,f328f05f_11,12,0.674684,false,0.53468,0.8,0.999,false,true,0.001,f328f05f
f328f05f_13,f328f05f_12,13,0.895087,false,0.51294,0.8,0.999,false,true,0.001,f328f05f
f328f05f_14,f328f05f_13,14,1.225453,false,0.49521,0.8,0.999,false,true,0.001,f328f05f
f328f05f_15,f328f05f_14,15,1.111614,false,0.47526,0.8,0.999,false,true,0.001,f328f05f
f328f05f_16,f328f05f_15,16,0.798165,false,0.46537,0.8,0.999,false,true,0.001,f328f05f
f328f05f_17,f328f05f_16,17,0.998118,false,0.47139,0.8,0.999,false,true,0.001,f328f05f
f328f05f_18,f328f05f_17,18,0.753056,false,0.43238,0.8,0.999,false,true,0.001,f328f05f
f328f05f_19,f328f05f_18,19,0.824945,false,0.42614,0.8,0.999,false,true,0.001,f328f05f
f328f05f_20,f328f05f_19,20,0.503761,false,0.41289,0.8,0.999,false,true,0.001,f328f05f
f328f05f_21,f328f05f_20,21,0.397826,false,0.39226,0.8,0.999,false,true,0.001,f328f05f
f328f05f_22,f328f05f_21,22,0.552972,false,0.38417,0.8,0.999,false,true,0.001,f328f05f
f328f05f_23,f328f05f_22,23,0.496355,false,0.37564,0.8,0.999,false,true,0.001,f328f05f
f328f05f_24,f328f05f_23,24,0.306954,false,0.35974,0.8,0.999,false,true,0.001,f328f05f
f328f05f_25,f328f05f_24,25,0.211498,false,0.33851,0.8,0.999,false,true,0.001,f328f05f
f328f05f_26,f328f05f_25,26,0.435151,false,0.33868,0.8,0.999,false,true,0.001,f328f05f
f328f05f_27,f328f05f_26,27,0.522321,false,0.32887,0.8,0.999,false,true,0.001,f328f05f
f328f05f_28,f328f05f_27,28,0.210095,false,0.3076,0.8,0.999,false,true,0.001,f328f05f
f328f05f_29,f328f05f_28,29,0.291166,false,0.30094,0.8,0.999,false,true,0.001,f328f05f
f328f05f_30,f328f05f_29,30,0.403215,false,0.30849,0.8,0.999,false,true,0.001,f328f05f
f328f05f_31,f328f05f_30,31,0.351275,false,0.29968,0.8,0.999,false,true,0.001,f328f05f
f328f05f_32,f328f05f_31,32,0.347643,false,0.29212,0.8,0.999,false,true,0.001,f328f05f
f328f05f_33,f328f05f_32,33,0.557518,false,0.29434,0.8,0.999,false,true,0.001,f328f05f
f328f05f_34,f328f05f_33,34,0.243316,false,0.25958,0.8,0.999,false,true,0.001,f328f05f
f328f05f_35,f328f05f_34,35,0.328534,false,0.26681,0.8,0.999,false,true,0.001,f328f05f
f328f05f_36,f328f05f_35,36,0.360152,false,0.26966,0.8,0.999,false,true,0.001,f328f05f
f328f05f_37,f328f05f_36,37,0.144771,false,0.25274,0.8,0.999,false,true,0.001,f328f05f
f328f05f_38,f328f05f_37,38,0.266031,false,0.24796,0.8,0.999,false,true,0.001,f328f05f
f328f05f_39,f328f05f_38,39,0.172983,false,0.24088,0.8,0.999,false,true,0.001,f328f05f
f328f05f_40,f328f05f_39,40,0.097117,false,0.23035,0.8,0.999,false,true,0.001,f328f05f
f328f05f_41,f328f05f_40,41,0.092951,false,0.22806,0.8,0.999,false,true,0.001,f328f05f
f328f05f_42,f328f05f_41,42,0.183885,false,0.21998,0.8,0.999,false,true,0.001,f328f05f
f328f05f_43,f328f05f_42,43,0.120386,false,0.21964,0.8,0.999,false,true,0.001,f328f05f
f328f05f_44,f328f05f_43,44,0.139078,false,0.21063,0.8,0.999,false,true,0.001,f328f05f
f328f05f_45,f328f05f_44,45,0.091736,false,0.20513,0.8,0.999,false,true,0.001,f328f05f
f328f05f_46,f328f05f_45,46,0.127323,false,0.19714,0.8,0.999,false,true,0.001,f328f05f
f328f05f_47,f328f05f_46,47,0.250446,false,0.21145,0.8,0.999,false,true,0.001,f328f05f
f328f05f_48,f328f05f_47,48,0.114115,false,0.18653,0.8,0.999,false,true,0.001,f328f05f
f328f05f_49,f328f05f_48,49,0.087791,false,0.18868,0.8,0.999,false,true,0.001,f328f05f
f328f05f_50,f328f05f_49,50,0.064793,false,0.17836,0.8,0.999,false,true,0.001,f328f05f
f328f05f_51,f328f05f_50,51,0.076348,false,0.17281,0.8,0.999,false,true,0.001,f328f05f
f328f05f_52,f328f05f_51,52,0.35198,false,0.19227,0.8,0.999,false,true,0.001,f328f05f
f328f05f_53,f328f05f_52,53,0.157033,false,0.17713,0.8,0.999,false,true,0.001,f328f05f
f328f05f_54,f328f05f_53,54,0.058827,false,0.16169,0.8,0.999,false,true,0.001,f328f05f
f328f05f_55,f328f05f_54,55,0.074918,false,0.16629,0.8,0.999,false,true,0.001,f328f05f
f328f05f_56,f328f05f_55,56,0.087339,false,0.15924,0.8,0.999,false,true,0.001,f328f05f
f328f05f_57,f328f05f_56,57,0.209017,false,0.16137,0.8,0.999,false,true,0.001,f328f05f
f328f05f_58,f328f05f_57,58,0.058337,false,0.15225,0.8,0.999,false,true,0.001,f328f05f
f328f05f_59,f328f05f_58,59,0.103241,false,0.14723,0.8,0.999,false,true,0.001,f328f05f
f328f05f_60,f328f05f_59,60,0.142626,false,0.16018,0.8,0.999,false,true,0.001,f328f05f
f328f05f_61,f328f05f_60,61,0.169604,false,0.15527,0.8,0.999,false,true,0.001,f328f05f
f328f05f_62,f328f05f_61,62,0.117397,false,0.15127,0.8,0.999,false,true,0.001,f328f05f
f328f05f_63,f328f05f_62,63,0.145284,false,0.14838,0.8,0.999,false,true,0.001,f328f05f
f328f05f_64,f328f05f_63,64,0.082548,false,0.14057,0.8,0.999,false,true,0.001,f328f05f
f328f05f_65,f328f05f_64,65,0.117368,false,0.13952,0.8,0.999,false,true,0.001,f328f05f
f328f05f_66,f328f05f_65,66,0.099061,false,0.14155,0.8,0.999,false,true,0.001,f328f05f
f328f05f_67,f328f05f_66,67,0.09178,false,0.1368,0.8,0.999,false,true,0.001,f328f05f
f328f05f_68,f328f05f_67,68,0.062334,false,0.13342,0.8,0.999,false,true,0.001,f328f05f
f328f05f_69,f328f05f_68,69,0.072595,false,0.13587,0.8,0.999,false,true,0.001,f328f05f
f328f05f_70,f328f05f_69,70,0.056491,false,0.12526,0.8,0.999,false,true,0.001,f328f05f
f328f05f_71,f328f05f_70,71,0.119569,false,0.1245,0.8,0.999,false,true,0.001,f328f05f
f328f05f_72,f328f05f_71,72,0.211822,false,0.13377,0.8,0.999,false,true,0.001,f328f05f
f328f05f_73,f328f05f_72,73,0.05275,false,0.12087,0.8,0.999,false,true,0.001,f328f05f
f328f05f_74,f328f05f_73,74,0.250063,false,0.13705,0.8,0.999,false,true,0.001,f328f05f
f328f05f_75,f328f05f_74,75,0.300846,false,0.1359,0.8,0.999,false,true,0.001,f328f05f
f328f05f_76,f328f05f_75,76,0.090976,false,0.12003,0.8,0.999,false,true,0.001,f328f05f
f328f05f_77,f328f05f_76,77,0.049735,false,0.11423,0.8,0.999,false,true,0.001,f328f05f
f328f05f_78,f328f05f_77,78,0.077388,false,0.10926,0.8,0.999,false,true,0.001,f328f05f
f328f05f_79,f328f05f_78,79,0.047973,false,0.11485,0.8,0.999,false,true,0.001,f328f05f
f328f05f_80,f328f05f_79,80,0.101807,false,0.11211,0.8,0.999,false,true,0.001,f328f05f
f328f05f_81,f328f05f_80,81,0.054175,false,0.10971,0.8,0.999,false,true,0.001,f328f05f
f328f05f_82,f328f05f_81,82,0.100211,false,0.10757,0.8,0.999,false,true,0.001,f328f05f
f328f05f_83,f328f05f_82,83,0.062915,false,0.10827,0.8,0.999,false,true,0.001,f328f05f
f328f05f_84,f328f05f_83,84,0.182738,false,0.11475,0.8,0.999,false,true,0.001,f328f05f
f328f05f_85,f328f05f_84,85,0.186278,false,0.115,0.8,0.999,false,true,0.001,f328f05f
f328f05f_86,f328f05f_85,86,0.042558,false,0.09707,0.8,0.999,false,true,0.001,f328f05f
f328f05f_87,f328f05f_86,87,0.096849,false,0.09622,0.8,0.999,false,true,0.001,f328f05f
f328f05f_88,f328f05f_87,88,0.18366,false,0.11297,0.8,0.999,false,true,0.001,f328f05f
f328f05f_89,f328f05f_88,89,0.061712,false,0.09269,0.8,0.999,false,true,0.001,f328f05f
f328f05f_90,f328f05f_89,90,0.227357,false,0.10324,0.8,0.999,false,true,0.001,f328f05f
f328f05f_91,f328f05f_90,91,0.1393,false,0.10684,0.8,0.999,false,true,0.001,f328f05f
f328f05f_92,f328f05f_91,92,0.030704,false,0.08446,0.8,0.999,false,true,0.001,f328f05f
f328f05f_93,f328f05f_92,93,0.054081,false,0.0982,0.8,0.999,false,true,0.001,f328f05f
f328f05f_94,f328f05f_93,94,0.038429,false,0.08563,0.8,0.999,false,true,0.001,f328f05f
f328f05f_95,f328f05f_94,95,0.035938,false,0.08422,0.8,0.999,false,true,0.001,f328f05f
f328f05f_96,f328f05f_95,96,0.036455,false,0.08324,0.8,0.999,false,true,0.001,f328f05f
f328f05f_97,f328f05f_96,97,0.031506,false,0.09117,0.8,0.999,false,true,0.001,f328f05f
f328f05f_98,f328f05f_97,98,0.054967,false,0.08198,0.8,0.999,false,true,0.001,f328f05f
f328f05f_99,f328f05f_98,99,0.05621,true,0.09272,0.8,0.999,false,true,0.001,f328f05f
0f0d95b2_0,,0,1.551291,false,1.50275,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_1,0f0d95b2_0,1,1.974806,false,1.34449,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_2,0f0d95b2_1,2,2.594022,false,1.23514,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_3,0f0d95b2_2,3,3.787128,false,1.14731,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_4,0f0d95b2_3,4,7.068417,false,1.07207,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_5,0f0d95b2_4,5,11.128126,false,1.0155,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_6,0f0d95b2_5,6,6.363851,false,0.95843,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_7,0f0d95b2_6,7,10.461033,false,0.92212,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_8,0f0d95b2_7,8,7.497795,false,0.87565,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_9,0f0d95b2_8,9,14.734023,false,0.85002,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_10,0f0d95b2_9,10,12.990616,false,0.80405,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_11,0f0d95b2_10,11,14.379603,false,0.7854,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_12,0f0d95b2_11,12,14.595855,false,0.7496,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_13,0f0d95b2_12,13,18.278923,false,0.73464,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_14,0f0d95b2_13,14,12.441267,false,0.70269,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_15,0f0d95b2_14,15,3.016775,false,0.67495,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_16,0f0d95b2_15,16,8.710498,false,0.66015,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_17,0f0d95b2_16,17,10.696817,false,0.6419,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_18,0f0d95b2_17,18,5.989933,false,0.62537,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_19,0f0d95b2_18,19,5.759775,false,0.6024,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_20,0f0d95b2_19,20,2.655776,false,0.58038,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_21,0f0d95b2_20,21,8.661047,false,0.56754,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_22,0f0d95b2_21,22,5.259683,false,0.55014,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_23,0f0d95b2_22,23,5.034256,false,0.53146,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_24,0f0d95b2_23,24,5.193695,false,0.5148,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_25,0f0d95b2_24,25,3.663572,false,0.49962,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_26,0f0d95b2_25,26,8.131731,false,0.50065,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_27,0f0d95b2_26,27,13.264013,false,0.47971,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_28,0f0d95b2_27,28,10.882072,false,0.46439,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_29,0f0d95b2_28,29,11.377184,false,0.45327,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_30,0f0d95b2_29,30,10.628778,false,0.44454,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_31,0f0d95b2_30,31,10.147358,false,0.42721,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_32,0f0d95b2_31,32,14.108821,false,0.42357,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_33,0f0d95b2_32,33,9.457274,false,0.40555,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_34,0f0d95b2_33,34,12.411945,false,0.39768,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_35,0f0d95b2_34,35,18.19417,false,0.39554,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_36,0f0d95b2_35,36,9.703751,false,0.3677,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_37,0f0d95b2_36,37,13.868876,false,0.36173,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_38,0f0d95b2_37,38,5.976859,false,0.35342,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_39,0f0d95b2_38,39,14.077033,false,0.33957,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_40,0f0d95b2_39,40,10.106332,false,0.32451,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_41,0f0d95b2_40,41,13.178533,false,0.3349,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_42,0f0d95b2_41,42,11.550794,false,0.31171,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_43,0f0d95b2_42,43,5.88784,false,0.29624,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_44,0f0d95b2_43,44,13.877612,false,0.30562,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_45,0f0d95b2_44,45,8.846927,false,0.27993,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_46,0f0d95b2_45,46,4.060464,false,0.28123,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_47,0f0d95b2_46,47,9.74259,false,0.26735,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_48,0f0d95b2_47,48,7.299154,false,0.27195,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_49,0f0d95b2_48,49,6.138856,false,0.25349,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_50,0f0d95b2_49,50,12.533366,false,0.25397,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_51,0f0d95b2_50,51,5.605536,false,0.23903,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_52,0f0d95b2_51,52,13.166885,false,0.24418,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_53,0f0d95b2_52,53,2.732353,false,0.22535,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_54,0f0d95b2_53,54,7.350307,false,0.23074,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_55,0f0d95b2_54,55,15.151772,false,0.22238,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_56,0f0d95b2_55,56,7.198618,false,0.20948,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_57,0f0d95b2_56,57,13.864706,false,0.21873,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_58,0f0d95b2_57,58,1.807211,false,0.19813,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_59,0f0d95b2_58,59,13.438606,false,0.21504,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_60,0f0d95b2_59,60,14.160379,false,0.19792,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_61,0f0d95b2_60,61,7.253487,false,0.18506,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_62,0f0d95b2_61,62,2.860507,false,0.17821,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_63,0f0d95b2_62,63,8.163047,false,0.17316,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_64,0f0d95b2_63,64,21.345592,false,0.19631,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_65,0f0d95b2_64,65,13.839258,false,0.18106,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_66,0f0d95b2_65,66,18.978176,false,0.18484,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_67,0f0d95b2_66,67,8.145667,false,0.17011,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_68,0f0d95b2_67,68,2.877809,false,0.16329,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_69,0f0d95b2_68,69,8.69981,false,0.16246,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_70,0f0d95b2_69,70,3.254349,false,0.15193,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_71,0f0d95b2_70,71,15.296451,false,0.16729,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_72,0f0d95b2_71,72,4.075644,false,0.14737,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_73,0f0d95b2_72,73,3.606467,false,0.14006,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_74,0f0d95b2_73,74,1.917993,false,0.13714,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_75,0f0d95b2_74,75,4.712814,false,0.14341,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_76,0f0d95b2_75,76,4.56895,false,0.13431,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_77,0f0d95b2_76,77,3.102906,false,0.137,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_78,0f0d95b2_77,78,4.667516,false,0.13604,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_79,0f0d95b2_78,79,5.742721,false,0.13862,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_80,0f0d95b2_79,80,8.733318,false,0.13724,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_81,0f0d95b2_80,81,2.992422,false,0.13401,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_82,0f0d95b2_81,82,8.797938,false,0.13205,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_83,0f0d95b2_82,83,6.320834,false,0.12615,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_84,0f0d95b2_83,84,3.469254,false,0.12088,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_85,0f0d95b2_84,85,8.250166,false,0.13136,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_86,0f0d95b2_85,86,1.851727,false,0.11124,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_87,0f0d95b2_86,87,3.483371,false,0.12755,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_88,0f0d95b2_87,88,5.531433,false,0.12753,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_89,0f0d95b2_88,89,2.817651,false,0.10743,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_90,0f0d95b2_89,90,1.265908,false,0.09772,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_91,0f0d95b2_90,91,10.821814,false,0.11815,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_92,0f0d95b2_91,92,1.586494,false,0.09797,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_93,0f0d95b2_92,93,1.927503,false,0.10261,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_94,0f0d95b2_93,94,1.560363,false,0.09612,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_95,0f0d95b2_94,95,1.831272,false,0.10479,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_96,0f0d95b2_95,96,2.199821,false,0.09875,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_97,0f0d95b2_96,97,7.609866,false,0.10553,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_98,0f0d95b2_97,98,2.182489,false,0.10173,0.5,0.999,false,true,0.0001,0f0d95b2
0f0d95b2_99,0f0d95b2_98,99,1.385884,true,0.08776,0.5,0.999,false,true,0.0001,0f0d95b2
d4936eab_0,,0,13.84256,false,1.32796,0.8,0.99,false,true,0.001,d4936eab
d4936eab_1,d4936eab_0,1,3.19527,false,1.08483,0.8,0.99,false,true,0.001,d4936eab
d4936eab_2,d4936eab_1,2,3.351208,false,0.92762,0.8,0.99,false,true,0.001,d4936eab
d4936eab_3,d4936eab_2,3,2.597922,false,0.82865,0.8,0.99,false,true,0.001,d4936eab
d4936eab_4,d4936eab_3,4,0.749228,false,0.75879,0.8,0.99,false,true,0.001,d4936eab
d4936eab_5,d4936eab_4,5,1.210456,false,0.71329,0.8,0.99,false,true,0.001,d4936eab
d4936eab_6,d4936eab_5,6,0.369942,false,0.64857,0.8,0.99,false,true,0.001,d4936eab
d4936eab_7,d4936eab_6,7,0.548854,false,0.62408,0.8,0.99,false,true,0.001,d4936eab
d4936eab_8,d4936eab_7,8,0.369251,false,0.5969,0.8,0.99,false,true,0.001,d4936eab
d4936eab_9,d4936eab_8,9,0.999008,false,0.57193,0.8,0.99,false,true,0.001,d4936eab
d4936eab_10,d4936eab_9,10,0.568814,false,0.54046,0.8,0.99,false,true,0.001,d4936eab
d4936eab_11,d4936eab_10,11,0.404771,false,0.51993,0.8,0.99,false,true,0.001,d4936eab
d4936eab_12,d4936eab_11,12,0.250643,false,0.49743,0.8,0.99,false,true,0.001,d4936eab
d4936eab_13,d4936eab_12,13,0.659147,false,0.50197,0.8,0.99,false,true,0.001,d4936eab
d4936eab_14,d4936eab_13,14,1.891907,false,0.50854,0.8,0.99,false,true,0.001,d4936eab
d4936eab_15,d4936eab_14,15,1.278786,false,0.48216,0.8,0.99,false,true,0.001,d4936eab
d4936eab_16,d4936eab_15,16,0.453735,false,0.43627,0.8,0.99,false,true,0.001,d4936eab
d4936eab_17,d4936eab_16,17,0.558777,false,0.43564,0.8,0.99,false,true,0.001,d4936eab
d4936eab_18,d4936eab_17,18,1.124081,false,0.43188,0.8,0.99,false,true,0.001,d4936eab
d4936eab_19,d4936eab_18,19,0.603936,false,0.40485,0.8,0.99,false,true,0.001,d4936eab
d4936eab_20,d4936eab_19,20,0.307162,false,0.37917,0.8,0.99,false,true,0.001,d4936eab
d4936eab_21,d4936eab_20,21,0.865542,false,0.39428,0.8,0.99,false,true,0.001,d4936eab
d4936eab_22,d4936eab_21,22,0.229938,false,0.35248,0.8,0.99,false,true,0.001,d4936eab
d4936eab_23,d4936eab_22,23,0.321488,false,0.36319,0.8,0.99,false,true,0.001,d4936eab
d4936eab_24,d4936eab_23,24,0.207918,false,0.3468,0.8,0.99,false,true,0.001,d4936eab
d4936eab_25,d4936eab_24,25,0.558648,false,0.34328,0.8,0.99,false,true,0.001,d4936eab
d4936eab_26,d4936eab_25,26,0.537125,false,0.34365,0.8,0.99,false,true,0.001,d4936eab
d4936eab_27,d4936eab_26,27,0.349823,false,0.31197,0.8,0.99,false,true,0.001,d4936eab
d4936eab_28,d4936eab_27,28,0.323174,false,0.31286,0.8,0.99,false,true,0.001,d4936eab
d4936eab_29,d4936eab_28,29,0.15762,false,0.29388,0.8,0.99,false,true,0.001,d4936eab
d4936eab_30,d4936eab_29,30,0.319278,false,0.29977,0.8,0.99,false,true,0.001,d4936eab
d4936eab_31,d4936eab_30,31,0.143451,false,0.27813,0.8,0.99,false,true,0.001,d4936eab
d4936eab_32,d4936eab_31,32,0.338443,false,0.28632,0.8,0.99,false,true,0.001,d4936eab
d4936eab_33,d4936eab_32,33,0.132816,false,0.26249,0.8,0.99,false,true,0.001,d4936eab
d4936eab_34,d4936eab_33,34,0.386497,false,0.27823,0.8,0.99,false,true,0.001,d4936eab
d4936eab_35,d4936eab_34,35,0.150972,false,0.2627,0.8,0.99,false,true,0.001,d4936eab
d4936eab_36,d4936eab_35,36,0.571778,false,0.27157,0.8,0.99,false,true,0.001,d4936eab
d4936eab_37,d4936eab_36,37,0.064022,false,0.23718,0.8,0.99,false,true,0.001,d4936eab
d4936eab_38,d4936eab_37,38,0.194786,false,0.24335,0.8,0.99,false,true,0.001,d4936eab
d4936eab_39,d4936eab_38,39,0.24597,false,0.23633,0.8,0.99,false,true,0.001,d4936eab
d4936eab_40,d4936eab_39,40,0.146563,false,0.22338,0.8,0.99,false,true,0.001,d4936eab
d4936eab_41,d4936eab_40,41,0.253094,false,0.23201,0.8,0.99,false,true,0.001,d4936eab
d4936eab_42,d4936eab_41,42,0.08119,false,0.20949,0.8,0.99,false,true,0.001,d4936eab
d4936eab_43,d4936eab_42,43,0.059596,false,0.20276,0.8,0.99,false,true,0.001,d4936eab
d4936eab_44,d4936eab_43,44,0.285496,false,0.22196,0.8,0.99,false,true,0.001,d4936eab
d4936eab_45,d4936eab_44,45,0.147185,false,0.20506,0.8,0.99,false,true,0.001,d4936eab
d4936eab_46,d4936eab_45,46,0.134269,false,0.20391,0.8,0.99,false,true,0.001,d4936eab
d4936eab_47,d4936eab_46,47,0.159453,false,0.19737,0.8,0.99,false,true,0.001,d4936eab
d4936eab_48,d4936eab_47,48,0.109468,false,0.19128,0.8,0.99,false,true,0.001,d4936eab
d4936eab_49,d4936eab_48,49,0.093175,false,0.18101,0.8,0.99,false,true,0.001,d4936eab
d4936eab_50,d4936eab_49,50,0.078355,false,0.18511,0.8,0.99,false,true,0.001,d4936eab
d4936eab_51,d4936eab_50,51,0.084486,false,0.17941,0.8,0.99,false,true,0.001,d4936eab
d4936eab_52,d4936eab_51,52,0.088124,false,0.1803,0.8,0.99,false,true,0.001,d4936eab
d4936eab_53,d4936eab_52,53,0.091208,false,0.17507,0.8,0.99,false,true,0.001,d4936eab
d4936eab_54,d4936eab_53,54,0.15244,false,0.18095,0.8,0.99,false,true,0.001,d4936eab
d4936eab_55,d4936eab_54,55,0.178365,false,0.1731,0.8,0.99,false,true,0.001,d4936eab
d4936eab_56,d4936eab_55,56,0.369485,false,0.17816,0.8,0.99,false,true,0.001,d4936eab
d4936eab_57,d4936eab_56,57,0.150527,false,0.16435,0.8,0.99,false,true,0.001,d4936eab
d4936eab_58,d4936eab_57,58,0.283055,false,0.17402,0.8,0.99,false,true,0.001,d4936eab
d4936eab_59,d4936eab_58,59,0.116232,false,0.15725,0.8,0.99,false,true,0.001,d4936eab
d4936eab_60,d4936eab_59,60,0.10264,false,0.1569,0.8,0.99,false,true,0.001,d4936eab
d4936eab_61,d4936eab_60,61,0.103356,false,0.14842,0.8,0.99,false,true,0.001,d4936eab
d4936eab_62,d4936eab_61,62,0.197088,false,0.15876,0.8,0.99,false,true,0.001,d4936eab
d4936eab_63,d4936eab_62,63,0.072596,false,0.14924,0.8,0.99,false,true,0.001,d4936eab
d4936eab_64,d4936eab_63,64,0.046721,false,0.1319,0.8,0.99,false,true,0.001,d4936eab
d4936eab_65,d4936eab_64,65,0.046219,false,0.13973,0.8,0.99,false,true,0.001,d4936eab
d4936eab_66,d4936eab_65,66,0.179118,false,0.14766,0.8,0.99,false,true,0.001,d4936eab
d4936eab_67,d4936eab_66,67,0.045771,false,0.13207,0.8,0.99,false,true,0.001,d4936eab
d4936eab_68,d4936eab_67,68,0.06423,false,0.134,0.8,0.99,false,true,0.001,d4936eab
d4936eab_69,d4936eab_68,69,0.065965,false,0.12937,0.8,0.99,false,true,0.001,d4936eab
d4936eab_70,d4936eab_69,70,0.036421,false,0.11426,0.8,0.99,false,true,0.001,d4936eab
d4936eab_71,d4936eab_70,71,0.077489,false,0.1271,0.8,0.99,false,true,0.001,d4936eab
d4936eab_72,d4936eab_71,72,0.131413,false,0.13134,0.8,0.99,false,true,0.001,d4936eab
d4936eab_73,d4936eab_72,73,0.099304,false,0.12213,0.8,0.99,false,true,0.001,d4936eab
d4936eab_74,d4936eab_73,74,0.088814,false,0.12353,0.8,0.99,false,true,0.001,d4936eab
d4936eab_75,d4936eab_74,75,0.060183,false,0.11714,0.8,0.99,false,true,0.001,d4936eab
d4936eab_76,d4936eab_75,76,0.110862,false,0.1224,0.8,0.99,false,true,0.001,d4936eab
d4936eab_77,d4936eab_76,77,0.091095,false,0.11635,0.8,0.99,false,true,0.001,d4936eab
d4936eab_78,d4936eab_77,78,0.194234,false,0.12491,0.8,0.99,false,true,0.001,d4936eab
d4936eab_79,d4936eab_78,79,0.088623,false,0.12133,0.8,0.99,false,true,0.001,d4936eab
d4936eab_80,d4936eab_79,80,0.044787,false,0.10839,0.8,0.99,false,true,0.001,d4936eab
d4936eab_81,d4936eab_80,81,0.096792,false,0.10913,0.8,0.99,false,true,0.001,d4936eab
d4936eab_82,d4936eab_81,82,0.071258,false,0.10747,0.8,0.99,false,true,0.001,d4936eab
d4936eab_83,d4936eab_82,83,0.160753,false,0.11631,0.8,0.99,false,true,0.001,d4936eab
d4936eab_84,d4936eab_83,84,0.086241,false,0.10694,0.8,0.99,false,true,0.001,d4936eab
d4936eab_85,d4936eab_84,85,0.167152,false,0.11413,0.8,0.99,false,true,0.001,d4936eab
d4936eab_86,d4936eab_85,86,0.336347,false,0.13854,0.8,0.99,false,true,0.001,d4936eab
d4936eab_87,d4936eab_86,87,0.139916,false,0.10993,0.8,0.99,false,true,0.001,d4936eab
d4936eab_88,d4936eab_87,88,0.073687,false,0.10893,0.8,0.99,false,true,0.001,d4936eab
d4936eab_89,d4936eab_88,89,0.039457,false,0.09792,0.8,0.99,false,true,0.001,d4936eab
d4936eab_90,d4936eab_89,90,0.071205,false,0.0947,0.8,0.99,false,true,0.001,d4936eab
d4936eab_91,d4936eab_90,91,0.064673,false,0.09973,0.8,0.99,false,true,0.001,d4936eab
d4936eab_92,d4936eab_91,92,0.056257,false,0.09483,0.8,0.99,false,true,0.001,d4936eab
d4936eab_93,d4936eab_92,93,0.05578,false,0.09499,0.8,0.99,false,true,0.001,d4936eab
d4936eab_94,d4936eab_93,94,0.08884,false,0.10393,0.8,0.99,false,true,0.001,d4936eab
d4936eab_95,d4936eab_94,95,0.039584,false,0.09035,0.8,0.99,false,true,0.001,d4936eab
d4936eab_96,d4936eab_95,96,0.033576,false,0.08797,0.8,0.99,false,true,0.001,d4936eab
d4936eab_97,d4936eab_96,97,0.068962,false,0.09603,0.8,0.99,false,true,0.001,d4936eab
d4936eab_98,d4936eab_97,98,0.039867,true,0.08526,0.8,0.99,false,true,0.001,d4936eab
1136bc54_0,,0,5.58519,false,1.30059,0.9,0.99,false,true,0.001,1136bc54
1136bc54_1,1136bc54_0,1,3.021207,false,1.08144,0.9,0.99,false,true,0.001,1136bc54
1136bc54_2,1136bc54_1,2,1.781106,false,0.92253,0.9,0.99,false,true,0.001,1136bc54
1136bc54_3,1136bc54_2,3,1.842506,false,0.82875,0.9,0.99,false,true,0.001,1136bc54
1136bc54_4,1136bc54_3,4,2.209654,false,0.7659,0.9,0.99,false,true,0.001,1136bc54
1136bc54_5,1136bc54_4,5,0.85631,false,0.71957,0.9,0.99,false,true,0.001,1136bc54
1136bc54_6,1136bc54_5,6,2.026098,false,0.68597,0.9,0.99,false,true,0.001,1136bc54
1136bc54_7,1136bc54_6,7,2.012818,false,0.63664,0.9,0.99,false,true,0.001,1136bc54
1136bc54_8,1136bc54_7,8,2.364836,false,0.6231,0.9,0.99,false,true,0.001,1136bc54
1136bc54_9,1136bc54_8,9,0.822406,false,0.58174,0.9,0.99,false,true,0.001,1136bc54
1136bc54_10,1136bc54_9,10,0.951496,false,0.56137,0.9,0.99,false,true,0.001,1136bc54
1136bc54_11,1136bc54_10,11,1.036005,false,0.53614,0.9,0.99,false,true,0.001,1136bc54
1136bc54_12,1136bc54_11,12,1.338893,false,0.53116,0.9,0.99,false,true,0.001,1136bc54
1136bc54_13,1136bc54_12,13,0.830878,false,0.49673,0.9,0.99,false,true,0.001,1136bc54
1136bc54_14,1136bc54_13,14,0.652331,false,0.47814,0.9,0.99,false,true,0.001,1136bc54
1136bc54_15,1136bc54_14,15,0.537274,false,0.44727,0.9,0.99,false,true,0.001,1136bc54
1136bc54_16,1136bc54_15,16,0.497692,false,0.43858,0.9,0.99,false,true,0.001,1136bc54
1136bc54_17,1136bc54_16,17,0.172061,false,0.41894,0.9,0.99,false,true,0.001,1136bc54
1136bc54_18,1136bc54_17,18,0.323389,false,0.40117,0.9,0.99,false,true,0.001,1136bc54
1136bc54_19,1136bc54_18,19,0.416332,false,0.39693,0.9,0.99,false,true,0.001,1136bc54
1136bc54_20,1136bc54_19,20,0.838392,false,0.41662,0.9,0.99,false,true,0.001,1136bc54
1136bc54_21,1136bc54_20,21,0.149208,false,0.37297,0.9,0.99,false,true,0.001,1136bc54
1136bc54_22,1136bc54_21,22,0.384284,false,0.37722,0.9,0.99,false,true,0.001,1136bc54
1136bc54_23,1136bc54_22,23,0.673492,false,0.36714,0.9,0.99,false,true,0.001,1136bc54
1136bc54_24,1136bc54_23,24,0.591008,false,0.35034,0.9,0.99,false,true,0.001,1136bc54
1136bc54_25,1136bc54_24,25,0.339936,false,0.34625,0.9,0.99,false,true,0.001,1136bc54
1136bc54_26,1136bc54_25,26,0.178242,false,0.33117,0.9,0.99,false,true,0.001,1136bc54
1136bc54_27,1136bc54_26,27,0.121965,false,0.31434,0.9,0.99,false,true,0.001,1136bc54
1136bc54_28,1136bc54_27,28,0.34632,false,0.32613,0.9,0.99,false,true,0.001,1136bc54
1136bc54_29,1136bc54_28,29,0.093235,false,0.29972,0.9,0.99,false,true,0.001,1136bc54
1136bc54_30,1136bc54_29,30,0.210287,false,0.29571,0.9,0.99,false,true,0.001,1136bc54
1136bc54_31,1136bc54_30,31,0.235123,false,0.29427,0.9,0.99,false,true,0.001,1136bc54
1136bc54_32,1136bc54_31,32,0.42391,false,0.2864,0.9,0.99,false,true,0.001,1136bc54
1136bc54_33,1136bc54_32,33,0.403715,false,0.29868,0.9,0.99,false,true,0.001,1136bc54
1136bc54_34,1136bc54_33,34,0.286338,false,0.27859,0.9,0.99,false,true,0.001,1136bc54
1136bc54_35,1136bc54_34,35,0.076826,false,0.25679,0.9,0.99,false,true,0.001,1136bc54
1136bc54_36,1136bc54_35,36,0.111293,false,0.25748,0.9,0.99,false,true,0.001,1136bc54
1136bc54_37,1136bc54_36,37,0.096502,false,0.24805,0.9,0.99,false,true,0.001,1136bc54
1136bc54_38,1136bc54_37,38,0.547207,false,0.2667,0.9,0.99,false,true,0.001,1136bc54
1136bc54_39,1136bc54_38,39,0.132842,false,0.23292,0.9,0.99,false,true,0.001,1136bc54
1136bc54_40,1136bc54_39,40,0.162348,false,0.2332,0.9,0.99,false,true,0.001,1136bc54
1136bc54_41,1136bc54_40,41,0.13579,false,0.22469,0.9,0.99,false,true,0.001,1136bc54
1136bc54_42,1136bc54_41,42,0.063706,false,0.21576,0.9,0.99,false,true,0.001,1136bc54
1136bc54_43,1136bc54_42,43,0.138127,false,0.21846,0.9,0.99,false,true,0.001,1136bc54
1136bc54_44,1136bc54_43,44,0.140915,false,0.21611,0.9,0.99,false,true,0.001,1136bc54
1136bc54_45,1136bc54_44,45,0.119345,false,0.21827,0.9,0.99,false,true,0.001,1136bc54
1136bc54_46,1136bc54_45,46,0.126445,false,0.20362,0.9,0.99,false,true,0.001,1136bc54
1136bc54_47,1136bc54_46,47,0.069133,false,0.19441,0.9,0.99,false,true,0.001,1136bc54
1136bc54_48,1136bc54_47,48,0.138329,false,0.1971,0.9,0.99,false,true,0.001,1136bc54
1136bc54_49,1136bc54_48,49,0.145261,false,0.19276,0.9,0.99,false,true,0.001,1136bc54
1136bc54_50,1136bc54_49,50,0.364657,false,0.22079,0.9,0.99,false,true,0.001,1136bc54
1136bc54_51,1136bc54_50,51,0.070502,false,0.18872,0.9,0.99,false,true,0.001,1136bc54
1136bc54_52,1136bc54_51,52,0.056258,false,0.18246,0.9,0.99,false,true,0.001,1136bc54
1136bc54_53,1136bc54_52,53,0.134962,false,0.19296,0.9,0.99,false,true,0.001,1136bc54
1136bc54_54,1136bc54_53,54,0.054641,false,0.1763,0.9,0.99,false,true,0.001,1136bc54
1136bc54_55,1136bc54_54,55,0.088088,false,0.17062,0.9,0.99,false,true,0.001,1136bc54
1136bc54_56,1136bc54_55,56,0.076431,false,0.17707,0.9,0.99,false,true,0.001,1136bc54
1136bc54_57,1136bc54_56,57,0.069193,false,0.1646,0.9,0.99,false,true,0.001,1136bc54
1136bc54_58,1136bc54_57,58,0.037778,false,0.1603,0.9,0.99,false,true,0.001,1136bc54
1136bc54_59,1136bc54_58,59,0.036593,false,0.16052,0.9,0.99,false,true,0.001,1136bc54
1136bc54_60,1136bc54_59,60,0.071609,false,0.1617,0.9,0.99,false,true,0.001,1136bc54
1136bc54_61,1136bc54_60,61,0.04515,false,0.15765,0.9,0.99,false,true,0.001,1136bc54
1136bc54_62,1136bc54_61,62,0.115613,false,0.15551,0.9,0.99,false,true,0.001,1136bc54
1136bc54_63,1136bc54_62,63,0.064036,false,0.14671,0.9,0.99,false,true,0.001,1136bc54
1136bc54_64,1136bc54_63,64,0.04971,false,0.14472,0.9,0.99,false,true,0.001,1136bc54
1136bc54_65,1136bc54_64,65,0.065369,false,0.14637,0.9,0.99,false,true,0.001,1136bc54
1136bc54_66,1136bc54_65,66,0.04494,false,0.14442,0.9,0.99,false,true,0.001,1136bc54
1136bc54_67,1136bc54_66,67,0.033853,false,0.13627,0.9,0.99,false,true,0.001,1136bc54
1136bc54_68,1136bc54_67,68,0.089323,false,0.15332,0.9,0.99,false,true,0.001,1136bc54
1136bc54_69,1136bc54_68,69,0.083011,false,0.14582,0.9,0.99,false,true,0.001,1136bc54
1136bc54_70,1136bc54_69,70,0.046319,false,0.14701,0.9,0.99,false,true,0.001,1136bc54
1136bc54_71,1136bc54_70,71,0.040618,false,0.13178,0.9,0.99,false,true,0.001,1136bc54
1136bc54_72,1136bc54_71,72,0.051543,false,0.1297,0.9,0.99,false,true,0.001,1136bc54
1136bc54_73,1136bc54_72,73,0.075404,false,0.13467,0.9,0.99,false,true,0.001,1136bc54
1136bc54_74,1136bc54_73,74,0.046638,false,0.12605,0.9,0.99,false,true,0.001,1136bc54
1136bc54_75,1136bc54_74,75,0.028626,false,0.12191,0.9,0.99,false,true,0.001,1136bc54
1136bc54_76,1136bc54_75,76,0.073904,false,0.11842,0.9,0.99,false,true,0.001,1136bc54
1136bc54_77,1136bc54_76,77,0.058633,false,0.12525,0.9,0.99,false,true,0.001,1136bc54
1136bc54_78,1136bc54_77,78,0.028863,false,0.11475,0.9,0.99,false,true,0.001,1136bc54
1136bc54_79,1136bc54_78,79,0.066688,false,0.12224,0.9,0.99,false,true,0.001,1136bc54
1136bc54_80,1136bc54_79,80,0.034264,false,0.11586,0.9,0.99,false,true,0.001,1136bc54
1136bc54_81,1136bc54_80,81,0.075294,false,0.12688,0.9,0.99,false,true,0.001,1136bc54
1136bc54_82,1136bc54_81,82,0.022553,false,0.11052,0.9,0.99,false,true,0.001,1136bc54
1136bc54_83,1136bc54_82,83,0.039759,false,0.11992,0.9,0.99,false,true,0.001,1136bc54
1136bc54_84,1136bc54_83,84,0.030193,false,0.11334,0.9,0.99,false,true,0.001,1136bc54
1136bc54_85,1136bc54_84,85,0.028,false,0.1112,0.9,0.99,false,true,0.001,1136bc54
1136bc54_86,1136bc54_85,86,0.057759,false,0.11329,0.9,0.99,false,true,0.001,1136bc54
1136bc54_87,1136bc54_86,87,0.053082,false,0.1081,0.9,0.99,false,true,0.001,1136bc54
1136bc54_88,1136bc54_87,88,0.040512,false,0.1088,0.9,0.99,false,true,0.001,1136bc54
1136bc54_89,1136bc54_88,89,0.039583,false,0.10475,0.9,0.99,false,true,0.001,1136bc54
1136bc54_90,1136bc54_89,90,0.047589,false,0.09892,0.9,0.99,false,true,0.001,1136bc54
1136bc54_91,1136bc54_90,91,0.030677,false,0.0985,0.9,0.99,false,true,0.001,1136bc54
1136bc54_92,1136bc54_91,92,0.044616,false,0.10885,0.9,0.99,false,true,0.001,1136bc54
1136bc54_93,1136bc54_92,93,0.05883,false,0.1049,0.9,0.99,false,true,0.001,1136bc54
1136bc54_94,1136bc54_93,94,0.041602,false,0.10206,0.9,0.99,false,true,0.001,1136bc54
1136bc54_95,1136bc54_94,95,0.032483,false,0.09526,0.9,0.99,false,true,0.001,1136bc54
1136bc54_96,1136bc54_95,96,0.024336,true,0.09469,0.9,0.99,false,true,0.001,1136bc54
c8705c74_0,,0,1.260249,false,1.61992,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_1,c8705c74_0,1,1.457779,false,1.42811,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_2,c8705c74_1,2,2.86745,false,1.30695,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_3,c8705c74_2,3,6.736014,false,1.20224,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_4,c8705c74_3,4,7.308979,false,1.13392,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_5,c8705c74_4,5,10.717081,false,1.05875,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_6,c8705c74_5,6,5.87523,false,1.00573,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_7,c8705c74_6,7,7.251915,false,0.94887,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_8,c8705c74_7,8,8.71731,false,0.91657,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_9,c8705c74_8,9,13.980953,false,0.87389,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_10,c8705c74_9,10,8.358409,false,0.83267,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_11,c8705c74_10,11,9.351509,false,0.80806,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_12,c8705c74_11,12,7.737059,false,0.76915,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_13,c8705c74_12,13,19.047184,false,0.7586,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_14,c8705c74_13,14,12.539577,false,0.73484,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_15,c8705c74_14,15,11.731705,false,0.70768,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_16,c8705c74_15,16,15.725549,false,0.69105,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_17,c8705c74_16,17,12.406053,false,0.66199,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_18,c8705c74_17,18,14.718503,false,0.6376,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_19,c8705c74_18,19,20.367132,false,0.62367,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_20,c8705c74_19,20,14.860906,false,0.60647,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_21,c8705c74_20,21,9.223804,false,0.59172,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_22,c8705c74_21,22,14.074541,false,0.56775,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_23,c8705c74_22,23,13.061865,false,0.56028,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_24,c8705c74_23,24,8.879895,false,0.53972,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_25,c8705c74_24,25,4.211419,false,0.51115,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_26,c8705c74_25,26,18.343472,false,0.51621,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_27,c8705c74_26,27,8.102459,false,0.49876,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_28,c8705c74_27,28,20.34181,false,0.48169,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_29,c8705c74_28,29,10.982991,false,0.46792,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_30,c8705c74_29,30,16.512566,false,0.45859,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_31,c8705c74_30,31,27.914534,false,0.46111,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_32,c8705c74_31,32,33.631168,false,0.46176,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_33,c8705c74_32,33,6.314509,false,0.42441,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_34,c8705c74_33,34,7.514779,false,0.40356,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_35,c8705c74_34,35,7.384601,false,0.38958,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_36,c8705c74_35,36,3.082025,false,0.37024,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_37,c8705c74_36,37,7.102849,false,0.38269,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_38,c8705c74_37,38,5.394537,false,0.36907,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_39,c8705c74_38,39,7.398084,false,0.36199,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_40,c8705c74_39,40,7.105371,false,0.35679,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_41,c8705c74_40,41,7.83507,false,0.33609,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_42,c8705c74_41,42,6.572843,false,0.33689,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_43,c8705c74_42,43,11.423956,false,0.33448,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_44,c8705c74_43,44,20.368759,false,0.3361,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_45,c8705c74_44,45,27.960005,false,0.34506,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_46,c8705c74_45,46,14.601242,false,0.32794,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_47,c8705c74_46,47,8.481877,false,0.31663,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_48,c8705c74_47,48,7.771186,false,0.29626,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_49,c8705c74_48,49,4.574724,false,0.27799,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_50,c8705c74_49,50,15.223681,false,0.27818,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_51,c8705c74_50,51,13.018919,false,0.27931,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_52,c8705c74_51,52,11.227789,false,0.25368,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_53,c8705c74_52,53,3.037016,false,0.24451,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_54,c8705c74_53,54,6.135168,false,0.23965,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_55,c8705c74_54,55,4.998193,false,0.2446,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_56,c8705c74_55,56,5.826697,false,0.23596,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_57,c8705c74_56,57,12.119205,false,0.24969,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_58,c8705c74_57,58,7.662446,false,0.22767,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_59,c8705c74_58,59,10.776658,false,0.2288,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_60,c8705c74_59,60,4.638854,false,0.21538,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_61,c8705c74_60,61,11.437018,false,0.2292,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_62,c8705c74_61,62,29.768162,false,0.24046,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_63,c8705c74_62,63,15.752659,false,0.21726,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_64,c8705c74_63,64,16.027832,false,0.21479,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_65,c8705c74_64,65,17.87616,false,0.22426,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_66,c8705c74_65,66,10.159763,false,0.21636,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_67,c8705c74_66,67,8.663339,false,0.18,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_68,c8705c74_67,68,5.602698,false,0.18185,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_69,c8705c74_68,69,3.885623,false,0.17442,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_70,c8705c74_69,70,7.773161,false,0.17625,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_71,c8705c74_70,71,5.578722,false,0.17608,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_72,c8705c74_71,72,3.438706,false,0.16149,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_73,c8705c74_72,73,6.805384,false,0.15408,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_74,c8705c74_73,74,9.416368,false,0.16028,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_75,c8705c74_74,75,3.748949,false,0.15088,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_76,c8705c74_75,76,6.638817,false,0.1592,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_77,c8705c74_76,77,4.505499,false,0.15966,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_78,c8705c74_77,78,6.239067,false,0.16025,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_79,c8705c74_78,79,4.448105,false,0.14139,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_80,c8705c74_79,80,4.038155,false,0.14696,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_81,c8705c74_80,81,5.029626,false,0.14559,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_82,c8705c74_81,82,3.22865,false,0.13925,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_83,c8705c74_82,83,3.882455,false,0.14345,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_84,c8705c74_83,84,3.916784,false,0.13386,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_85,c8705c74_84,85,4.43959,false,0.13672,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_86,c8705c74_85,86,4.458419,false,0.13891,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_87,c8705c74_86,87,5.896942,false,0.13907,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_88,c8705c74_87,88,3.005747,false,0.13123,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_89,c8705c74_88,89,7.783055,false,0.1456,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_90,c8705c74_89,90,4.155015,false,0.12901,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_91,c8705c74_90,91,2.56765,false,0.12796,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_92,c8705c74_91,92,5.351509,false,0.12836,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_93,c8705c74_92,93,3.622173,false,0.12771,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_94,c8705c74_93,94,3.886035,false,0.12969,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_95,c8705c74_94,95,2.402336,false,0.13032,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_96,c8705c74_95,96,1.817361,false,0.12268,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_97,c8705c74_96,97,2.905801,false,0.10917,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_98,c8705c74_97,98,3.410152,false,0.11995,0.99,0.999,false,true,0.0001,c8705c74
c8705c74_99,c8705c74_98,99,2.745015,true,0.10832,0.99,0.999,false,true,0.0001,c8705c74
24de243c_0,,0,5.947238,false,1.26124,0.5,0.9,false,true,0.001,24de243c
24de243c_1,24de243c_0,1,8.416001,false,1.11061,0.5,0.9,false,true,0.001,24de243c
24de243c_2,24de243c_1,2,3.316495,false,0.92519,0.5,0.9,false,true,0.001,24de243c
24de243c_3,24de243c_2,3,3.241567,false,0.84889,0.5,0.9,false,true,0.001,24de243c
24de243c_4,24de243c_3,4,1.992905,false,0.77171,0.5,0.9,false,true,0.001,24de243c
24de243c_5,24de243c_4,5,1.353332,false,0.70414,0.5,0.9,false,true,0.001,24de243c
24de243c_6,24de243c_5,6,1.801817,false,0.6762,0.5,0.9,false,true,0.001,24de243c
24de243c_7,24de243c_6,7,1.079339,false,0.65044,0.5,0.9,false,true,0.001,24de243c
24de243c_8,24de243c_7,8,0.824532,false,0.6076,0.5,0.9,false,true,0.001,24de243c
24de243c_9,24de243c_8,9,0.846811,false,0.58699,0.5,0.9,false,true,0.001,24de243c
24de243c_10,24de243c_9,10,0.30043,false,0.54547,0.5,0.9,false,true,0.001,24de243c
24de243c_11,24de243c_10,11,0.539325,false,0.51759,0.5,0.9,false,true,0.001,24de243c
24de243c_12,24de243c_11,12,0.548137,false,0.52755,0.5,0.9,false,true,0.001,24de243c
24de243c_13,24de243c_12,13,0.477651,false,0.49783,0.5,0.9,false,true,0.001,24de243c
24de243c_14,24de243c_13,14,0.281998,false,0.47908,0.5,0.9,false,true,0.001,24de243c
24de243c_15,24de243c_14,15,0.502727,false,0.48512,0.5,0.9,false,true,0.001,24de243c
24de243c_16,24de243c_15,16,0.411026,false,0.47,0.5,0.9,false,true,0.001,24de243c
24de243c_17,24de243c_16,17,0.477978,false,0.44658,0.5,0.9,false,true,0.001,24de243c
24de243c_18,24de243c_17,18,0.314653,false,0.42871,0.5,0.9,false,true,0.001,24de243c
24de243c_19,24de243c_18,19,0.337556,false,0.4306,0.5,0.9,false,true,0.001,24de243c
24de243c_20,24de243c_19,20,0.297045,false,0.41687,0.5,0.9,false,true,0.001,24de243c
24de243c_21,24de243c_20,21,0.984221,false,0.42043,0.5,0.9,false,true,0.001,24de243c
24de243c_22,24de243c_21,22,0.555603,false,0.41086,0.5,0.9,false,true,0.001,24de243c
24de243c_23,24de243c_22,23,1.114612,false,0.40085,0.5,0.9,false,true,0.001,24de243c
24de243c_24,24de243c_23,24,0.513267,false,0.38243,0.5,0.9,false,true,0.001,24de243c
24de243c_25,24de243c_24,25,0.239139,false,0.37661,0.5,0.9,false,true,0.001,24de243c
24de243c_26,24de243c_25,26,0.884272,false,0.39909,0.5,0.9,false,true,0.001,24de243c
24de243c_27,24de243c_26,27,0.438403,false,0.35812,0.5,0.9,false,true,0.001,24de243c
24de243c_28,24de243c_27,28,0.650743,false,0.35668,0.5,0.9,false,true,0.001,24de243c
24de243c_29,24de243c_28,29,0.116382,false,0.32808,0.5,0.9,false,true,0.001,24de243c
24de243c_30,24de243c_29,30,0.990211,false,0.36077,0.5,0.9,false,true,0.001,24de243c
24de243c_31,24de243c_30,31,0.414242,false,0.34125,0.5,0.9,false,true,0.001,24de243c
24de243c_32,24de243c_31,32,0.351726,false,0.33589,0.5,0.9,false,true,0.001,24de243c
24de243c_33,24de243c_32,33,0.207764,false,0.32746,0.5,0.9,false,true,0.001,24de243c
24de243c_34,24de243c_33,34,0.233368,false,0.30667,0.5,0.9,false,true,0.001,24de243c
24de243c_35,24de243c_34,35,0.964764,false,0.32572,0.5,0.9,false,true,0.001,24de243c
24de243c_36,24de243c_35,36,1.269328,false,0.33987,0.5,0.9,false,true,0.001,24de243c
24de243c_37,24de243c_36,37,0.409816,false,0.30692,0.5,0.9,false,true,0.001,24de243c
24de243c_38,24de243c_37,38,0.386774,false,0.28883,0.5,0.9,false,true,0.001,24de243c
24de243c_39,24de243c_38,39,0.368168,false,0.27733,0.5,0.9,false,true,0.001,24de243c
24de243c_40,24de243c_39,40,0.302011,false,0.27386,0.5,0.9,false,true,0.001,24de243c
24de243c_41,24de243c_40,41,0.384748,false,0.27771,0.5,0.9,false,true,0.001,24de243c
24de243c_42,24de243c_41,42,0.193356,false,0.27259,0.5,0.9,false,true,0.001,24de243c
24de243c_43,24de243c_42,43,0.296256,false,0.2751,0.5,0.9,false,true,0.001,24de243c
24de243c_44,24de243c_43,44,0.645834,false,0.28808,0.5,0.9,false,true,0.001,24de243c
24de243c_45,24de243c_44,45,0.155614,false,0.24871,0.5,0.9,false,true,0.001,24de243c
24de243c_46,24de243c_45,46,0.135044,false,0.25465,0.5,0.9,false,true,0.001,24de243c
24de243c_47,24de243c_46,47,0.351824,false,0.24662,0.5,0.9,false,true,0.001,24de243c
24de243c_48,24de243c_47,48,0.916363,false,0.27823,0.5,0.9,false,true,0.001,24de243c
24de243c_49,24de243c_48,49,0.329864,false,0.23634,0.5,0.9,false,true,0.001,24de243c
24de243c_50,24de243c_49,50,0.27137,false,0.26492,0.5,0.9,false,true,0.001,24de243c
24de243c_51,24de243c_50,51,0.548096,false,0.25497,0.5,0.9,false,true,0.001,24de243c
24de243c_52,24de243c_51,52,0.574871,false,0.24577,0.5,0.9,false,true,0.001,24de243c
24de243c_53,24de243c_52,53,0.09795,false,0.21648,0.5,0.9,false,true,0.001,24de243c
24de243c_54,24de243c_53,54,0.32395,false,0.23959,0.5,0.9,false,true,0.001,24de243c
24de243c_55,24de243c_54,55,0.243334,false,0.22241,0.5,0.9,false,true,0.001,24de243c
24de243c_56,24de243c_55,56,0.159887,false,0.21757,0.5,0.9,false,true,0.001,24de243c
24de243c_57,24de243c_56,57,0.124364,false,0.21083,0.5,0.9,false,true,0.001,24de243c
24de243c_58,24de243c_57,58,0.155988,false,0.20399,0.5,0.9,false,true,0.001,24de243c
24de243c_59,24de243c_58,59,0.163481,false,0.21258,0.5,0.9,false,true,0.001,24de243c
24de243c_60,24de243c_59,60,0.238613,false,0.20326,0.5,0.9,false,true,0.001,24de243c
24de243c_61,24de243c_60,61,0.214285,false,0.21277,0.5,0.9,false,true,0.001,24de243c
24de243c_62,24de243c_61,62,0.076882,false,0.18704,0.5,0.9,false,true,0.001,24de243c
24de243c_63,24de243c_62,63,0.160112,false,0.18769,0.5,0.9,false,true,0.001,24de243c
24de243c_64,24de243c_63,64,0.151586,false,0.1944,0.5,0.9,false,true,0.001,24de243c
24de243c_65,24de243c_64,65,0.240474,false,0.20027,0.5,0.9,false,true,0.001,24de243c
24de243c_66,24de243c_65,66,0.106185,false,0.1764,0.5,0.9,false,true,0.001,24de243c
24de243c_67,24de243c_66,67,0.099827,false,0.18753,0.5,0.9,false,true,0.001,24de243c
24de243c_68,24de243c_67,68,0.116018,false,0.17804,0.5,0.9,false,true,0.001,24de243c
24de243c_69,24de243c_68,69,0.095125,false,0.1761,0.5,0.9,false,true,0.001,24de243c
24de243c_70,24de243c_69,70,0.248369,false,0.1766,0.5,0.9,false,true,0.001,24de243c
24de243c_71,24de243c_70,71,0.143828,false,0.16913,0.5,0.9,false,true,0.001,24de243c
24de243c_72,24de243c_71,72,0.063954,false,0.15321,0.5,0.9,false,true,0.001,24de243c
24de243c_73,24de243c_72,73,0.108075,false,0.16629,0.5,0.9,false,true,0.001,24de243c
24de243c_74,24de243c_73,74,0.126943,false,0.16874,0.5,0.9,false,true,0.001,24de243c
24de243c_75,24de243c_74,75,0.229061,false,0.16399,0.5,0.9,false,true,0.001,24de243c
24de243c_76,24de243c_75,76,0.084205,false,0.16846,0.5,0.9,false,true,0.001,24de243c
24de243c_77,24de243c_76,77,0.069383,false,0.14204,0.5,0.9,false,true,0.001,24de243c
24de243c_78,24de243c_77,78,0.037798,false,0.14275,0.5,0.9,false,true,0.001,24de243c
24de243c_79,24de243c_78,79,0.054459,false,0.15618,0.5,0.9,false,true,0.001,24de243c
24de243c_80,24de243c_79,80,0.188143,false,0.16314,0.5,0.9,false,true,0.001,24de243c
24de243c_81,24de243c_80,81,0.055215,false,0.1472,0.5,0.9,false,true,0.001,24de243c
24de243c_82,24de243c_81,82,0.045519,false,0.14638,0.5,0.9,false,true,0.001,24de243c
24de243c_83,24de243c_82,83,0.164243,false,0.16246,0.5,0.9,false,true,0.001,24de243c
24de243c_84,24de243c_83,84,0.105983,false,0.14899,0.5,0.9,false,true,0.001,24de243c
24de243c_85,24de243c_84,85,0.052673,false,0.13739,0.5,0.9,false,true,0.001,24de243c
24de243c_86,24de243c_85,86,0.097494,false,0.143,0.5,0.9,false,true,0.001,24de243c
24de243c_87,24de243c_86,87,0.138257,false,0.15126,0.5,0.9,false,true,0.001,24de243c
24de243c_88,24de243c_87,88,0.256103,true,0.16335,0.5,0.9,false,true,0.001,24de243c
b1f2d021_0,,0,1.704022,false,1.52092,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_1,b1f2d021_0,1,4.322468,false,1.36313,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_2,b1f2d021_1,2,3.722296,false,1.24402,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_3,b1f2d021_2,3,5.608123,false,1.15884,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_4,b1f2d021_3,4,5.093225,false,1.09618,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_5,b1f2d021_4,5,9.049985,false,1.03911,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_6,b1f2d021_5,6,5.895547,false,0.98329,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_7,b1f2d021_6,7,6.225558,false,0.94146,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_8,b1f2d021_7,8,4.386528,false,0.89092,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_9,b1f2d021_8,9,12.13892,false,0.86521,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_10,b1f2d021_9,10,8.640834,false,0.82478,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_11,b1f2d021_10,11,8.906425,false,0.79232,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_12,b1f2d021_11,12,4.376873,false,0.76732,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_13,b1f2d021_12,13,6.199291,false,0.73929,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_14,b1f2d021_13,14,10.964742,false,0.72092,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_15,b1f2d021_14,15,8.899836,false,0.70092,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_16,b1f2d021_15,16,6.517107,false,0.67917,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_17,b1f2d021_16,17,7.6881,false,0.66827,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_18,b1f2d021_17,18,11.952367,false,0.64691,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_19,b1f2d021_18,19,5.688248,false,0.62096,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_20,b1f2d021_19,20,20.710442,false,0.62015,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_21,b1f2d021_20,21,10.202865,false,0.59269,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_22,b1f2d021_21,22,4.827672,false,0.5738,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_23,b1f2d021_22,23,8.604789,false,0.56299,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_24,b1f2d021_23,24,4.799206,false,0.54309,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_25,b1f2d021_24,25,6.025879,false,0.53548,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_26,b1f2d021_25,26,7.505093,false,0.52459,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_27,b1f2d021_26,27,4.681304,false,0.50538,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_28,b1f2d021_27,28,5.039155,false,0.48833,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_29,b1f2d021_28,29,15.101328,false,0.48445,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_30,b1f2d021_29,30,8.308613,false,0.46742,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_31,b1f2d021_30,31,8.829808,false,0.4539,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_32,b1f2d021_31,32,8.369638,false,0.44634,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_33,b1f2d021_32,33,9.300991,false,0.42766,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_34,b1f2d021_33,34,16.650217,false,0.43046,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_35,b1f2d021_34,35,20.746029,false,0.42107,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_36,b1f2d021_35,36,7.367595,false,0.39696,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_37,b1f2d021_36,37,9.994378,false,0.38426,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_38,b1f2d021_37,38,5.263292,false,0.3764,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_39,b1f2d021_38,39,8.130338,false,0.36307,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_40,b1f2d021_39,40,14.818498,false,0.36421,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_41,b1f2d021_40,41,16.608788,false,0.36744,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_42,b1f2d021_41,42,12.648379,false,0.34681,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_43,b1f2d021_42,43,9.319021,false,0.33624,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_44,b1f2d021_43,44,6.108666,false,0.32815,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_45,b1f2d021_44,45,26.212837,false,0.32353,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_46,b1f2d021_45,46,7.469597,false,0.29977,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_47,b1f2d021_46,47,6.622747,false,0.28701,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_48,b1f2d021_47,48,12.140618,false,0.28742,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_49,b1f2d021_48,49,15.120657,false,0.29039,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_50,b1f2d021_49,50,8.744279,false,0.26803,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_51,b1f2d021_50,51,15.505455,false,0.2795,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_52,b1f2d021_51,52,8.906951,false,0.25178,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_53,b1f2d021_52,53,8.998923,false,0.2566,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_54,b1f2d021_53,54,10.655005,false,0.24517,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_55,b1f2d021_54,55,12.084707,false,0.24544,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_56,b1f2d021_55,56,14.596621,false,0.23998,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_57,b1f2d021_56,57,15.369856,false,0.23816,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_58,b1f2d021_57,58,9.859596,false,0.22568,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_59,b1f2d021_58,59,3.767062,false,0.21157,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_60,b1f2d021_59,60,3.673993,false,0.19441,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_61,b1f2d021_60,61,6.540339,false,0.20369,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_62,b1f2d021_61,62,2.956268,false,0.19576,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_63,b1f2d021_62,63,5.055963,false,0.18915,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_64,b1f2d021_63,64,9.103868,false,0.19268,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_65,b1f2d021_64,65,6.879216,false,0.18899,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_66,b1f2d021_65,66,5.599494,false,0.18545,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_67,b1f2d021_66,67,7.352629,false,0.17518,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_68,b1f2d021_67,68,6.86254,false,0.16746,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_69,b1f2d021_68,69,3.416529,false,0.17131,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_70,b1f2d021_69,70,6.428062,false,0.16372,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_71,b1f2d021_70,71,5.629423,false,0.15839,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_72,b1f2d021_71,72,6.502808,false,0.15189,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_73,b1f2d021_72,73,3.072155,false,0.14753,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_74,b1f2d021_73,74,7.902915,false,0.1507,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_75,b1f2d021_74,75,2.718721,false,0.14335,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_76,b1f2d021_75,76,25.195801,false,0.1643,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_77,b1f2d021_76,77,4.160589,false,0.14194,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_78,b1f2d021_77,78,9.336432,false,0.13584,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_79,b1f2d021_78,79,3.856275,false,0.1292,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_80,b1f2d021_79,80,6.335545,false,0.12773,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_81,b1f2d021_80,81,13.547085,false,0.14134,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_82,b1f2d021_81,82,4.499063,false,0.12437,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_83,b1f2d021_82,83,2.400297,false,0.12309,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_84,b1f2d021_83,84,3.031072,false,0.12154,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_85,b1f2d021_84,85,2.599514,false,0.12344,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_86,b1f2d021_85,86,4.504465,false,0.11541,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_87,b1f2d021_86,87,0.807804,false,0.10241,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_88,b1f2d021_87,88,5.028017,false,0.11105,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_89,b1f2d021_88,89,6.008972,false,0.10961,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_90,b1f2d021_89,90,2.465369,false,0.10802,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_91,b1f2d021_90,91,5.039999,false,0.10793,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_92,b1f2d021_91,92,2.375405,false,0.10135,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_93,b1f2d021_92,93,1.535493,false,0.0911,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_94,b1f2d021_93,94,4.631472,false,0.10104,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_95,b1f2d021_94,95,3.58931,false,0.10585,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_96,b1f2d021_95,96,3.739062,false,0.09249,0.5,0.9999,false,true,0.0001,b1f2d021
b1f2d021_97,b1f2d021_96,97,2.266904,true,0.0929,0.5,0.9999,false,true,0.0001,b1f2d021
1473d237_0,,0,1.368846,false,1.50129,0.9,0.99,false,true,0.0001,1473d237
1473d237_1,1473d237_0,1,4.73777,false,1.3448,0.9,0.99,false,true,0.0001,1473d237
1473d237_2,1473d237_1,2,3.970181,false,1.23153,0.9,0.99,false,true,0.0001,1473d237
1473d237_3,1473d237_2,3,6.902552,false,1.14001,0.9,0.99,false,true,0.0001,1473d237
1473d237_4,1473d237_3,4,4.947405,false,1.06374,0.9,0.99,false,true,0.0001,1473d237
1473d237_5,1473d237_4,5,6.700745,false,1.00743,0.9,0.99,false,true,0.0001,1473d237
1473d237_6,1473d237_5,6,5.004568,false,0.95161,0.9,0.99,false,true,0.0001,1473d237
1473d237_7,1473d237_6,7,6.797074,false,0.91104,0.9,0.99,false,true,0.0001,1473d237
1473d237_8,1473d237_7,8,4.435797,false,0.86515,0.9,0.99,false,true,0.0001,1473d237
1473d237_9,1473d237_8,9,3.072341,false,0.82761,0.9,0.99,false,true,0.0001,1473d237
1473d237_10,1473d237_9,10,11.033723,false,0.80245,0.9,0.99,false,true,0.0001,1473d237
1473d237_11,1473d237_10,11,3.0733,false,0.77026,0.9,0.99,false,true,0.0001,1473d237
1473d237_12,1473d237_11,12,12.351703,false,0.74239,0.9,0.99,false,true,0.0001,1473d237
1473d237_13,1473d237_12,13,3.877545,false,0.71454,0.9,0.99,false,true,0.0001,1473d237
1473d237_14,1473d237_13,14,4.226186,false,0.69688,0.9,0.99,false,true,0.0001,1473d237
1473d237_15,1473d237_14,15,2.993946,false,0.66696,0.9,0.99,false,true,0.0001,1473d237
1473d237_16,1473d237_15,16,7.271029,false,0.64933,0.9,0.99,false,true,0.0001,1473d237
1473d237_17,1473d237_16,17,4.40982,false,0.61898,0.9,0.99,false,true,0.0001,1473d237
1473d237_18,1473d237_17,18,4.352661,false,0.61514,0.9,0.99,false,true,0.0001,1473d237
1473d237_19,1473d237_18,19,6.420223,false,0.59125,0.9,0.99,false,true,0.0001,1473d237
1473d237_20,1473d237_19,20,4.113941,false,0.57229,0.9,0.99,false,true,0.0001,1473d237
1473d237_21,1473d237_20,21,2.496845,false,0.55453,0.9,0.99,false,true,0.0001,1473d237
1473d237_22,1473d237_21,22,9.328376,false,0.53854,0.9,0.99,false,true,0.0001,1473d237
1473d237_23,1473d237_22,23,5.024755,false,0.51957,0.9,0.99,false,true,0.0001,1473d237
1473d237_24,1473d237_23,24,4.82536,false,0.50638,0.9,0.99,false,true,0.0001,1473d237
1473d237_25,1473d237_24,25,5.28717,false,0.48936,0.9,0.99,false,true,0.0001,1473d237
1473d237_26,1473d237_25,26,3.002194,false,0.47889,0.9,0.99,false,true,0.0001,1473d237
1473d237_27,1473d237_26,27,2.998681,false,0.4656,0.9,0.99,false,true,0.0001,1473d237
1473d237_28,1473d237_27,28,4.423858,false,0.45812,0.9,0.99,false,true,0.0001,1473d237
1473d237_29,1473d237_28,29,4.349598,false,0.43152,0.9,0.99,false,true,0.0001,1473d237
1473d237_30,1473d237_29,30,6.08724,false,0.43148,0.9,0.99,false,true,0.0001,1473d237
1473d237_31,1473d237_30,31,2.236548,false,0.40811,0.9,0.99,false,true,0.0001,1473d237
1473d237_32,1473d237_31,32,5.675831,false,0.39837,0.9,0.99,false,true,0.0001,1473d237
1473d237_33,1473d237_32,33,8.043851,false,0.39218,0.9,0.99,false,true,0.0001,1473d237
1473d237_34,1473d237_33,34,11.427484,false,0.38795,0.9,0.99,false,true,0.0001,1473d237
1473d237_35,1473d237_34,35,4.599336,false,0.37219,0.9,0.99,false,true,0.0001,1473d237
1473d237_36,1473d237_35,36,3.195139,false,0.35719,0.9,0.99,false,true,0.0001,1473d237
1473d237_37,1473d237_36,37,3.869246,false,0.34872,0.9,0.99,false,true,0.0001,1473d237
1473d237_38,1473d237_37,38,6.461998,false,0.34836,0.9,0.99,false,true,0.0001,1473d237
1473d237_39,1473d237_38,39,7.511697,false,0.32678,0.9,0.99,false,true,0.0001,1473d237
1473d237_40,1473d237_39,40,3.745399,false,0.31888,0.9,0.99,false,true,0.0001,1473d237
1473d237_41,1473d237_40,41,3.816511,false,0.31626,0.9,0.99,false,true,0.0001,1473d237
1473d237_42,1473d237_41,42,4.845411,false,0.30051,0.9,0.99,false,true,0.0001,1473d237
1473d237_43,1473d237_42,43,8.761278,false,0.29145,0.9,0.99,false,true,0.0001,1473d237
1473d237_44,1473d237_43,44,3.830147,false,0.27985,0.9,0.99,false,true,0.0001,1473d237
1473d237_45,1473d237_44,45,6.606665,false,0.27799,0.9,0.99,false,true,0.0001,1473d237
1473d237_46,1473d237_45,46,7.471241,false,0.27885,0.9,0.99,false,true,0.0001,1473d237
1473d237_47,1473d237_46,47,3.277545,false,0.26045,0.9,0.99,false,true,0.0001,1473d237
1473d237_48,1473d237_47,48,18.458269,false,0.27078,0.9,0.99,false,true,0.0001,1473d237
1473d237_49,1473d237_48,49,4.47811,false,0.25271,0.9,0.99,false,true,0.0001,1473d237
1473d237_50,1473d237_49,50,14.551503,false,0.25204,0.9,0.99,false,true,0.0001,1473d237
1473d237_51,1473d237_50,51,11.173793,false,0.23673,0.9,0.99,false,true,0.0001,1473d237
1473d237_52,1473d237_51,52,5.330098,false,0.24051,0.9,0.99,false,true,0.0001,1473d237
1473d237_53,1473d237_52,53,6.621314,false,0.22614,0.9,0.99,false,true,0.0001,1473d237
1473d237_54,1473d237_53,54,7.620772,false,0.22502,0.9,0.99,false,true,0.0001,1473d237
1473d237_55,1473d237_54,55,3.305679,false,0.21576,0.9,0.99,false,true,0.0001,1473d237
1473d237_56,1473d237_55,56,7.430769,false,0.21167,0.9,0.99,false,true,0.0001,1473d237
1473d237_57,1473d237_56,57,12.023576,false,0.21617,0.9,0.99,false,true,0.0001,1473d237
1473d237_58,1473d237_57,58,5.39212,false,0.20206,0.9,0.99,false,true,0.0001,1473d237
1473d237_59,1473d237_58,59,4.700931,false,0.19607,0.9,0.99,false,true,0.0001,1473d237
1473d237_60,1473d237_59,60,5.369072,false,0.18928,0.9,0.99,false,true,0.0001,1473d237
1473d237_61,1473d237_60,61,5.753294,false,0.19043,0.9,0.99,false,true,0.0001,1473d237
1473d237_62,1473d237_61,62,4.808626,false,0.19318,0.9,0.99,false,true,0.0001,1473d237
1473d237_63,1473d237_62,63,3.163774,false,0.17958,0.9,0.99,false,true,0.0001,1473d237
1473d237_64,1473d237_63,64,8.242687,false,0.17864,0.9,0.99,false,true,0.0001,1473d237
1473d237_65,1473d237_64,65,4.747596,false,0.174,0.9,0.99,false,true,0.0001,1473d237
1473d237_66,1473d237_65,66,4.089144,false,0.17009,0.9,0.99,false,true,0.0001,1473d237
1473d237_67,1473d237_66,67,2.779482,false,0.17041,0.9,0.99,false,true,0.0001,1473d237
1473d237_68,1473d237_67,68,4.230705,false,0.16438,0.9,0.99,false,true,0.0001,1473d237
1473d237_69,1473d237_68,69,6.601285,false,0.16494,0.9,0.99,false,true,0.0001,1473d237
1473d237_70,1473d237_69,70,1.937274,false,0.14826,0.9,0.99,false,true,0.0001,1473d237
1473d237_71,1473d237_70,71,2.705232,false,0.15287,0.9,0.99,false,true,0.0001,1473d237
1473d237_72,1473d237_71,72,3.746628,false,0.13991,0.9,0.99,false,true,0.0001,1473d237
1473d237_73,1473d237_72,73,2.377136,false,0.14165,0.9,0.99,false,true,0.0001,1473d237
1473d237_74,1473d237_73,74,1.956687,false,0.14132,0.9,0.99,false,true,0.0001,1473d237
1473d237_75,1473d237_74,75,3.553485,false,0.14858,0.9,0.99,false,true,0.0001,1473d237
1473d237_76,1473d237_75,76,2.287406,false,0.13598,0.9,0.99,false,true,0.0001,1473d237
1473d237_77,1473d237_76,77,8.488243,false,0.15721,0.9,0.99,false,true,0.0001,1473d237
1473d237_78,1473d237_77,78,7.896055,false,0.14227,0.9,0.99,false,true,0.0001,1473d237
1473d237_79,1473d237_78,79,2.753845,false,0.13041,0.9,0.99,false,true,0.0001,1473d237
1473d237_80,1473d237_79,80,1.745139,false,0.1262,0.9,0.99,false,true,0.0001,1473d237
1473d237_81,1473d237_80,81,5.731955,false,0.12882,0.9,0.99,false,true,0.0001,1473d237
1473d237_82,1473d237_81,82,2.050595,false,0.11946,0.9,0.99,false,true,0.0001,1473d237
1473d237_83,1473d237_82,83,1.237357,false,0.11771,0.9,0.99,false,true,0.0001,1473d237
1473d237_84,1473d237_83,84,2.016278,false,0.11687,0.9,0.99,false,true,0.0001,1473d237
1473d237_85,1473d237_84,85,3.56742,false,0.12399,0.9,0.99,false,true,0.0001,1473d237
1473d237_86,1473d237_85,86,2.220682,false,0.1217,0.9,0.99,false,true,0.0001,1473d237
1473d237_87,1473d237_86,87,6.428315,false,0.1273,0.9,0.99,false,true,0.0001,1473d237
1473d237_88,1473d237_87,88,2.462831,false,0.10824,0.9,0.99,false,true,0.0001,1473d237
1473d237_89,1473d237_88,89,4.365793,false,0.11226,0.9,0.99,false,true,0.0001,1473d237
1473d237_90,1473d237_89,90,2.999676,false,0.11119,0.9,0.99,false,true,0.0001,1473d237
1473d237_91,1473d237_90,91,1.478953,false,0.09809,0.9,0.99,false,true,0.0001,1473d237
1473d237_92,1473d237_91,92,3.035207,false,0.1139,0.9,0.99,false,true,0.0001,1473d237
1473d237_93,1473d237_92,93,2.864383,false,0.10825,0.9,0.99,false,true,0.0001,1473d237
1473d237_94,1473d237_93,94,1.754983,false,0.10181,0.9,0.99,false,true,0.0001,1473d237
1473d237_95,1473d237_94,95,4.593534,false,0.11082,0.9,0.99,false,true,0.0001,1473d237
1473d237_96,1473d237_95,96,2.529423,false,0.10106,0.9,0.99,false,true,0.0001,1473d237
1473d237_97,1473d237_96,97,5.226887,false,0.10274,0.9,0.99,false,true,0.0001,1473d237
1473d237_98,1473d237_97,98,2.133928,false,0.09276,0.9,0.99,false,true,0.0001,1473d237
1473d237_99,1473d237_98,99,2.023142,true,0.09072,0.9,0.99,false,true,0.0001,1473d237
638b2a9d_0,,0,4.965036,false,1.27927,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_1,638b2a9d_0,1,6.600604,false,1.08447,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_2,638b2a9d_1,2,5.007812,false,0.96676,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_3,638b2a9d_2,3,5.324254,false,0.89298,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_4,638b2a9d_3,4,3.241678,false,0.79961,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_5,638b2a9d_4,5,3.073489,false,0.74138,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_6,638b2a9d_5,6,1.873995,false,0.70305,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_7,638b2a9d_6,7,1.838423,false,0.66151,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_8,638b2a9d_7,8,0.565708,false,0.61037,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_9,638b2a9d_8,9,1.094068,false,0.59355,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_10,638b2a9d_9,10,0.928627,false,0.56649,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_11,638b2a9d_10,11,0.662323,false,0.53897,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_12,638b2a9d_11,12,0.521944,false,0.52446,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_13,638b2a9d_12,13,0.845227,false,0.51537,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_14,638b2a9d_13,14,0.418632,false,0.48607,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_15,638b2a9d_14,15,0.457561,false,0.47267,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_16,638b2a9d_15,16,0.765469,false,0.47083,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_17,638b2a9d_16,17,0.721228,false,0.44044,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_18,638b2a9d_17,18,0.36528,false,0.43051,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_19,638b2a9d_18,19,0.485909,false,0.4105,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_20,638b2a9d_19,20,0.694042,false,0.40348,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_21,638b2a9d_20,21,0.320128,false,0.387,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_22,638b2a9d_21,22,0.269692,false,0.38076,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_23,638b2a9d_22,23,0.177655,false,0.36599,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_24,638b2a9d_23,24,0.166609,false,0.34522,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_25,638b2a9d_24,25,0.586178,false,0.3533,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_26,638b2a9d_25,26,0.537898,false,0.35072,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_27,638b2a9d_26,27,0.406522,false,0.33539,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_28,638b2a9d_27,28,0.249405,false,0.32123,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_29,638b2a9d_28,29,0.325354,false,0.3197,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_30,638b2a9d_29,30,0.238233,false,0.30343,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_31,638b2a9d_30,31,0.366049,false,0.29655,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_32,638b2a9d_31,32,0.349043,false,0.28941,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_33,638b2a9d_32,33,0.435161,false,0.28858,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_34,638b2a9d_33,34,0.274692,false,0.27974,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_35,638b2a9d_34,35,0.291362,false,0.26105,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_36,638b2a9d_35,36,0.365441,false,0.26088,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_37,638b2a9d_36,37,0.328828,false,0.25229,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_38,638b2a9d_37,38,0.216118,false,0.25247,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_39,638b2a9d_38,39,0.519664,false,0.26541,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_40,638b2a9d_39,40,0.356699,false,0.24205,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_41,638b2a9d_40,41,1.131462,false,0.26493,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_42,638b2a9d_41,42,0.214244,false,0.23483,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_43,638b2a9d_42,43,0.376748,false,0.22525,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_44,638b2a9d_43,44,0.216239,false,0.21074,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_45,638b2a9d_44,45,0.192806,false,0.22686,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_46,638b2a9d_45,46,0.336195,false,0.21833,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_47,638b2a9d_46,47,0.13401,false,0.20062,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_48,638b2a9d_47,48,0.238102,false,0.21692,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_49,638b2a9d_48,49,0.132101,false,0.19065,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_50,638b2a9d_49,50,0.420514,false,0.19889,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_51,638b2a9d_50,51,0.279291,false,0.1929,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_52,638b2a9d_51,52,0.177471,false,0.19434,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_53,638b2a9d_52,53,0.270327,false,0.18927,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_54,638b2a9d_53,54,0.276721,false,0.18104,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_55,638b2a9d_54,55,0.242878,false,0.18144,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_56,638b2a9d_55,56,0.16483,false,0.1736,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_57,638b2a9d_56,57,0.064675,false,0.16437,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_58,638b2a9d_57,58,0.066432,false,0.15858,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_59,638b2a9d_58,59,0.105582,false,0.15363,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_60,638b2a9d_59,60,0.151351,false,0.1657,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_61,638b2a9d_60,61,0.297209,false,0.16139,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_62,638b2a9d_61,62,0.089211,false,0.15052,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_63,638b2a9d_62,63,0.054279,false,0.13904,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_64,638b2a9d_63,64,0.05331,false,0.14059,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_65,638b2a9d_64,65,0.090169,false,0.14414,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_66,638b2a9d_65,66,0.134956,false,0.1436,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_67,638b2a9d_66,67,0.126761,false,0.13571,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_68,638b2a9d_67,68,0.084979,false,0.13209,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_69,638b2a9d_68,69,0.264953,false,0.14967,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_70,638b2a9d_69,70,0.154579,false,0.13436,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_71,638b2a9d_70,71,0.246715,false,0.13448,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_72,638b2a9d_71,72,0.227909,false,0.12789,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_73,638b2a9d_72,73,0.053963,false,0.12828,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_74,638b2a9d_73,74,0.113065,false,0.11946,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_75,638b2a9d_74,75,0.103517,false,0.11954,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_76,638b2a9d_75,76,0.087722,false,0.11589,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_77,638b2a9d_76,77,0.061205,false,0.11214,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_78,638b2a9d_77,78,0.210512,false,0.11709,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_79,638b2a9d_78,79,0.041026,false,0.10976,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_80,638b2a9d_79,80,0.192596,false,0.11526,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_81,638b2a9d_80,81,0.13205,false,0.1181,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_82,638b2a9d_81,82,0.054638,false,0.10628,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_83,638b2a9d_82,83,0.06675,false,0.10268,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_84,638b2a9d_83,84,0.053662,false,0.1043,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_85,638b2a9d_84,85,0.080426,false,0.10337,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_86,638b2a9d_85,86,0.13718,false,0.09286,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_87,638b2a9d_86,87,0.105248,false,0.10861,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_88,638b2a9d_87,88,0.044667,false,0.09738,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_89,638b2a9d_88,89,0.064498,false,0.09339,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_90,638b2a9d_89,90,0.178474,false,0.10936,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_91,638b2a9d_90,91,0.081141,false,0.08684,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_92,638b2a9d_91,92,0.102637,false,0.09395,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_93,638b2a9d_92,93,0.095471,false,0.08969,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_94,638b2a9d_93,94,0.056428,false,0.09041,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_95,638b2a9d_94,95,0.021806,false,0.08781,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_96,638b2a9d_95,96,0.040152,false,0.0945,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_97,638b2a9d_96,97,0.074509,false,0.09669,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_98,638b2a9d_97,98,0.060403,false,0.08517,0.5,0.9999,false,true,0.001,638b2a9d
638b2a9d_99,638b2a9d_98,99,0.071978,true,0.08256,0.5,0.9999,false,true,0.001,638b2a9d
71a3092d_0,,0,2.946301,false,1.50577,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_1,71a3092d_0,1,2.354666,false,1.33175,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_2,71a3092d_1,2,2.838748,false,1.2022,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_3,71a3092d_2,3,2.800323,false,1.12203,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_4,71a3092d_3,4,3.366198,false,1.0441,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_5,71a3092d_4,5,4.664599,false,0.99303,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_6,71a3092d_5,6,21.6555,false,0.94535,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_7,71a3092d_6,7,3.523357,false,0.88835,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_8,71a3092d_7,8,13.683323,false,0.86029,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_9,71a3092d_8,9,5.283583,false,0.81589,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_10,71a3092d_9,10,26.941801,false,0.80047,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_11,71a3092d_10,11,16.801579,false,0.76999,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_12,71a3092d_11,12,18.939342,false,0.74066,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_13,71a3092d_12,13,3.867296,false,0.70581,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_14,71a3092d_13,14,6.068345,false,0.68514,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_15,71a3092d_14,15,4.725812,false,0.66945,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_16,71a3092d_15,16,4.045859,false,0.63958,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_17,71a3092d_16,17,10.445387,false,0.62621,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_18,71a3092d_17,18,19.08596,false,0.61723,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_19,71a3092d_18,19,25.611372,false,0.60084,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_20,71a3092d_19,20,10.065601,false,0.5774,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_21,71a3092d_20,21,7.412582,false,0.55451,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_22,71a3092d_21,22,7.419291,false,0.54383,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_23,71a3092d_22,23,4.615184,false,0.52626,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_24,71a3092d_23,24,9.573174,false,0.51866,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_25,71a3092d_24,25,9.989417,false,0.50147,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_26,71a3092d_25,26,8.780387,false,0.48142,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_27,71a3092d_26,27,7.402084,false,0.46101,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_28,71a3092d_27,28,7.846144,false,0.46211,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_29,71a3092d_28,29,11.885301,false,0.45223,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_30,71a3092d_29,30,6.124266,false,0.43241,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_31,71a3092d_30,31,9.234698,false,0.4275,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_32,71a3092d_31,32,5.205076,false,0.41161,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_33,71a3092d_32,33,12.016375,false,0.4128,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_34,71a3092d_33,34,13.165991,false,0.39422,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_35,71a3092d_34,35,7.42073,false,0.3795,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_36,71a3092d_35,36,27.242731,false,0.37956,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_37,71a3092d_36,37,14.180341,false,0.37126,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_38,71a3092d_37,38,23.461872,false,0.36113,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_39,71a3092d_38,39,14.179666,false,0.3565,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_40,71a3092d_39,40,15.30655,false,0.34525,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_41,71a3092d_40,41,11.421644,false,0.33583,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_42,71a3092d_41,42,7.626354,false,0.3142,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_43,71a3092d_42,43,30.346161,false,0.31605,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_44,71a3092d_43,44,8.443023,false,0.30129,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_45,71a3092d_44,45,14.425154,false,0.30004,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_46,71a3092d_45,46,9.11319,false,0.2847,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_47,71a3092d_46,47,8.814116,false,0.27201,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_48,71a3092d_47,48,4.902263,false,0.26762,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_49,71a3092d_48,49,4.725394,false,0.25973,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_50,71a3092d_49,50,8.633149,false,0.25488,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_51,71a3092d_50,51,8.854436,false,0.24626,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_52,71a3092d_51,52,24.306801,false,0.25553,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_53,71a3092d_52,53,12.955663,false,0.24546,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_54,71a3092d_53,54,6.806474,false,0.23089,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_55,71a3092d_54,55,7.879868,false,0.22605,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_56,71a3092d_55,56,16.43124,false,0.23615,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_57,71a3092d_56,57,7.841556,false,0.21682,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_58,71a3092d_57,58,23.995459,false,0.21548,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_59,71a3092d_58,59,5.990376,false,0.20754,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_60,71a3092d_59,60,6.955499,false,0.19652,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_61,71a3092d_60,61,5.17706,false,0.18984,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_62,71a3092d_61,62,32.370693,false,0.21151,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_63,71a3092d_62,63,11.648909,false,0.20021,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_64,71a3092d_63,64,6.88473,false,0.18119,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_65,71a3092d_64,65,5.248484,false,0.17536,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_66,71a3092d_65,66,8.130612,false,0.17402,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_67,71a3092d_66,67,11.740045,false,0.1837,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_68,71a3092d_67,68,12.380685,false,0.17573,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_69,71a3092d_68,69,4.376892,false,0.17197,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_70,71a3092d_69,70,13.613111,false,0.18286,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_71,71a3092d_70,71,13.677609,false,0.16853,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_72,71a3092d_71,72,2.44511,false,0.15635,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_73,71a3092d_72,73,8.46122,false,0.15419,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_74,71a3092d_73,74,7.543062,false,0.1533,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_75,71a3092d_74,75,16.968956,false,0.15059,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_76,71a3092d_75,76,17.080194,false,0.15851,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_77,71a3092d_76,77,7.785439,false,0.14572,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_78,71a3092d_77,78,5.435463,false,0.15331,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_79,71a3092d_78,79,6.106778,false,0.13147,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_80,71a3092d_79,80,6.311485,false,0.14682,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_81,71a3092d_80,81,2.19489,false,0.12578,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_82,71a3092d_81,82,2.369304,false,0.13272,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_83,71a3092d_82,83,8.745295,false,0.13863,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_84,71a3092d_83,84,3.62562,false,0.12984,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_85,71a3092d_84,85,10.294082,false,0.13307,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_86,71a3092d_85,86,12.86125,false,0.1341,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_87,71a3092d_86,87,3.877359,false,0.11491,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_88,71a3092d_87,88,5.998714,false,0.11588,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_89,71a3092d_88,89,3.549557,false,0.1249,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_90,71a3092d_89,90,6.166796,false,0.10972,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_91,71a3092d_90,91,5.997826,false,0.11505,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_92,71a3092d_91,92,6.053656,false,0.11158,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_93,71a3092d_92,93,3.626667,false,0.11137,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_94,71a3092d_93,94,1.381184,false,0.10158,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_95,71a3092d_94,95,2.88217,false,0.10835,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_96,71a3092d_95,96,4.321467,false,0.11225,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_97,71a3092d_96,97,1.315507,false,0.09892,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_98,71a3092d_97,98,5.260636,false,0.10941,0.5,0.9,false,true,0.0001,71a3092d
71a3092d_99,71a3092d_98,99,3.565015,true,0.10998,0.5,0.9,false,true,0.0001,71a3092d
fe98834e_0,,0,1.838113,false,1.52639,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_1,fe98834e_0,1,1.817661,false,1.37245,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_2,fe98834e_1,2,1.693873,false,1.26016,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_3,fe98834e_2,3,2.179404,false,1.1726,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_4,fe98834e_3,4,2.311792,false,1.10026,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_5,fe98834e_4,5,9.887704,false,1.04924,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_6,fe98834e_5,6,8.673825,false,0.98834,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_7,fe98834e_6,7,8.54791,false,0.95379,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_8,fe98834e_7,8,4.497121,false,0.90276,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_9,fe98834e_8,9,11.927224,false,0.8657,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_10,fe98834e_9,10,8.78056,false,0.83292,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_11,fe98834e_10,11,8.175066,false,0.79949,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_12,fe98834e_11,12,4.516723,false,0.77688,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_13,fe98834e_12,13,3.523414,false,0.7535,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_14,fe98834e_13,14,3.232208,false,0.72767,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_15,fe98834e_14,15,4.565468,false,0.69902,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_16,fe98834e_15,16,5.092715,false,0.67777,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_17,fe98834e_16,17,4.645024,false,0.66106,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_18,fe98834e_17,18,4.07021,false,0.63822,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_19,fe98834e_18,19,4.262587,false,0.62156,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_20,fe98834e_19,20,4.688574,false,0.60535,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_21,fe98834e_20,21,5.980327,false,0.5892,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_22,fe98834e_21,22,4.11119,false,0.56981,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_23,fe98834e_22,23,5.296481,false,0.55761,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_24,fe98834e_23,24,4.512645,false,0.54546,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_25,fe98834e_24,25,7.866262,false,0.53501,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_26,fe98834e_25,26,8.483966,false,0.51152,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_27,fe98834e_26,27,10.189614,false,0.50288,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_28,fe98834e_27,28,4.248263,false,0.48642,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_29,fe98834e_28,29,2.200853,false,0.46958,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_30,fe98834e_29,30,2.885146,false,0.4625,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_31,fe98834e_30,31,4.846746,false,0.45114,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_32,fe98834e_31,32,8.041317,false,0.44611,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_33,fe98834e_32,33,11.104948,false,0.43169,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_34,fe98834e_33,34,2.906894,false,0.40549,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_35,fe98834e_34,35,3.356531,false,0.40727,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_36,fe98834e_35,36,2.694243,false,0.38881,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_37,fe98834e_36,37,3.061957,false,0.37202,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_38,fe98834e_37,38,6.866935,false,0.37105,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_39,fe98834e_38,39,12.783231,false,0.35953,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_40,fe98834e_39,40,9.828678,false,0.34986,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_41,fe98834e_40,41,2.426478,false,0.33016,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_42,fe98834e_41,42,7.018072,false,0.32306,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_43,fe98834e_42,43,2.453053,false,0.31537,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_44,fe98834e_43,44,4.902593,false,0.30982,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_45,fe98834e_44,45,4.41819,false,0.30078,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_46,fe98834e_45,46,2.413117,false,0.29627,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_47,fe98834e_46,47,8.260312,false,0.28531,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_48,fe98834e_47,48,4.511748,false,0.28318,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_49,fe98834e_48,49,6.446937,false,0.27775,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_50,fe98834e_49,50,2.142864,false,0.25998,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_51,fe98834e_50,51,1.636163,false,0.23965,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_52,fe98834e_51,52,4.757477,false,0.24498,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_53,fe98834e_52,53,5.901616,false,0.24138,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_54,fe98834e_53,54,2.245079,false,0.2331,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_55,fe98834e_54,55,2.80882,false,0.2294,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_56,fe98834e_55,56,4.30326,false,0.22421,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_57,fe98834e_56,57,10.321254,false,0.2237,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_58,fe98834e_57,58,5.07203,false,0.21815,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_59,fe98834e_58,59,6.808393,false,0.21799,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_60,fe98834e_59,60,7.870981,false,0.2181,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_61,fe98834e_60,61,4.143949,false,0.19598,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_62,fe98834e_61,62,1.57402,false,0.1972,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_63,fe98834e_62,63,13.111959,false,0.19222,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_64,fe98834e_63,64,7.465102,false,0.1914,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_65,fe98834e_64,65,3.888351,false,0.18206,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_66,fe98834e_65,66,10.393349,false,0.18442,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_67,fe98834e_66,67,2.145865,false,0.16754,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_68,fe98834e_67,68,4.612657,false,0.16706,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_69,fe98834e_68,69,2.879718,false,0.15481,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_70,fe98834e_69,70,2.540004,false,0.15776,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_71,fe98834e_70,71,2.622113,false,0.14353,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_72,fe98834e_71,72,4.515042,false,0.15449,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_73,fe98834e_72,73,7.005666,false,0.14432,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_74,fe98834e_73,74,2.875353,false,0.14583,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_75,fe98834e_74,75,3.065003,false,0.14098,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_76,fe98834e_75,76,3.805987,false,0.13851,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_77,fe98834e_76,77,1.429006,false,0.1345,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_78,fe98834e_77,78,1.955033,false,0.12621,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_79,fe98834e_78,79,2.629971,false,0.13394,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_80,fe98834e_79,80,1.8814,false,0.13539,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_81,fe98834e_80,81,1.34167,false,0.11451,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_82,fe98834e_81,82,1.691889,false,0.11811,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_83,fe98834e_82,83,2.842675,false,0.12515,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_84,fe98834e_83,84,2.006277,false,0.12045,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_85,fe98834e_84,85,1.510602,false,0.11366,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_86,fe98834e_85,86,1.543441,false,0.11102,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_87,fe98834e_86,87,2.393483,false,0.10848,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_88,fe98834e_87,88,1.305722,false,0.09913,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_89,fe98834e_88,89,2.039065,false,0.11487,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_90,fe98834e_89,90,3.144473,false,0.09803,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_91,fe98834e_90,91,6.73315,false,0.11388,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_92,fe98834e_91,92,1.938598,false,0.1033,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_93,fe98834e_92,93,1.528214,false,0.09354,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_94,fe98834e_93,94,1.661648,false,0.09321,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_95,fe98834e_94,95,6.293717,false,0.11319,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_96,fe98834e_95,96,4.19694,false,0.105,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_97,fe98834e_96,97,1.325318,false,0.09239,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_98,fe98834e_97,98,1.536281,false,0.0869,0.9,0.9999,false,true,0.0001,fe98834e
fe98834e_99,fe98834e_98,99,2.396175,true,0.08694,0.9,0.9999,false,true,0.0001,fe98834e
ebb37c71_0,,0,1.786892,false,1.51813,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_1,ebb37c71_0,1,3.289562,false,1.33394,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_2,ebb37c71_1,2,6.666927,false,1.22043,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_3,ebb37c71_2,3,2.656173,false,1.12902,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_4,ebb37c71_3,4,4.334637,false,1.06753,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_5,ebb37c71_4,5,8.905175,false,1.01043,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_6,ebb37c71_5,6,4.982198,false,0.94978,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_7,ebb37c71_6,7,7.546104,false,0.9162,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_8,ebb37c71_7,8,5.633895,false,0.87612,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_9,ebb37c71_8,9,2.83222,false,0.8365,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_10,ebb37c71_9,10,17.451109,false,0.8145,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_11,ebb37c71_10,11,13.313643,false,0.78057,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_12,ebb37c71_11,12,10.543832,false,0.76606,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_13,ebb37c71_12,13,11.39449,false,0.73194,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_14,ebb37c71_13,14,6.022526,false,0.69423,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_15,ebb37c71_14,15,5.819655,false,0.67604,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_16,ebb37c71_15,16,16.51227,false,0.66065,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_17,ebb37c71_16,17,7.577726,false,0.6512,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_18,ebb37c71_17,18,7.85849,false,0.62198,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_19,ebb37c71_18,19,7.179133,false,0.60439,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_20,ebb37c71_19,20,7.770283,false,0.58996,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_21,ebb37c71_20,21,5.320842,false,0.56875,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_22,ebb37c71_21,22,11.20481,false,0.55102,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_23,ebb37c71_22,23,11.266618,false,0.54511,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_24,ebb37c71_23,24,4.99342,false,0.52339,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_25,ebb37c71_24,25,10.10463,false,0.51488,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_26,ebb37c71_25,26,7.834781,false,0.49497,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_27,ebb37c71_26,27,8.750035,false,0.47721,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_28,ebb37c71_27,28,9.461117,false,0.47428,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_29,ebb37c71_28,29,3.261115,false,0.44325,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_30,ebb37c71_29,30,2.379719,false,0.43424,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_31,ebb37c71_30,31,6.104161,false,0.4244,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_32,ebb37c71_31,32,6.059324,false,0.41505,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_33,ebb37c71_32,33,7.686912,false,0.40154,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_34,ebb37c71_33,34,7.148065,false,0.39317,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_35,ebb37c71_34,35,5.846388,false,0.37764,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_36,ebb37c71_35,36,2.805194,false,0.36066,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_37,ebb37c71_36,37,4.955336,false,0.35409,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_38,ebb37c71_37,38,6.522354,false,0.34635,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_39,ebb37c71_38,39,4.147814,false,0.33775,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_40,ebb37c71_39,40,9.946797,false,0.32334,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_41,ebb37c71_40,41,2.488686,false,0.30464,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_42,ebb37c71_41,42,1.858875,false,0.30594,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_43,ebb37c71_42,43,5.752565,false,0.29653,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_44,ebb37c71_43,44,9.086897,false,0.29307,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_45,ebb37c71_44,45,4.214447,false,0.27853,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_46,ebb37c71_45,46,2.039448,false,0.26421,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_47,ebb37c71_46,47,14.507867,false,0.27441,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_48,ebb37c71_47,48,4.772855,false,0.25331,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_49,ebb37c71_48,49,2.064311,false,0.24178,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_50,ebb37c71_49,50,3.744031,false,0.24974,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_51,ebb37c71_50,51,2.898428,false,0.24074,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_52,ebb37c71_51,52,4.77734,false,0.23519,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_53,ebb37c71_52,53,2.407681,false,0.23037,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_54,ebb37c71_53,54,3.925426,false,0.22678,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_55,ebb37c71_54,55,3.806149,false,0.21688,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_56,ebb37c71_55,56,2.538682,false,0.20845,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_57,ebb37c71_56,57,7.377969,false,0.20396,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_58,ebb37c71_57,58,9.399606,false,0.20035,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_59,ebb37c71_58,59,3.580417,false,0.19616,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_60,ebb37c71_59,60,13.348656,false,0.20065,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_61,ebb37c71_60,61,5.624572,false,0.18252,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_62,ebb37c71_61,62,2.542349,false,0.17065,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_63,ebb37c71_62,63,4.633249,false,0.17737,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_64,ebb37c71_63,64,7.452547,false,0.18016,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_65,ebb37c71_64,65,3.398386,false,0.17027,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_66,ebb37c71_65,66,2.981112,false,0.1602,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_67,ebb37c71_66,67,3.736312,false,0.1579,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_68,ebb37c71_67,68,14.778507,false,0.16661,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_69,ebb37c71_68,69,3.604157,false,0.14712,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_70,ebb37c71_69,70,2.537825,false,0.14974,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_71,ebb37c71_70,71,6.795689,false,0.15325,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_72,ebb37c71_71,72,5.60869,false,0.15173,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_73,ebb37c71_72,73,4.246458,false,0.14411,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_74,ebb37c71_73,74,8.240572,false,0.13744,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_75,ebb37c71_74,75,2.050033,false,0.14006,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_76,ebb37c71_75,76,5.834315,false,0.14029,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_77,ebb37c71_76,77,2.801556,false,0.14197,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_78,ebb37c71_77,78,5.134152,false,0.13532,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_79,ebb37c71_78,79,3.439512,false,0.12719,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_80,ebb37c71_79,80,6.099982,false,0.12956,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_81,ebb37c71_80,81,7.732995,false,0.13143,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_82,ebb37c71_81,82,2.820975,false,0.11668,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_83,ebb37c71_82,83,3.851464,false,0.12128,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_84,ebb37c71_83,84,2.097528,false,0.12098,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_85,ebb37c71_84,85,2.259616,false,0.10982,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_86,ebb37c71_85,86,3.011591,false,0.11849,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_87,ebb37c71_86,87,4.261779,false,0.11907,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_88,ebb37c71_87,88,8.826996,false,0.10625,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_89,ebb37c71_88,89,1.311644,false,0.10534,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_90,ebb37c71_89,90,2.579851,false,0.10704,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_91,ebb37c71_90,91,0.940577,false,0.10067,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_92,ebb37c71_91,92,1.737467,false,0.09959,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_93,ebb37c71_92,93,3.614292,false,0.10138,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_94,ebb37c71_93,94,5.615661,false,0.09671,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_95,ebb37c71_94,95,4.160155,false,0.09767,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_96,ebb37c71_95,96,1.279795,false,0.10146,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_97,ebb37c71_96,97,2.898031,false,0.09615,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_98,ebb37c71_97,98,1.897802,false,0.08785,0.8,0.999,false,true,0.0001,ebb37c71
ebb37c71_99,ebb37c71_98,99,2.312229,true,0.09811,0.8,0.999,false,true,0.0001,ebb37c71
e67cfcbd_0,,0,8.611664,false,1.28843,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_1,e67cfcbd_0,1,1.915597,false,1.02819,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_2,e67cfcbd_1,2,1.514779,false,0.91926,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_3,e67cfcbd_2,3,0.845232,false,0.81784,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_4,e67cfcbd_3,4,0.857899,false,0.75817,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_5,e67cfcbd_4,5,3.113753,false,0.7281,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_6,e67cfcbd_5,6,0.770636,false,0.6744,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_7,e67cfcbd_6,7,0.607216,false,0.64479,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_8,e67cfcbd_7,8,1.755123,false,0.61615,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_9,e67cfcbd_8,9,1.798484,false,0.58754,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_10,e67cfcbd_9,10,0.641531,false,0.56198,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_11,e67cfcbd_10,11,0.413932,false,0.53644,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_12,e67cfcbd_11,12,0.527385,false,0.50844,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_13,e67cfcbd_12,13,0.530907,false,0.50424,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_14,e67cfcbd_13,14,1.852968,false,0.49955,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_15,e67cfcbd_14,15,0.759948,false,0.46586,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_16,e67cfcbd_15,16,0.853155,false,0.45782,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_17,e67cfcbd_16,17,1.293229,false,0.46003,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_18,e67cfcbd_17,18,0.777832,false,0.43788,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_19,e67cfcbd_18,19,1.239682,false,0.445,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_20,e67cfcbd_19,20,0.995056,false,0.40767,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_21,e67cfcbd_20,21,0.696178,false,0.40139,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_22,e67cfcbd_21,22,1.565219,false,0.40809,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_23,e67cfcbd_22,23,0.710186,false,0.38535,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_24,e67cfcbd_23,24,0.498737,false,0.36991,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_25,e67cfcbd_24,25,0.957785,false,0.35793,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_26,e67cfcbd_25,26,0.552028,false,0.3575,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_27,e67cfcbd_26,27,0.518183,false,0.33157,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_28,e67cfcbd_27,28,1.104941,false,0.34758,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_29,e67cfcbd_28,29,0.144032,false,0.31119,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_30,e67cfcbd_29,30,0.87906,false,0.32242,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_31,e67cfcbd_30,31,0.497196,false,0.30489,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_32,e67cfcbd_31,32,0.498995,false,0.2864,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_33,e67cfcbd_32,33,0.301899,false,0.28032,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_34,e67cfcbd_33,34,0.364038,false,0.27972,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_35,e67cfcbd_34,35,0.767177,false,0.28966,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_36,e67cfcbd_35,36,0.275453,false,0.26757,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_37,e67cfcbd_36,37,0.092392,false,0.24872,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_38,e67cfcbd_37,38,0.721901,false,0.26702,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_39,e67cfcbd_38,39,0.130437,false,0.2466,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_40,e67cfcbd_39,40,0.464568,false,0.25718,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_41,e67cfcbd_40,41,0.278009,false,0.23555,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_42,e67cfcbd_41,42,0.26679,false,0.23255,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_43,e67cfcbd_42,43,0.233025,false,0.23373,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_44,e67cfcbd_43,44,0.691054,false,0.23796,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_45,e67cfcbd_44,45,0.08461,false,0.21077,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_46,e67cfcbd_45,46,0.202763,false,0.22033,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_47,e67cfcbd_46,47,0.234928,false,0.21909,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_48,e67cfcbd_47,48,0.140648,false,0.20836,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_49,e67cfcbd_48,49,0.154964,false,0.19937,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_50,e67cfcbd_49,50,0.332998,false,0.20544,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_51,e67cfcbd_50,51,0.09183,false,0.18732,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_52,e67cfcbd_51,52,0.147894,false,0.18409,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_53,e67cfcbd_52,53,0.336639,false,0.19091,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_54,e67cfcbd_53,54,0.249341,false,0.17868,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_55,e67cfcbd_54,55,0.100873,false,0.18139,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_56,e67cfcbd_55,56,0.229321,false,0.16868,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_57,e67cfcbd_56,57,0.212943,false,0.16842,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_58,e67cfcbd_57,58,0.191139,false,0.1738,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_59,e67cfcbd_58,59,0.315762,false,0.1745,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_60,e67cfcbd_59,60,0.244502,false,0.1607,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_61,e67cfcbd_60,61,0.130495,false,0.15429,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_62,e67cfcbd_61,62,0.137091,false,0.15851,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_63,e67cfcbd_62,63,0.11377,false,0.14495,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_64,e67cfcbd_63,64,0.224353,false,0.15156,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_65,e67cfcbd_64,65,0.181904,false,0.15124,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_66,e67cfcbd_65,66,0.132094,false,0.14874,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_67,e67cfcbd_66,67,0.160651,false,0.14619,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_68,e67cfcbd_67,68,0.085261,false,0.12575,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_69,e67cfcbd_68,69,0.275232,false,0.14072,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_70,e67cfcbd_69,70,0.232373,false,0.13911,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_71,e67cfcbd_70,71,0.228958,false,0.13591,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_72,e67cfcbd_71,72,0.147359,false,0.12922,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_73,e67cfcbd_72,73,0.08875,false,0.12429,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_74,e67cfcbd_73,74,0.139577,false,0.12785,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_75,e67cfcbd_74,75,0.092458,false,0.12287,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_76,e67cfcbd_75,76,0.084066,false,0.12154,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_77,e67cfcbd_76,77,0.193626,false,0.12757,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_78,e67cfcbd_77,78,0.073095,false,0.12241,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_79,e67cfcbd_78,79,0.099346,false,0.11028,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_80,e67cfcbd_79,80,0.131761,false,0.11477,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_81,e67cfcbd_80,81,0.184577,false,0.11918,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_82,e67cfcbd_81,82,0.067815,false,0.10373,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_83,e67cfcbd_82,83,0.093261,false,0.1053,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_84,e67cfcbd_83,84,0.184024,false,0.11685,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_85,e67cfcbd_84,85,0.103369,false,0.12126,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_86,e67cfcbd_85,86,0.053607,false,0.09181,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_87,e67cfcbd_86,87,0.079299,false,0.09711,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_88,e67cfcbd_87,88,0.18948,false,0.11294,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_89,e67cfcbd_88,89,0.133064,false,0.096,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_90,e67cfcbd_89,90,0.078995,false,0.09945,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_91,e67cfcbd_90,91,0.230823,false,0.10685,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_92,e67cfcbd_91,92,0.095356,false,0.09774,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_93,e67cfcbd_92,93,0.046116,false,0.09317,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_94,e67cfcbd_93,94,0.096081,false,0.09095,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_95,e67cfcbd_94,95,0.032025,false,0.0845,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_96,e67cfcbd_95,96,0.110599,false,0.09731,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_97,e67cfcbd_96,97,0.138833,false,0.08934,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_98,e67cfcbd_97,98,0.04376,false,0.08395,0.8,0.9999,false,true,0.001,e67cfcbd
e67cfcbd_99,e67cfcbd_98,99,0.116763,true,0.09256,0.8,0.9999,false,true,0.001,e67cfcbd
e6ad6493_0,,0,5.166942,false,1.32469,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_1,e6ad6493_0,1,1.712249,false,1.04098,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_2,e6ad6493_1,2,3.31923,false,0.96791,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_3,e6ad6493_2,3,1.223927,false,0.84091,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_4,e6ad6493_3,4,1.596962,false,0.77756,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_5,e6ad6493_4,5,1.226294,false,0.71998,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_6,e6ad6493_5,6,1.502646,false,0.68306,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_7,e6ad6493_6,7,2.739888,false,0.66284,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_8,e6ad6493_7,8,3.78284,false,0.64454,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_9,e6ad6493_8,9,1.349521,false,0.58002,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_10,e6ad6493_9,10,1.579413,false,0.56871,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_11,e6ad6493_10,11,2.670468,false,0.55175,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_12,e6ad6493_11,12,1.265168,false,0.51679,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_13,e6ad6493_12,13,0.278235,false,0.49335,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_14,e6ad6493_13,14,2.30647,false,0.48719,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_15,e6ad6493_14,15,0.368524,false,0.46257,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_16,e6ad6493_15,16,0.786474,false,0.44507,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_17,e6ad6493_16,17,0.620529,false,0.43426,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_18,e6ad6493_17,18,0.616993,false,0.42485,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_19,e6ad6493_18,19,1.551373,false,0.41767,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_20,e6ad6493_19,20,0.592942,false,0.40769,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_21,e6ad6493_20,21,0.321056,false,0.37514,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_22,e6ad6493_21,22,0.791891,false,0.3774,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_23,e6ad6493_22,23,0.367129,false,0.35894,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_24,e6ad6493_23,24,0.393538,false,0.35587,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_25,e6ad6493_24,25,0.465186,false,0.33861,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_26,e6ad6493_25,26,0.191863,false,0.3306,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_27,e6ad6493_26,27,0.593059,false,0.32053,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_28,e6ad6493_27,28,0.291509,false,0.31925,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_29,e6ad6493_28,29,0.85495,false,0.33657,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_30,e6ad6493_29,30,0.260886,false,0.29813,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_31,e6ad6493_30,31,0.215275,false,0.28606,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_32,e6ad6493_31,32,0.500574,false,0.29619,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_33,e6ad6493_32,33,0.14314,false,0.27466,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_34,e6ad6493_33,34,0.241896,false,0.27736,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_35,e6ad6493_34,35,0.545876,false,0.27788,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_36,e6ad6493_35,36,0.595067,false,0.27329,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_37,e6ad6493_36,37,0.218967,false,0.25957,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_38,e6ad6493_37,38,0.44457,false,0.25588,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_39,e6ad6493_38,39,0.15,false,0.23748,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_40,e6ad6493_39,40,0.224265,false,0.24056,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_41,e6ad6493_40,41,0.327207,false,0.24033,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_42,e6ad6493_41,42,0.622771,false,0.24168,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_43,e6ad6493_42,43,0.248837,false,0.22181,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_44,e6ad6493_43,44,0.140029,false,0.22674,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_45,e6ad6493_44,45,0.213553,false,0.21693,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_46,e6ad6493_45,46,0.175526,false,0.21008,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_47,e6ad6493_46,47,0.246999,false,0.2198,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_48,e6ad6493_47,48,0.12169,false,0.19869,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_49,e6ad6493_48,49,0.190485,false,0.20072,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_50,e6ad6493_49,50,0.218161,false,0.1926,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_51,e6ad6493_50,51,0.14681,false,0.18998,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_52,e6ad6493_51,52,0.312102,false,0.19415,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_53,e6ad6493_52,53,0.190697,false,0.18126,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_54,e6ad6493_53,54,0.396268,false,0.19253,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_55,e6ad6493_54,55,0.125493,false,0.18214,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_56,e6ad6493_55,56,0.09639,false,0.16431,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_57,e6ad6493_56,57,0.07544,false,0.16152,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_58,e6ad6493_57,58,0.232081,false,0.16927,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_59,e6ad6493_58,59,0.250154,false,0.17447,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_60,e6ad6493_59,60,0.074522,false,0.15813,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_61,e6ad6493_60,61,0.242903,false,0.15775,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_62,e6ad6493_61,62,0.257465,false,0.16645,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_63,e6ad6493_62,63,0.233838,false,0.16738,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_64,e6ad6493_63,64,0.214964,false,0.16525,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_65,e6ad6493_64,65,0.125783,false,0.14768,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_66,e6ad6493_65,66,0.075965,false,0.14706,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_67,e6ad6493_66,67,0.16042,false,0.14125,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_68,e6ad6493_67,68,0.061591,false,0.13945,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_69,e6ad6493_68,69,0.134497,false,0.1387,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_70,e6ad6493_69,70,0.09136,false,0.1255,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_71,e6ad6493_70,71,0.174854,false,0.13463,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_72,e6ad6493_71,72,0.132254,false,0.13346,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_73,e6ad6493_72,73,0.128266,false,0.13271,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_74,e6ad6493_73,74,0.076374,false,0.1291,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_75,e6ad6493_74,75,0.075177,false,0.11999,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_76,e6ad6493_75,76,0.058945,false,0.12018,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_77,e6ad6493_76,77,0.087989,false,0.11397,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_78,e6ad6493_77,78,0.054436,false,0.1217,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_79,e6ad6493_78,79,0.051265,false,0.11955,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_80,e6ad6493_79,80,0.057111,false,0.10599,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_81,e6ad6493_80,81,0.069889,false,0.10903,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_82,e6ad6493_81,82,0.135355,false,0.11159,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_83,e6ad6493_82,83,0.043788,false,0.10598,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_84,e6ad6493_83,84,0.053837,false,0.10294,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_85,e6ad6493_84,85,0.066215,false,0.10428,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_86,e6ad6493_85,86,0.08335,false,0.10386,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_87,e6ad6493_86,87,0.032711,false,0.09785,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_88,e6ad6493_87,88,0.058431,false,0.10307,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_89,e6ad6493_88,89,0.086435,false,0.10402,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_90,e6ad6493_89,90,0.130661,false,0.10451,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_91,e6ad6493_90,91,0.082579,false,0.1029,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_92,e6ad6493_91,92,0.074432,false,0.09334,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_93,e6ad6493_92,93,0.12913,false,0.1052,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_94,e6ad6493_93,94,0.075135,false,0.09709,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_95,e6ad6493_94,95,0.046361,false,0.0862,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_96,e6ad6493_95,96,0.042457,false,0.09613,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_97,e6ad6493_96,97,0.039452,false,0.08364,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_98,e6ad6493_97,98,0.07598,false,0.08985,0.9,0.9999,false,true,0.001,e6ad6493
e6ad6493_99,e6ad6493_98,99,0.051139,true,0.08984,0.9,0.9999,false,true,0.001,e6ad6493
31d3dc61_0,,0,7.22272,false,1.40858,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_1,31d3dc61_0,1,3.785971,false,1.11058,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_2,31d3dc61_1,2,3.376503,false,0.97928,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_3,31d3dc61_2,3,2.286171,false,0.87459,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_4,31d3dc61_3,4,1.940046,false,0.80457,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_5,31d3dc61_4,5,1.660114,false,0.75568,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_6,31d3dc61_5,6,1.156326,false,0.70932,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_7,31d3dc61_6,7,1.828676,false,0.67379,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_8,31d3dc61_7,8,0.306674,false,0.60534,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_9,31d3dc61_8,9,0.616298,false,0.60357,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_10,31d3dc61_9,10,0.462486,false,0.56025,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_11,31d3dc61_10,11,0.850532,false,0.5429,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_12,31d3dc61_11,12,0.750977,false,0.53486,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_13,31d3dc61_12,13,0.426249,false,0.5139,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_14,31d3dc61_13,14,1.06488,false,0.52215,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_15,31d3dc61_14,15,0.639854,false,0.48941,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_16,31d3dc61_15,16,0.672699,false,0.46658,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_17,31d3dc61_16,17,0.313845,false,0.44506,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_18,31d3dc61_17,18,0.419119,false,0.43291,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_19,31d3dc61_18,19,0.227202,false,0.41555,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_20,31d3dc61_19,20,0.565443,false,0.42215,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_21,31d3dc61_20,21,0.206485,false,0.39422,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_22,31d3dc61_21,22,0.717813,false,0.41576,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_23,31d3dc61_22,23,0.414852,false,0.3776,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_24,31d3dc61_23,24,0.690685,false,0.37424,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_25,31d3dc61_24,25,0.175735,false,0.34699,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_26,31d3dc61_25,26,0.430899,false,0.34462,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_27,31d3dc61_26,27,0.240191,false,0.33588,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_28,31d3dc61_27,28,0.302237,false,0.34207,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_29,31d3dc61_28,29,0.230371,false,0.31975,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_30,31d3dc61_29,30,0.208767,false,0.30592,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_31,31d3dc61_30,31,0.469019,false,0.30781,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_32,31d3dc61_31,32,0.282569,false,0.30086,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_33,31d3dc61_32,33,0.245156,false,0.28574,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_34,31d3dc61_33,34,0.234083,false,0.27818,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_35,31d3dc61_34,35,0.199628,false,0.2765,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_36,31d3dc61_35,36,0.278258,false,0.27141,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_37,31d3dc61_36,37,0.195429,false,0.259,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_38,31d3dc61_37,38,0.252765,false,0.26409,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_39,31d3dc61_38,39,0.206641,false,0.26095,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_40,31d3dc61_39,40,0.394256,false,0.24065,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_41,31d3dc61_40,41,0.383267,false,0.24493,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_42,31d3dc61_41,42,0.26165,false,0.25054,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_43,31d3dc61_42,43,0.172229,false,0.22404,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_44,31d3dc61_43,44,0.191858,false,0.22695,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_45,31d3dc61_44,45,0.079312,false,0.21118,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_46,31d3dc61_45,46,0.226329,false,0.21766,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_47,31d3dc61_46,47,0.383692,false,0.21685,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_48,31d3dc61_47,48,0.402775,false,0.22319,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_49,31d3dc61_48,49,0.200829,false,0.19914,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_50,31d3dc61_49,50,0.142058,false,0.20152,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_51,31d3dc61_50,51,0.119356,false,0.19296,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_52,31d3dc61_51,52,0.133063,false,0.18797,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_53,31d3dc61_52,53,0.282618,false,0.18952,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_54,31d3dc61_53,54,0.178804,false,0.17784,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_55,31d3dc61_54,55,0.122214,false,0.17515,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_56,31d3dc61_55,56,0.137708,false,0.17385,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_57,31d3dc61_56,57,0.259243,false,0.17867,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_58,31d3dc61_57,58,0.257128,false,0.18313,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_59,31d3dc61_58,59,0.200116,false,0.18256,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_60,31d3dc61_59,60,0.129098,false,0.15622,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_61,31d3dc61_60,61,0.12502,false,0.15346,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_62,31d3dc61_61,62,0.168624,false,0.17147,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_63,31d3dc61_62,63,0.305737,false,0.16312,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_64,31d3dc61_63,64,0.11688,false,0.14365,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_65,31d3dc61_64,65,0.103577,false,0.15119,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_66,31d3dc61_65,66,0.1283,false,0.14349,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_67,31d3dc61_66,67,0.056341,false,0.1348,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_68,31d3dc61_67,68,0.143164,false,0.1435,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_69,31d3dc61_68,69,0.07719,false,0.13188,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_70,31d3dc61_69,70,0.084119,false,0.13812,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_71,31d3dc61_70,71,0.073023,false,0.11814,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_72,31d3dc61_71,72,0.100628,false,0.12531,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_73,31d3dc61_72,73,0.066907,false,0.1193,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_74,31d3dc61_73,74,0.084878,false,0.13055,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_75,31d3dc61_74,75,0.095295,false,0.11673,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_76,31d3dc61_75,76,0.099782,false,0.12433,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_77,31d3dc61_76,77,0.064466,false,0.11316,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_78,31d3dc61_77,78,0.081576,false,0.11524,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_79,31d3dc61_78,79,0.108919,false,0.10756,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_80,31d3dc61_79,80,0.056589,false,0.10521,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_81,31d3dc61_80,81,0.147144,false,0.12333,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_82,31d3dc61_81,82,0.040198,false,0.09995,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_83,31d3dc61_82,83,0.086526,false,0.1164,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_84,31d3dc61_83,84,0.047019,false,0.10655,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_85,31d3dc61_84,85,0.041529,false,0.1093,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_86,31d3dc61_85,86,0.077728,false,0.1051,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_87,31d3dc61_86,87,0.156853,false,0.10958,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_88,31d3dc61_87,88,0.115241,false,0.12112,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_89,31d3dc61_88,89,0.06567,false,0.10059,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_90,31d3dc61_89,90,0.08562,false,0.09772,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_91,31d3dc61_90,91,0.027384,false,0.0842,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_92,31d3dc61_91,92,0.085912,false,0.0945,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_93,31d3dc61_92,93,0.377955,false,0.12497,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_94,31d3dc61_93,94,0.237385,false,0.11028,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_95,31d3dc61_94,95,0.055858,false,0.09025,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_96,31d3dc61_95,96,0.156417,false,0.1048,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_97,31d3dc61_96,97,0.082222,false,0.08731,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_98,31d3dc61_97,98,0.065571,false,0.0855,0,0.9999,false,true,0.001,31d3dc61
31d3dc61_99,31d3dc61_98,99,0.03176,true,0.07697,0,0.9999,false,true,0.001,31d3dc61
c332e535_0,,0,2.027849,false,1.51592,0.5,0.99,false,true,0.0001,c332e535
c332e535_1,c332e535_0,1,2.04067,false,1.34156,0.5,0.99,false,true,0.0001,c332e535
c332e535_2,c332e535_1,2,2.015618,false,1.2274,0.5,0.99,false,true,0.0001,c332e535
c332e535_3,c332e535_2,3,7.111103,false,1.13514,0.5,0.99,false,true,0.0001,c332e535
c332e535_4,c332e535_3,4,6.235639,false,1.06564,0.5,0.99,false,true,0.0001,c332e535
c332e535_5,c332e535_4,5,7.808084,false,0.99993,0.5,0.99,false,true,0.0001,c332e535
c332e535_6,c332e535_5,6,3.875011,false,0.94743,0.5,0.99,false,true,0.0001,c332e535
c332e535_7,c332e535_6,7,9.661815,false,0.90239,0.5,0.99,false,true,0.0001,c332e535
c332e535_8,c332e535_7,8,7.325679,false,0.86022,0.5,0.99,false,true,0.0001,c332e535
c332e535_9,c332e535_8,9,3.878149,false,0.82104,0.5,0.99,false,true,0.0001,c332e535
c332e535_10,c332e535_9,10,17.64028,false,0.79799,0.5,0.99,false,true,0.0001,c332e535
c332e535_11,c332e535_10,11,14.043982,false,0.77012,0.5,0.99,false,true,0.0001,c332e535
c332e535_12,c332e535_11,12,5.498111,false,0.73745,0.5,0.99,false,true,0.0001,c332e535
c332e535_13,c332e535_12,13,2.744129,false,0.7099,0.5,0.99,false,true,0.0001,c332e535
c332e535_14,c332e535_13,14,1.683982,false,0.68415,0.5,0.99,false,true,0.0001,c332e535
c332e535_15,c332e535_14,15,14.845898,false,0.66943,0.5,0.99,false,true,0.0001,c332e535
c332e535_16,c332e535_15,16,5.807072,false,0.6414,0.5,0.99,false,true,0.0001,c332e535
c332e535_17,c332e535_16,17,4.340815,false,0.6247,0.5,0.99,false,true,0.0001,c332e535
c332e535_18,c332e535_17,18,5.77267,false,0.60265,0.5,0.99,false,true,0.0001,c332e535
c332e535_19,c332e535_18,19,8.060452,false,0.59597,0.5,0.99,false,true,0.0001,c332e535
c332e535_20,c332e535_19,20,7.474582,false,0.5794,0.5,0.99,false,true,0.0001,c332e535
c332e535_21,c332e535_20,21,7.251235,false,0.55654,0.5,0.99,false,true,0.0001,c332e535
c332e535_22,c332e535_21,22,6.137026,false,0.54442,0.5,0.99,false,true,0.0001,c332e535
c332e535_23,c332e535_22,23,9.891343,false,0.5321,0.5,0.99,false,true,0.0001,c332e535
c332e535_24,c332e535_23,24,12.270463,false,0.51548,0.5,0.99,false,true,0.0001,c332e535
c332e535_25,c332e535_24,25,3.953477,false,0.49005,0.5,0.99,false,true,0.0001,c332e535
c332e535_26,c332e535_25,26,5.835159,false,0.49151,0.5,0.99,false,true,0.0001,c332e535
c332e535_27,c332e535_26,27,7.155925,false,0.47123,0.5,0.99,false,true,0.0001,c332e535
c332e535_28,c332e535_27,28,4.130354,false,0.45145,0.5,0.99,false,true,0.0001,c332e535
c332e535_29,c332e535_28,29,13.603477,false,0.45045,0.5,0.99,false,true,0.0001,c332e535
c332e535_30,c332e535_29,30,8.168999,false,0.43136,0.5,0.99,false,true,0.0001,c332e535
c332e535_31,c332e535_30,31,17.119917,false,0.4297,0.5,0.99,false,true,0.0001,c332e535
c332e535_32,c332e535_31,32,9.414041,false,0.40901,0.5,0.99,false,true,0.0001,c332e535
c332e535_33,c332e535_32,33,7.817047,false,0.39623,0.5,0.99,false,true,0.0001,c332e535
c332e535_34,c332e535_33,34,15.410376,false,0.39186,0.5,0.99,false,true,0.0001,c332e535
c332e535_35,c332e535_34,35,11.022165,false,0.38047,0.5,0.99,false,true,0.0001,c332e535
c332e535_36,c332e535_35,36,5.693117,false,0.36098,0.5,0.99,false,true,0.0001,c332e535
c332e535_37,c332e535_36,37,11.142022,false,0.36963,0.5,0.99,false,true,0.0001,c332e535
c332e535_38,c332e535_37,38,5.491709,false,0.34054,0.5,0.99,false,true,0.0001,c332e535
c332e535_39,c332e535_38,39,12.421909,false,0.33771,0.5,0.99,false,true,0.0001,c332e535
c332e535_40,c332e535_39,40,5.881305,false,0.32501,0.5,0.99,false,true,0.0001,c332e535
c332e535_41,c332e535_40,41,4.943482,false,0.30754,0.5,0.99,false,true,0.0001,c332e535
c332e535_42,c332e535_41,42,6.114023,false,0.30624,0.5,0.99,false,true,0.0001,c332e535
c332e535_43,c332e535_42,43,5.882223,false,0.28608,0.5,0.99,false,true,0.0001,c332e535
c332e535_44,c332e535_43,44,4.351047,false,0.28952,0.5,0.99,false,true,0.0001,c332e535
c332e535_45,c332e535_44,45,3.469488,false,0.27371,0.5,0.99,false,true,0.0001,c332e535
c332e535_46,c332e535_45,46,7.596514,false,0.27502,0.5,0.99,false,true,0.0001,c332e535
c332e535_47,c332e535_46,47,3.558473,false,0.27042,0.5,0.99,false,true,0.0001,c332e535
c332e535_48,c332e535_47,48,10.051394,false,0.27097,0.5,0.99,false,true,0.0001,c332e535
c332e535_49,c332e535_48,49,4.205986,false,0.25461,0.5,0.99,false,true,0.0001,c332e535
c332e535_50,c332e535_49,50,3.986017,false,0.23914,0.5,0.99,false,true,0.0001,c332e535
c332e535_51,c332e535_50,51,6.212417,false,0.24384,0.5,0.99,false,true,0.0001,c332e535
c332e535_52,c332e535_51,52,5.353158,false,0.23939,0.5,0.99,false,true,0.0001,c332e535
c332e535_53,c332e535_52,53,9.619098,false,0.23257,0.5,0.99,false,true,0.0001,c332e535
c332e535_54,c332e535_53,54,4.110466,false,0.22751,0.5,0.99,false,true,0.0001,c332e535
c332e535_55,c332e535_54,55,6.354106,false,0.21699,0.5,0.99,false,true,0.0001,c332e535
c332e535_56,c332e535_55,56,7.875902,false,0.21295,0.5,0.99,false,true,0.0001,c332e535
c332e535_57,c332e535_56,57,8.165982,false,0.21414,0.5,0.99,false,true,0.0001,c332e535
c332e535_58,c332e535_57,58,4.566339,false,0.21069,0.5,0.99,false,true,0.0001,c332e535
c332e535_59,c332e535_58,59,6.208732,false,0.19121,0.5,0.99,false,true,0.0001,c332e535
c332e535_60,c332e535_59,60,2.027129,false,0.18327,0.5,0.99,false,true,0.0001,c332e535
c332e535_61,c332e535_60,61,8.451497,false,0.20587,0.5,0.99,false,true,0.0001,c332e535
c332e535_62,c332e535_61,62,3.881734,false,0.18737,0.5,0.99,false,true,0.0001,c332e535
c332e535_63,c332e535_62,63,3.463299,false,0.18073,0.5,0.99,false,true,0.0001,c332e535
c332e535_64,c332e535_63,64,4.003729,false,0.18327,0.5,0.99,false,true,0.0001,c332e535
c332e535_65,c332e535_64,65,4.221475,false,0.1835,0.5,0.99,false,true,0.0001,c332e535
c332e535_66,c332e535_65,66,2.767357,false,0.16815,0.5,0.99,false,true,0.0001,c332e535
c332e535_67,c332e535_66,67,4.672215,false,0.171,0.5,0.99,false,true,0.0001,c332e535
c332e535_68,c332e535_67,68,4.467374,false,0.16687,0.5,0.99,false,true,0.0001,c332e535
c332e535_69,c332e535_68,69,3.567716,false,0.15584,0.5,0.99,false,true,0.0001,c332e535
c332e535_70,c332e535_69,70,5.425122,false,0.17352,0.5,0.99,false,true,0.0001,c332e535
c332e535_71,c332e535_70,71,4.581324,false,0.16036,0.5,0.99,false,true,0.0001,c332e535
c332e535_72,c332e535_71,72,4.29833,false,0.15118,0.5,0.99,false,true,0.0001,c332e535
c332e535_73,c332e535_72,73,4.783892,false,0.1449,0.5,0.99,false,true,0.0001,c332e535
c332e535_74,c332e535_73,74,4.385285,false,0.1461,0.5,0.99,false,true,0.0001,c332e535
c332e535_75,c332e535_74,75,3.853343,false,0.14914,0.5,0.99,false,true,0.0001,c332e535
c332e535_76,c332e535_75,76,5.858874,false,0.14229,0.5,0.99,false,true,0.0001,c332e535
c332e535_77,c332e535_76,77,2.82093,false,0.14065,0.5,0.99,false,true,0.0001,c332e535
c332e535_78,c332e535_77,78,3.135354,false,0.14048,0.5,0.99,false,true,0.0001,c332e535
c332e535_79,c332e535_78,79,2.270322,false,0.13407,0.5,0.99,false,true,0.0001,c332e535
c332e535_80,c332e535_79,80,3.492792,false,0.13511,0.5,0.99,false,true,0.0001,c332e535
c332e535_81,c332e535_80,81,1.794501,false,0.1307,0.5,0.99,false,true,0.0001,c332e535
c332e535_82,c332e535_81,82,2.042341,false,0.12176,0.5,0.99,false,true,0.0001,c332e535
c332e535_83,c332e535_82,83,2.959917,false,0.12402,0.5,0.99,false,true,0.0001,c332e535
c332e535_84,c332e535_83,84,5.269981,false,0.13005,0.5,0.99,false,true,0.0001,c332e535
c332e535_85,c332e535_84,85,4.877135,false,0.12661,0.5,0.99,false,true,0.0001,c332e535
c332e535_86,c332e535_85,86,4.346717,false,0.12432,0.5,0.99,false,true,0.0001,c332e535
c332e535_87,c332e535_86,87,2.498178,false,0.11822,0.5,0.99,false,true,0.0001,c332e535
c332e535_88,c332e535_87,88,3.355899,false,0.10804,0.5,0.99,false,true,0.0001,c332e535
c332e535_89,c332e535_88,89,5.193422,false,0.12621,0.5,0.99,false,true,0.0001,c332e535
c332e535_90,c332e535_89,90,5.90177,false,0.121,0.5,0.99,false,true,0.0001,c332e535
c332e535_91,c332e535_90,91,3.057836,false,0.11067,0.5,0.99,false,true,0.0001,c332e535
c332e535_92,c332e535_91,92,2.224711,true,0.10671,0.5,0.99,false,true,0.0001,c332e535
02d53269_0,,0,9.16835,false,1.41542,0,0.999,false,true,0.001,02d53269
02d53269_1,02d53269_0,1,2.954941,false,1.0747,0,0.999,false,true,0.001,02d53269
02d53269_2,02d53269_1,2,3.594746,false,0.99758,0,0.999,false,true,0.001,02d53269
02d53269_3,02d53269_2,3,2.884688,false,0.90342,0,0.999,false,true,0.001,02d53269
02d53269_4,02d53269_3,4,3.175894,false,0.83409,0,0.999,false,true,0.001,02d53269
02d53269_5,02d53269_4,5,1.123106,false,0.73422,0,0.999,false,true,0.001,02d53269
02d53269_6,02d53269_5,6,2.058538,false,0.74174,0,0.999,false,true,0.001,02d53269
02d53269_7,02d53269_6,7,0.780573,false,0.6627,0,0.999,false,true,0.001,02d53269
02d53269_8,02d53269_7,8,0.611985,false,0.62847,0,0.999,false,true,0.001,02d53269
02d53269_9,02d53269_8,9,1.113075,false,0.62415,0,0.999,false,true,0.001,02d53269
02d53269_10,02d53269_9,10,0.707229,false,0.56606,0,0.999,false,true,0.001,02d53269
02d53269_11,02d53269_10,11,0.274729,false,0.5477,0,0.999,false,true,0.001,02d53269
02d53269_12,02d53269_11,12,0.80903,false,0.54105,0,0.999,false,true,0.001,02d53269
02d53269_13,02d53269_12,13,0.273868,false,0.49787,0,0.999,false,true,0.001,02d53269
02d53269_14,02d53269_13,14,0.399217,false,0.49094,0,0.999,false,true,0.001,02d53269
02d53269_15,02d53269_14,15,0.732591,false,0.49593,0,0.999,false,true,0.001,02d53269
02d53269_16,02d53269_15,16,0.355286,false,0.46291,0,0.999,false,true,0.001,02d53269
02d53269_17,02d53269_16,17,0.498395,false,0.45981,0,0.999,false,true,0.001,02d53269
02d53269_18,02d53269_17,18,0.508022,false,0.46042,0,0.999,false,true,0.001,02d53269
02d53269_19,02d53269_18,19,0.29965,false,0.43213,0,0.999,false,true,0.001,02d53269
02d53269_20,02d53269_19,20,0.269064,false,0.40936,0,0.999,false,true,0.001,02d53269
02d53269_21,02d53269_20,21,0.214217,false,0.39599,0,0.999,false,true,0.001,02d53269
02d53269_22,02d53269_21,22,0.581369,false,0.40063,0,0.999,false,true,0.001,02d53269
02d53269_23,02d53269_22,23,0.347002,false,0.38223,0,0.999,false,true,0.001,02d53269
02d53269_24,02d53269_23,24,0.547153,false,0.38342,0,0.999,false,true,0.001,02d53269
02d53269_25,02d53269_24,25,0.419316,false,0.36717,0,0.999,false,true,0.001,02d53269
02d53269_26,02d53269_25,26,0.540292,false,0.36108,0,0.999,false,true,0.001,02d53269
02d53269_27,02d53269_26,27,0.396356,false,0.3356,0,0.999,false,true,0.001,02d53269
02d53269_28,02d53269_27,28,0.291109,false,0.34596,0,0.999,false,true,0.001,02d53269
02d53269_29,02d53269_28,29,0.298259,false,0.31578,0,0.999,false,true,0.001,02d53269
02d53269_30,02d53269_29,30,0.420905,false,0.31286,0,0.999,false,true,0.001,02d53269
02d53269_31,02d53269_30,31,0.257019,false,0.30921,0,0.999,false,true,0.001,02d53269
02d53269_32,02d53269_31,32,0.183801,false,0.31083,0,0.999,false,true,0.001,02d53269
02d53269_33,02d53269_32,33,0.127985,false,0.2786,0,0.999,false,true,0.001,02d53269
02d53269_34,02d53269_33,34,0.279011,false,0.28638,0,0.999,false,true,0.001,02d53269
02d53269_35,02d53269_34,35,0.356631,false,0.28127,0,0.999,false,true,0.001,02d53269
02d53269_36,02d53269_35,36,0.278423,false,0.26223,0,0.999,false,true,0.001,02d53269
02d53269_37,02d53269_36,37,0.259994,false,0.26936,0,0.999,false,true,0.001,02d53269
02d53269_38,02d53269_37,38,0.198125,false,0.25091,0,0.999,false,true,0.001,02d53269
02d53269_39,02d53269_38,39,0.281106,false,0.25477,0,0.999,false,true,0.001,02d53269
02d53269_40,02d53269_39,40,0.111062,false,0.24383,0,0.999,false,true,0.001,02d53269
02d53269_41,02d53269_40,41,0.286221,false,0.23115,0,0.999,false,true,0.001,02d53269
02d53269_42,02d53269_41,42,0.139879,false,0.21779,0,0.999,false,true,0.001,02d53269
02d53269_43,02d53269_42,43,0.129151,false,0.2215,0,0.999,false,true,0.001,02d53269
02d53269_44,02d53269_43,44,0.115689,false,0.20445,0,0.999,false,true,0.001,02d53269
02d53269_45,02d53269_44,45,0.179078,false,0.21579,0,0.999,false,true,0.001,02d53269
02d53269_46,02d53269_45,46,0.109089,false,0.20403,0,0.999,false,true,0.001,02d53269
02d53269_47,02d53269_46,47,0.394101,false,0.23458,0,0.999,false,true,0.001,02d53269
02d53269_48,02d53269_47,48,0.085369,false,0.18986,0,0.999,false,true,0.001,02d53269
02d53269_49,02d53269_48,49,0.182971,false,0.21594,0,0.999,false,true,0.001,02d53269
02d53269_50,02d53269_49,50,0.13362,false,0.18917,0,0.999,false,true,0.001,02d53269
02d53269_51,02d53269_50,51,0.125218,false,0.17932,0,0.999,false,true,0.001,02d53269
02d53269_52,02d53269_51,52,0.082239,false,0.18384,0,0.999,false,true,0.001,02d53269
02d53269_53,02d53269_52,53,0.147169,false,0.18661,0,0.999,false,true,0.001,02d53269
02d53269_54,02d53269_53,54,0.092347,false,0.17372,0,0.999,false,true,0.001,02d53269
02d53269_55,02d53269_54,55,0.072366,false,0.16693,0,0.999,false,true,0.001,02d53269
02d53269_56,02d53269_55,56,0.110494,false,0.16456,0,0.999,false,true,0.001,02d53269
02d53269_57,02d53269_56,57,0.055468,false,0.15748,0,0.999,false,true,0.001,02d53269
02d53269_58,02d53269_57,58,0.076232,false,0.15082,0,0.999,false,true,0.001,02d53269
02d53269_59,02d53269_58,59,0.289756,false,0.17665,0,0.999,false,true,0.001,02d53269
02d53269_60,02d53269_59,60,0.059001,false,0.15396,0,0.999,false,true,0.001,02d53269
02d53269_61,02d53269_60,61,0.107123,false,0.16384,0,0.999,false,true,0.001,02d53269
02d53269_62,02d53269_61,62,0.063734,false,0.14798,0,0.999,false,true,0.001,02d53269
02d53269_63,02d53269_62,63,0.090143,false,0.14182,0,0.999,false,true,0.001,02d53269
02d53269_64,02d53269_63,64,0.203366,false,0.14922,0,0.999,false,true,0.001,02d53269
02d53269_65,02d53269_64,65,0.130179,false,0.13823,0,0.999,false,true,0.001,02d53269
02d53269_66,02d53269_65,66,0.093049,false,0.14501,0,0.999,false,true,0.001,02d53269
02d53269_67,02d53269_66,67,0.083997,false,0.1472,0,0.999,false,true,0.001,02d53269
02d53269_68,02d53269_67,68,0.058079,false,0.13042,0,0.999,false,true,0.001,02d53269
02d53269_69,02d53269_68,69,0.059767,false,0.12151,0,0.999,false,true,0.001,02d53269
02d53269_70,02d53269_69,70,0.069196,false,0.13492,0,0.999,false,true,0.001,02d53269
02d53269_71,02d53269_70,71,0.035701,false,0.12638,0,0.999,false,true,0.001,02d53269
02d53269_72,02d53269_71,72,0.091487,false,0.12631,0,0.999,false,true,0.001,02d53269
02d53269_73,02d53269_72,73,0.129733,false,0.13287,0,0.999,false,true,0.001,02d53269
02d53269_74,02d53269_73,74,0.080302,false,0.12352,0,0.999,false,true,0.001,02d53269
02d53269_75,02d53269_74,75,0.107955,false,0.13614,0,0.999,false,true,0.001,02d53269
02d53269_76,02d53269_75,76,0.07341,false,0.12011,0,0.999,false,true,0.001,02d53269
02d53269_77,02d53269_76,77,0.030599,false,0.10882,0,0.999,false,true,0.001,02d53269
02d53269_78,02d53269_77,78,0.109219,false,0.1207,0,0.999,false,true,0.001,02d53269
02d53269_79,02d53269_78,79,0.054382,false,0.11004,0,0.999,false,true,0.001,02d53269
02d53269_80,02d53269_79,80,0.109669,false,0.13912,0,0.999,false,true,0.001,02d53269
02d53269_81,02d53269_80,81,0.032462,false,0.09752,0,0.999,false,true,0.001,02d53269
02d53269_82,02d53269_81,82,0.05024,false,0.10866,0,0.999,false,true,0.001,02d53269
02d53269_83,02d53269_82,83,0.078426,false,0.11257,0,0.999,false,true,0.001,02d53269
02d53269_84,02d53269_83,84,0.031572,false,0.10413,0,0.999,false,true,0.001,02d53269
02d53269_85,02d53269_84,85,0.055011,false,0.09461,0,0.999,false,true,0.001,02d53269
02d53269_86,02d53269_85,86,0.052093,false,0.11077,0,0.999,false,true,0.001,02d53269
02d53269_87,02d53269_86,87,0.074105,false,0.09661,0,0.999,false,true,0.001,02d53269
02d53269_88,02d53269_87,88,0.19058,false,0.11673,0,0.999,false,true,0.001,02d53269
02d53269_89,02d53269_88,89,0.039139,false,0.0885,0,0.999,false,true,0.001,02d53269
02d53269_90,02d53269_89,90,0.062811,false,0.09108,0,0.999,false,true,0.001,02d53269
02d53269_91,02d53269_90,91,0.046699,false,0.09405,0,0.999,false,true,0.001,02d53269
02d53269_92,02d53269_91,92,0.026746,false,0.08616,0,0.999,false,true,0.001,02d53269
02d53269_93,02d53269_92,93,0.036751,false,0.08009,0,0.999,false,true,0.001,02d53269
02d53269_94,02d53269_93,94,0.026933,false,0.08716,0,0.999,false,true,0.001,02d53269
02d53269_95,02d53269_94,95,0.068137,false,0.1063,0,0.999,false,true,0.001,02d53269
02d53269_96,02d53269_95,96,0.054226,false,0.09001,0,0.999,false,true,0.001,02d53269
02d53269_97,02d53269_96,97,0.02959,false,0.07919,0,0.999,false,true,0.001,02d53269
02d53269_98,02d53269_97,98,0.031267,false,0.08171,0,0.999,false,true,0.001,02d53269
02d53269_99,02d53269_98,99,0.057551,true,0.09227,0,0.999,false,true,0.001,02d53269
5983bd4f_0,,0,7.430851,false,1.30994,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_1,5983bd4f_0,1,4.058823,false,1.06006,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_2,5983bd4f_1,2,4.073057,false,0.94769,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_3,5983bd4f_2,3,1.934743,false,0.84698,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_4,5983bd4f_3,4,1.147835,false,0.77032,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_5,5983bd4f_4,5,1.807175,false,0.7169,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_6,5983bd4f_5,6,0.97793,false,0.65921,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_7,5983bd4f_6,7,0.880601,false,0.62107,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_8,5983bd4f_7,8,0.48577,false,0.5872,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_9,5983bd4f_8,9,0.801341,false,0.56984,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_10,5983bd4f_9,10,0.469145,false,0.53335,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_11,5983bd4f_10,11,0.433587,false,0.52763,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_12,5983bd4f_11,12,0.614102,false,0.51662,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_13,5983bd4f_12,13,0.505,false,0.48191,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_14,5983bd4f_13,14,0.952787,false,0.48193,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_15,5983bd4f_14,15,0.511983,false,0.46205,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_16,5983bd4f_15,16,0.71426,false,0.45491,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_17,5983bd4f_16,17,0.477259,false,0.43477,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_18,5983bd4f_17,18,0.62535,false,0.41776,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_19,5983bd4f_18,19,0.329081,false,0.41202,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_20,5983bd4f_19,20,0.180105,false,0.38619,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_21,5983bd4f_20,21,0.589601,false,0.39206,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_22,5983bd4f_21,22,0.428166,false,0.38071,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_23,5983bd4f_22,23,0.725985,false,0.37033,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_24,5983bd4f_23,24,0.506369,false,0.36029,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_25,5983bd4f_24,25,0.491416,false,0.35038,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_26,5983bd4f_25,26,0.569708,false,0.33809,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_27,5983bd4f_26,27,0.158054,false,0.31761,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_28,5983bd4f_27,28,0.430707,false,0.32207,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_29,5983bd4f_28,29,0.386214,false,0.31388,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_30,5983bd4f_29,30,0.94581,false,0.31697,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_31,5983bd4f_30,31,0.320101,false,0.29152,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_32,5983bd4f_31,32,0.414862,false,0.30177,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_33,5983bd4f_32,33,0.57141,false,0.29302,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_34,5983bd4f_33,34,0.307086,false,0.28493,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_35,5983bd4f_34,35,0.282887,false,0.2804,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_36,5983bd4f_35,36,0.483827,false,0.27949,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_37,5983bd4f_36,37,0.248248,false,0.25167,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_38,5983bd4f_37,38,0.173792,false,0.23532,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_39,5983bd4f_38,39,0.224908,false,0.23582,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_40,5983bd4f_39,40,0.298655,false,0.24367,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_41,5983bd4f_40,41,0.463445,false,0.23904,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_42,5983bd4f_41,42,0.221911,false,0.22744,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_43,5983bd4f_42,43,0.203951,false,0.22106,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_44,5983bd4f_43,44,0.308676,false,0.22852,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_45,5983bd4f_44,45,0.391094,false,0.22796,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_46,5983bd4f_45,46,0.174512,false,0.19909,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_47,5983bd4f_46,47,0.52317,false,0.21405,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_48,5983bd4f_47,48,0.421736,false,0.21622,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_49,5983bd4f_48,49,0.113371,false,0.18254,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_50,5983bd4f_49,50,0.146756,false,0.19632,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_51,5983bd4f_50,51,0.146968,false,0.18058,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_52,5983bd4f_51,52,0.248444,false,0.18831,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_53,5983bd4f_52,53,0.28102,false,0.19283,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_54,5983bd4f_53,54,0.107864,false,0.17626,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_55,5983bd4f_54,55,0.209996,false,0.17955,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_56,5983bd4f_55,56,0.179143,false,0.17658,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_57,5983bd4f_56,57,0.188148,false,0.16593,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_58,5983bd4f_57,58,0.065327,false,0.16099,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_59,5983bd4f_58,59,0.058927,false,0.15488,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_60,5983bd4f_59,60,0.051556,false,0.15628,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_61,5983bd4f_60,61,0.192613,false,0.16242,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_62,5983bd4f_61,62,0.062105,false,0.15169,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_63,5983bd4f_62,63,0.4725,false,0.17329,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_64,5983bd4f_63,64,0.189019,false,0.15806,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_65,5983bd4f_64,65,0.107878,false,0.14638,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_66,5983bd4f_65,66,0.108296,false,0.14755,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_67,5983bd4f_66,67,0.065808,false,0.1414,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_68,5983bd4f_67,68,0.102097,false,0.1325,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_69,5983bd4f_68,69,0.049222,false,0.13408,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_70,5983bd4f_69,70,0.036024,false,0.11957,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_71,5983bd4f_70,71,0.112322,false,0.13615,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_72,5983bd4f_71,72,0.065114,false,0.12715,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_73,5983bd4f_72,73,0.137711,false,0.13068,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_74,5983bd4f_73,74,0.200793,false,0.13603,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_75,5983bd4f_74,75,0.134012,false,0.13781,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_76,5983bd4f_75,76,0.048468,false,0.11492,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_77,5983bd4f_76,77,0.067531,false,0.12319,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_78,5983bd4f_77,78,0.025194,false,0.10591,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_79,5983bd4f_78,79,0.034215,false,0.10519,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_80,5983bd4f_79,80,0.057508,false,0.119,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_81,5983bd4f_80,81,0.059879,false,0.11699,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_82,5983bd4f_81,82,0.091306,false,0.11891,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_83,5983bd4f_82,83,0.036012,false,0.10881,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_84,5983bd4f_83,84,0.10037,false,0.10163,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_85,5983bd4f_84,85,0.075698,false,0.11007,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_86,5983bd4f_85,86,0.064105,false,0.1023,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_87,5983bd4f_86,87,0.060517,false,0.10353,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_88,5983bd4f_87,88,0.058836,false,0.12125,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_89,5983bd4f_88,89,0.04658,false,0.10498,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_90,5983bd4f_89,90,0.059614,false,0.09511,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_91,5983bd4f_90,91,0.041713,false,0.09556,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_92,5983bd4f_91,92,0.028851,false,0.0961,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_93,5983bd4f_92,93,0.066538,false,0.10394,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_94,5983bd4f_93,94,0.018266,false,0.08562,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_95,5983bd4f_94,95,0.029871,false,0.08758,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_96,5983bd4f_95,96,0.082205,false,0.09373,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_97,5983bd4f_96,97,0.039612,false,0.09035,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_98,5983bd4f_97,98,0.03269,false,0.09216,0.5,0.99,false,true,0.001,5983bd4f
5983bd4f_99,5983bd4f_98,99,0.029303,true,0.08439,0.5,0.99,false,true,0.001,5983bd4f
95221b75_0,,0,3.963176,false,1.49391,0.8,0.9,false,true,0.0001,95221b75
95221b75_1,95221b75_0,1,12.054776,false,1.31595,0.8,0.9,false,true,0.0001,95221b75
95221b75_2,95221b75_1,2,17.448555,false,1.19776,0.8,0.9,false,true,0.0001,95221b75
95221b75_3,95221b75_2,3,14.832801,false,1.10392,0.8,0.9,false,true,0.0001,95221b75
95221b75_4,95221b75_3,4,15.880937,false,1.03096,0.8,0.9,false,true,0.0001,95221b75
95221b75_5,95221b75_4,5,5.726343,false,0.97464,0.8,0.9,false,true,0.0001,95221b75
95221b75_6,95221b75_5,6,14.267799,false,0.92477,0.8,0.9,false,true,0.0001,95221b75
95221b75_7,95221b75_6,7,13.688801,false,0.88526,0.8,0.9,false,true,0.0001,95221b75
95221b75_8,95221b75_7,8,14.371583,false,0.85547,0.8,0.9,false,true,0.0001,95221b75
95221b75_9,95221b75_8,9,28.015875,false,0.82748,0.8,0.9,false,true,0.0001,95221b75
95221b75_10,95221b75_9,10,8.408363,false,0.77692,0.8,0.9,false,true,0.0001,95221b75
95221b75_11,95221b75_10,11,6.692254,false,0.75036,0.8,0.9,false,true,0.0001,95221b75
95221b75_12,95221b75_11,12,17.082748,false,0.73082,0.8,0.9,false,true,0.0001,95221b75
95221b75_13,95221b75_12,13,9.855062,false,0.70975,0.8,0.9,false,true,0.0001,95221b75
95221b75_14,95221b75_13,14,19.400953,false,0.68067,0.8,0.9,false,true,0.0001,95221b75
95221b75_15,95221b75_14,15,4.469472,false,0.6641,0.8,0.9,false,true,0.0001,95221b75
95221b75_16,95221b75_15,16,6.765227,false,0.64591,0.8,0.9,false,true,0.0001,95221b75
95221b75_17,95221b75_16,17,6.291087,false,0.62315,0.8,0.9,false,true,0.0001,95221b75
95221b75_18,95221b75_17,18,5.855893,false,0.59836,0.8,0.9,false,true,0.0001,95221b75
95221b75_19,95221b75_18,19,10.584118,false,0.59142,0.8,0.9,false,true,0.0001,95221b75
95221b75_20,95221b75_19,20,3.761082,false,0.56663,0.8,0.9,false,true,0.0001,95221b75
95221b75_21,95221b75_20,21,6.680696,false,0.54951,0.8,0.9,false,true,0.0001,95221b75
95221b75_22,95221b75_21,22,8.102932,false,0.53442,0.8,0.9,false,true,0.0001,95221b75
95221b75_23,95221b75_22,23,4.844891,false,0.51991,0.8,0.9,false,true,0.0001,95221b75
95221b75_24,95221b75_23,24,11.46998,false,0.50262,0.8,0.9,false,true,0.0001,95221b75
95221b75_25,95221b75_24,25,3.290263,false,0.49511,0.8,0.9,false,true,0.0001,95221b75
95221b75_26,95221b75_25,26,4.131466,false,0.47951,0.8,0.9,false,true,0.0001,95221b75
95221b75_27,95221b75_26,27,22.237146,false,0.47218,0.8,0.9,false,true,0.0001,95221b75
95221b75_28,95221b75_27,28,8.168618,false,0.45296,0.8,0.9,false,true,0.0001,95221b75
95221b75_29,95221b75_28,29,13.11,false,0.44694,0.8,0.9,false,true,0.0001,95221b75
95221b75_30,95221b75_29,30,10.841339,false,0.42644,0.8,0.9,false,true,0.0001,95221b75
95221b75_31,95221b75_30,31,2.289228,false,0.41826,0.8,0.9,false,true,0.0001,95221b75
95221b75_32,95221b75_31,32,8.151547,false,0.40117,0.8,0.9,false,true,0.0001,95221b75
95221b75_33,95221b75_32,33,3.73695,false,0.39579,0.8,0.9,false,true,0.0001,95221b75
95221b75_34,95221b75_33,34,10.454544,false,0.38039,0.8,0.9,false,true,0.0001,95221b75
95221b75_35,95221b75_34,35,7.868052,false,0.36837,0.8,0.9,false,true,0.0001,95221b75
95221b75_36,95221b75_35,36,5.606159,false,0.36437,0.8,0.9,false,true,0.0001,95221b75
95221b75_37,95221b75_36,37,7.335655,false,0.3556,0.8,0.9,false,true,0.0001,95221b75
95221b75_38,95221b75_37,38,5.45628,false,0.33827,0.8,0.9,false,true,0.0001,95221b75
95221b75_39,95221b75_38,39,3.548247,false,0.32678,0.8,0.9,false,true,0.0001,95221b75
95221b75_40,95221b75_39,40,5.270479,false,0.32697,0.8,0.9,false,true,0.0001,95221b75
95221b75_41,95221b75_40,41,5.409729,false,0.31345,0.8,0.9,false,true,0.0001,95221b75
95221b75_42,95221b75_41,42,4.429495,false,0.30423,0.8,0.9,false,true,0.0001,95221b75
95221b75_43,95221b75_42,43,2.137527,false,0.29158,0.8,0.9,false,true,0.0001,95221b75
95221b75_44,95221b75_43,44,4.74884,false,0.28962,0.8,0.9,false,true,0.0001,95221b75
95221b75_45,95221b75_44,45,6.544598,false,0.28292,0.8,0.9,false,true,0.0001,95221b75
95221b75_46,95221b75_45,46,7.480828,false,0.28562,0.8,0.9,false,true,0.0001,95221b75
95221b75_47,95221b75_46,47,8.763525,false,0.2722,0.8,0.9,false,true,0.0001,95221b75
95221b75_48,95221b75_47,48,17.619263,false,0.27704,0.8,0.9,false,true,0.0001,95221b75
95221b75_49,95221b75_48,49,4.002502,false,0.25347,0.8,0.9,false,true,0.0001,95221b75
95221b75_50,95221b75_49,50,18.604664,false,0.26467,0.8,0.9,false,true,0.0001,95221b75
95221b75_51,95221b75_50,51,5.716885,false,0.24725,0.8,0.9,false,true,0.0001,95221b75
95221b75_52,95221b75_51,52,14.39122,false,0.23851,0.8,0.9,false,true,0.0001,95221b75
95221b75_53,95221b75_52,53,4.951303,false,0.23076,0.8,0.9,false,true,0.0001,95221b75
95221b75_54,95221b75_53,54,8.490018,false,0.23859,0.8,0.9,false,true,0.0001,95221b75
95221b75_55,95221b75_54,55,9.626943,false,0.2255,0.8,0.9,false,true,0.0001,95221b75
95221b75_56,95221b75_55,56,11.456413,false,0.23552,0.8,0.9,false,true,0.0001,95221b75
95221b75_57,95221b75_56,57,3.589087,false,0.20568,0.8,0.9,false,true,0.0001,95221b75
95221b75_58,95221b75_57,58,6.599313,false,0.20856,0.8,0.9,false,true,0.0001,95221b75
95221b75_59,95221b75_58,59,4.064419,false,0.20679,0.8,0.9,false,true,0.0001,95221b75
95221b75_60,95221b75_59,60,3.590688,false,0.19583,0.8,0.9,false,true,0.0001,95221b75
95221b75_61,95221b75_60,61,4.197676,false,0.1943,0.8,0.9,false,true,0.0001,95221b75
95221b75_62,95221b75_61,62,7.181828,false,0.1947,0.8,0.9,false,true,0.0001,95221b75
95221b75_63,95221b75_62,63,3.258609,false,0.18788,0.8,0.9,false,true,0.0001,95221b75
95221b75_64,95221b75_63,64,7.055058,false,0.18607,0.8,0.9,false,true,0.0001,95221b75
95221b75_65,95221b75_64,65,3.089235,false,0.17605,0.8,0.9,false,true,0.0001,95221b75
95221b75_66,95221b75_65,66,4.593246,false,0.1777,0.8,0.9,false,true,0.0001,95221b75
95221b75_67,95221b75_66,67,2.641142,false,0.16762,0.8,0.9,false,true,0.0001,95221b75
95221b75_68,95221b75_67,68,4.846018,false,0.16714,0.8,0.9,false,true,0.0001,95221b75
95221b75_69,95221b75_68,69,3.396586,false,0.16387,0.8,0.9,false,true,0.0001,95221b75
95221b75_70,95221b75_69,70,6.899372,false,0.17087,0.8,0.9,false,true,0.0001,95221b75
95221b75_71,95221b75_70,71,6.462375,false,0.15934,0.8,0.9,false,true,0.0001,95221b75
95221b75_72,95221b75_71,72,6.711328,false,0.16122,0.8,0.9,false,true,0.0001,95221b75
95221b75_73,95221b75_72,73,6.18425,false,0.15716,0.8,0.9,false,true,0.0001,95221b75
95221b75_74,95221b75_73,74,7.501071,false,0.16193,0.8,0.9,false,true,0.0001,95221b75
95221b75_75,95221b75_74,75,1.702521,false,0.14605,0.8,0.9,false,true,0.0001,95221b75
95221b75_76,95221b75_75,76,4.893499,false,0.14353,0.8,0.9,false,true,0.0001,95221b75
95221b75_77,95221b75_76,77,3.066064,false,0.14225,0.8,0.9,false,true,0.0001,95221b75
95221b75_78,95221b75_77,78,4.765234,false,0.14352,0.8,0.9,false,true,0.0001,95221b75
95221b75_79,95221b75_78,79,3.275614,false,0.13181,0.8,0.9,false,true,0.0001,95221b75
95221b75_80,95221b75_79,80,6.517195,false,0.13275,0.8,0.9,false,true,0.0001,95221b75
95221b75_81,95221b75_80,81,7.743076,false,0.13638,0.8,0.9,false,true,0.0001,95221b75
95221b75_82,95221b75_81,82,2.370955,false,0.12752,0.8,0.9,false,true,0.0001,95221b75
95221b75_83,95221b75_82,83,1.984652,false,0.12238,0.8,0.9,false,true,0.0001,95221b75
95221b75_84,95221b75_83,84,2.346276,false,0.12753,0.8,0.9,false,true,0.0001,95221b75
95221b75_85,95221b75_84,85,4.627449,false,0.13077,0.8,0.9,false,true,0.0001,95221b75
95221b75_86,95221b75_85,86,2.213974,false,0.12114,0.8,0.9,false,true,0.0001,95221b75
95221b75_87,95221b75_86,87,3.607508,false,0.11874,0.8,0.9,false,true,0.0001,95221b75
95221b75_88,95221b75_87,88,1.950504,false,0.1184,0.8,0.9,false,true,0.0001,95221b75
95221b75_89,95221b75_88,89,4.203004,false,0.12666,0.8,0.9,false,true,0.0001,95221b75
95221b75_90,95221b75_89,90,2.804749,false,0.12545,0.8,0.9,false,true,0.0001,95221b75
95221b75_91,95221b75_90,91,2.664126,false,0.11072,0.8,0.9,false,true,0.0001,95221b75
95221b75_92,95221b75_91,92,3.626067,false,0.1121,0.8,0.9,false,true,0.0001,95221b75
95221b75_93,95221b75_92,93,1.934609,false,0.10894,0.8,0.9,false,true,0.0001,95221b75
95221b75_94,95221b75_93,94,1.682229,false,0.10198,0.8,0.9,false,true,0.0001,95221b75
95221b75_95,95221b75_94,95,7.118621,false,0.11907,0.8,0.9,false,true,0.0001,95221b75
95221b75_96,95221b75_95,96,0.990914,false,0.09711,0.8,0.9,false,true,0.0001,95221b75
95221b75_97,95221b75_96,97,2.371633,false,0.10095,0.8,0.9,false,true,0.0001,95221b75
95221b75_98,95221b75_97,98,2.357251,false,0.1036,0.8,0.9,false,true,0.0001,95221b75
95221b75_99,95221b75_98,99,2.54874,true,0.10214,0.8,0.9,false,true,0.0001,95221b75
ad59ef57_0,,0,1.48358,false,1.52282,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_1,ad59ef57_0,1,1.827369,false,1.34893,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_2,ad59ef57_1,2,6.161974,false,1.22797,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_3,ad59ef57_2,3,5.224062,false,1.13002,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_4,ad59ef57_3,4,11.665083,false,1.05421,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_5,ad59ef57_4,5,2.253443,false,0.98351,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_6,ad59ef57_5,6,6.849849,false,0.93639,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_7,ad59ef57_6,7,10.774839,false,0.89508,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_8,ad59ef57_7,8,7.382803,false,0.85589,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_9,ad59ef57_8,9,2.400352,false,0.8115,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_10,ad59ef57_9,10,6.416421,false,0.78793,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_11,ad59ef57_10,11,3.465984,false,0.74548,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_12,ad59ef57_11,12,15.493512,false,0.73578,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_13,ad59ef57_12,13,17.31333,false,0.71006,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_14,ad59ef57_13,14,10.25552,false,0.68264,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_15,ad59ef57_14,15,3.161495,false,0.66485,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_16,ad59ef57_15,16,5.208875,false,0.63516,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_17,ad59ef57_16,17,20.943495,false,0.61869,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_18,ad59ef57_17,18,2.816976,false,0.59684,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_19,ad59ef57_18,19,3.873289,false,0.57611,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_20,ad59ef57_19,20,10.386497,false,0.56437,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_21,ad59ef57_20,21,7.589421,false,0.55175,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_22,ad59ef57_21,22,12.361735,false,0.53571,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_23,ad59ef57_22,23,7.68859,false,0.51926,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_24,ad59ef57_23,24,7.928864,false,0.50345,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_25,ad59ef57_24,25,5.339892,false,0.47915,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_26,ad59ef57_25,26,21.056461,false,0.48443,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_27,ad59ef57_26,27,6.984282,false,0.45937,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_28,ad59ef57_27,28,10.465117,false,0.45376,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_29,ad59ef57_28,29,2.029117,false,0.43248,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_30,ad59ef57_29,30,7.928968,false,0.4305,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_31,ad59ef57_30,31,3.0573,false,0.40437,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_32,ad59ef57_31,32,2.926759,false,0.39944,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_33,ad59ef57_32,33,7.824487,false,0.39142,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_34,ad59ef57_33,34,3.658983,false,0.38013,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_35,ad59ef57_34,35,1.792106,false,0.36396,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_36,ad59ef57_35,36,8.586253,false,0.36249,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_37,ad59ef57_36,37,8.438657,false,0.35786,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_38,ad59ef57_37,38,3.44553,false,0.33715,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_39,ad59ef57_38,39,3.827615,false,0.3286,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_40,ad59ef57_39,40,6.341493,false,0.31446,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_41,ad59ef57_40,41,6.721586,false,0.30529,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_42,ad59ef57_41,42,4.351004,false,0.30613,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_43,ad59ef57_42,43,3.126775,false,0.3012,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_44,ad59ef57_43,44,1.34787,false,0.28308,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_45,ad59ef57_44,45,3.53867,false,0.28329,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_46,ad59ef57_45,46,11.722058,false,0.28465,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_47,ad59ef57_46,47,3.62392,false,0.2599,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_48,ad59ef57_47,48,3.233329,false,0.25581,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_49,ad59ef57_48,49,3.099154,false,0.25346,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_50,ad59ef57_49,50,5.432801,false,0.24877,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_51,ad59ef57_50,51,2.0824,false,0.22857,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_52,ad59ef57_51,52,5.208727,false,0.24547,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_53,ad59ef57_52,53,4.943281,false,0.23674,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_54,ad59ef57_53,54,2.723268,false,0.22316,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_55,ad59ef57_54,55,5.211329,false,0.21513,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_56,ad59ef57_55,56,9.500831,false,0.21339,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_57,ad59ef57_56,57,5.008725,false,0.20379,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_58,ad59ef57_57,58,3.293579,false,0.20525,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_59,ad59ef57_58,59,5.47858,false,0.19891,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_60,ad59ef57_59,60,3.779409,false,0.19311,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_61,ad59ef57_60,61,2.526311,false,0.18016,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_62,ad59ef57_61,62,6.720179,false,0.18159,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_63,ad59ef57_62,63,6.560034,false,0.18061,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_64,ad59ef57_63,64,7.407244,false,0.17988,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_65,ad59ef57_64,65,4.320887,false,0.17398,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_66,ad59ef57_65,66,4.844898,false,0.16735,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_67,ad59ef57_66,67,7.042121,false,0.17615,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_68,ad59ef57_67,68,15.484445,false,0.17901,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_69,ad59ef57_68,69,13.249417,false,0.166,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_70,ad59ef57_69,70,5.157865,false,0.14731,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_71,ad59ef57_70,71,7.030069,false,0.15661,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_72,ad59ef57_71,72,1.490525,false,0.14505,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_73,ad59ef57_72,73,1.604177,false,0.14223,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_74,ad59ef57_73,74,3.837581,false,0.14773,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_75,ad59ef57_74,75,5.117276,false,0.14177,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_76,ad59ef57_75,76,3.345836,false,0.13097,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_77,ad59ef57_76,77,6.031074,false,0.15242,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_78,ad59ef57_77,78,2.586066,false,0.1346,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_79,ad59ef57_78,79,4.303787,false,0.1315,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_80,ad59ef57_79,80,5.851103,false,0.13906,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_81,ad59ef57_80,81,5.114672,false,0.12743,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_82,ad59ef57_81,82,6.801234,false,0.12916,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_83,ad59ef57_82,83,6.059987,false,0.12158,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_84,ad59ef57_83,84,2.002293,false,0.11806,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_85,ad59ef57_84,85,6.547534,false,0.12394,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_86,ad59ef57_85,86,5.184672,false,0.12003,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_87,ad59ef57_86,87,3.530378,false,0.11406,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_88,ad59ef57_87,88,4.312836,false,0.11468,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_89,ad59ef57_88,89,3.213786,false,0.1179,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_90,ad59ef57_89,90,5.682812,false,0.11695,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_91,ad59ef57_90,91,1.882663,false,0.10407,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_92,ad59ef57_91,92,2.635369,false,0.10233,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_93,ad59ef57_92,93,1.220711,false,0.0952,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_94,ad59ef57_93,94,1.732004,false,0.11161,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_95,ad59ef57_94,95,3.046054,false,0.10693,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_96,ad59ef57_95,96,0.972638,false,0.09537,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_97,ad59ef57_96,97,4.800161,false,0.1052,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_98,ad59ef57_97,98,8.468249,false,0.10829,0.8,0.99,false,true,0.0001,ad59ef57
ad59ef57_99,ad59ef57_98,99,3.755968,true,0.09692,0.8,0.99,false,true,0.0001,ad59ef57
8b332f12_0,,0,4.7462,false,1.3215,0,0.99,false,true,0.001,8b332f12
8b332f12_1,8b332f12_0,1,3.811993,false,1.11098,0,0.99,false,true,0.001,8b332f12
8b332f12_2,8b332f12_1,2,5.076591,false,1.04496,0,0.99,false,true,0.001,8b332f12
8b332f12_3,8b332f12_2,3,3.876454,false,0.94442,0,0.99,false,true,0.001,8b332f12
8b332f12_4,8b332f12_3,4,2.110453,false,0.80398,0,0.99,false,true,0.001,8b332f12
8b332f12_5,8b332f12_4,5,0.971606,false,0.72924,0,0.99,false,true,0.001,8b332f12
8b332f12_6,8b332f12_5,6,0.764342,false,0.69707,0,0.99,false,true,0.001,8b332f12
8b332f12_7,8b332f12_6,7,0.659892,false,0.65467,0,0.99,false,true,0.001,8b332f12
8b332f12_8,8b332f12_7,8,0.615023,false,0.62514,0,0.99,false,true,0.001,8b332f12
8b332f12_9,8b332f12_8,9,0.592389,false,0.60937,0,0.99,false,true,0.001,8b332f12
8b332f12_10,8b332f12_9,10,0.569818,false,0.58313,0,0.99,false,true,0.001,8b332f12
8b332f12_11,8b332f12_10,11,0.6785,false,0.57129,0,0.99,false,true,0.001,8b332f12
8b332f12_12,8b332f12_11,12,0.227601,false,0.51562,0,0.99,false,true,0.001,8b332f12
8b332f12_13,8b332f12_12,13,0.393535,false,0.51114,0,0.99,false,true,0.001,8b332f12
8b332f12_14,8b332f12_13,14,0.394793,false,0.49587,0,0.99,false,true,0.001,8b332f12
8b332f12_15,8b332f12_14,15,0.45772,false,0.48788,0,0.99,false,true,0.001,8b332f12
8b332f12_16,8b332f12_15,16,0.413544,false,0.46022,0,0.99,false,true,0.001,8b332f12
8b332f12_17,8b332f12_16,17,0.425818,false,0.46579,0,0.99,false,true,0.001,8b332f12
8b332f12_18,8b332f12_17,18,0.71604,false,0.44569,0,0.99,false,true,0.001,8b332f12
8b332f12_19,8b332f12_18,19,0.371163,false,0.42465,0,0.99,false,true,0.001,8b332f12
8b332f12_20,8b332f12_19,20,0.404427,false,0.41984,0,0.99,false,true,0.001,8b332f12
8b332f12_21,8b332f12_20,21,0.445728,false,0.41585,0,0.99,false,true,0.001,8b332f12
8b332f12_22,8b332f12_21,22,0.353937,false,0.38909,0,0.99,false,true,0.001,8b332f12
8b332f12_23,8b332f12_22,23,0.162429,false,0.36069,0,0.99,false,true,0.001,8b332f12
8b332f12_24,8b332f12_23,24,0.344561,false,0.36979,0,0.99,false,true,0.001,8b332f12
8b332f12_25,8b332f12_24,25,0.257077,false,0.3585,0,0.99,false,true,0.001,8b332f12
8b332f12_26,8b332f12_25,26,0.34954,false,0.35171,0,0.99,false,true,0.001,8b332f12
8b332f12_27,8b332f12_26,27,0.18759,false,0.34551,0,0.99,false,true,0.001,8b332f12
8b332f12_28,8b332f12_27,28,0.215263,false,0.3285,0,0.99,false,true,0.001,8b332f12
8b332f12_29,8b332f12_28,29,0.177296,false,0.30299,0,0.99,false,true,0.001,8b332f12
8b332f12_30,8b332f12_29,30,0.28391,false,0.32541,0,0.99,false,true,0.001,8b332f12
8b332f12_31,8b332f12_30,31,0.157039,false,0.30243,0,0.99,false,true,0.001,8b332f12
8b332f12_32,8b332f12_31,32,0.170188,false,0.29511,0,0.99,false,true,0.001,8b332f12
8b332f12_33,8b332f12_32,33,0.259188,false,0.29987,0,0.99,false,true,0.001,8b332f12
8b332f12_34,8b332f12_33,34,0.370188,false,0.29792,0,0.99,false,true,0.001,8b332f12
8b332f12_35,8b332f12_34,35,0.107268,false,0.26095,0,0.99,false,true,0.001,8b332f12
8b332f12_36,8b332f12_35,36,0.307873,false,0.26476,0,0.99,false,true,0.001,8b332f12
8b332f12_37,8b332f12_36,37,0.330087,false,0.27993,0,0.99,false,true,0.001,8b332f12
8b332f12_38,8b332f12_37,38,0.15135,false,0.25195,0,0.99,false,true,0.001,8b332f12
8b332f12_39,8b332f12_38,39,0.201685,false,0.27748,0,0.99,false,true,0.001,8b332f12
8b332f12_40,8b332f12_39,40,0.201936,false,0.2463,0,0.99,false,true,0.001,8b332f12
8b332f12_41,8b332f12_40,41,0.10702,false,0.24221,0,0.99,false,true,0.001,8b332f12
8b332f12_42,8b332f12_41,42,0.47606,false,0.25366,0,0.99,false,true,0.001,8b332f12
8b332f12_43,8b332f12_42,43,0.077713,false,0.21553,0,0.99,false,true,0.001,8b332f12
8b332f12_44,8b332f12_43,44,0.208225,false,0.23784,0,0.99,false,true,0.001,8b332f12
8b332f12_45,8b332f12_44,45,0.061659,false,0.21044,0,0.99,false,true,0.001,8b332f12
8b332f12_46,8b332f12_45,46,0.417135,false,0.24116,0,0.99,false,true,0.001,8b332f12
8b332f12_47,8b332f12_46,47,0.092822,false,0.20241,0,0.99,false,true,0.001,8b332f12
8b332f12_48,8b332f12_47,48,0.118529,false,0.21378,0,0.99,false,true,0.001,8b332f12
8b332f12_49,8b332f12_48,49,0.094717,false,0.20074,0,0.99,false,true,0.001,8b332f12
8b332f12_50,8b332f12_49,50,0.079518,false,0.19223,0,0.99,false,true,0.001,8b332f12
8b332f12_51,8b332f12_50,51,0.217355,false,0.20777,0,0.99,false,true,0.001,8b332f12
8b332f12_52,8b332f12_51,52,0.278444,false,0.20354,0,0.99,false,true,0.001,8b332f12
8b332f12_53,8b332f12_52,53,0.16905,false,0.18076,0,0.99,false,true,0.001,8b332f12
8b332f12_54,8b332f12_53,54,0.111802,false,0.18497,0,0.99,false,true,0.001,8b332f12
8b332f12_55,8b332f12_54,55,0.093528,false,0.18981,0,0.99,false,true,0.001,8b332f12
8b332f12_56,8b332f12_55,56,0.15815,false,0.16796,0,0.99,false,true,0.001,8b332f12
8b332f12_57,8b332f12_56,57,0.097844,false,0.17265,0,0.99,false,true,0.001,8b332f12
8b332f12_58,8b332f12_57,58,0.065019,false,0.1707,0,0.99,false,true,0.001,8b332f12
8b332f12_59,8b332f12_58,59,0.065718,false,0.17109,0,0.99,false,true,0.001,8b332f12
8b332f12_60,8b332f12_59,60,0.096792,false,0.16446,0,0.99,false,true,0.001,8b332f12
8b332f12_61,8b332f12_60,61,0.051038,false,0.14779,0,0.99,false,true,0.001,8b332f12
8b332f12_62,8b332f12_61,62,0.12291,false,0.15414,0,0.99,false,true,0.001,8b332f12
8b332f12_63,8b332f12_62,63,0.039858,false,0.14295,0,0.99,false,true,0.001,8b332f12
8b332f12_64,8b332f12_63,64,0.041827,false,0.15534,0,0.99,false,true,0.001,8b332f12
8b332f12_65,8b332f12_64,65,0.068397,false,0.14652,0,0.99,false,true,0.001,8b332f12
8b332f12_66,8b332f12_65,66,0.054352,false,0.14391,0,0.99,false,true,0.001,8b332f12
8b332f12_67,8b332f12_66,67,0.036146,false,0.13998,0,0.99,false,true,0.001,8b332f12
8b332f12_68,8b332f12_67,68,0.04873,false,0.14028,0,0.99,false,true,0.001,8b332f12
8b332f12_69,8b332f12_68,69,0.048942,false,0.13425,0,0.99,false,true,0.001,8b332f12
8b332f12_70,8b332f12_69,70,0.029158,false,0.13034,0,0.99,false,true,0.001,8b332f12
8b332f12_71,8b332f12_70,71,0.08405,false,0.13323,0,0.99,false,true,0.001,8b332f12
8b332f12_72,8b332f12_71,72,0.055705,false,0.13944,0,0.99,false,true,0.001,8b332f12
8b332f12_73,8b332f12_72,73,0.045499,false,0.12522,0,0.99,false,true,0.001,8b332f12
8b332f12_74,8b332f12_73,74,0.088675,false,0.13673,0,0.99,false,true,0.001,8b332f12
8b332f12_75,8b332f12_74,75,0.035985,false,0.12341,0,0.99,false,true,0.001,8b332f12
8b332f12_76,8b332f12_75,76,0.060618,false,0.12405,0,0.99,false,true,0.001,8b332f12
8b332f12_77,8b332f12_76,77,0.060431,false,0.11706,0,0.99,false,true,0.001,8b332f12
8b332f12_78,8b332f12_77,78,0.05749,false,0.12158,0,0.99,false,true,0.001,8b332f12
8b332f12_79,8b332f12_78,79,0.071957,false,0.11951,0,0.99,false,true,0.001,8b332f12
8b332f12_80,8b332f12_79,80,0.049544,false,0.11683,0,0.99,false,true,0.001,8b332f12
8b332f12_81,8b332f12_80,81,0.0762,false,0.12246,0,0.99,false,true,0.001,8b332f12
8b332f12_82,8b332f12_81,82,0.05718,false,0.11409,0,0.99,false,true,0.001,8b332f12
8b332f12_83,8b332f12_82,83,0.056756,false,0.10783,0,0.99,false,true,0.001,8b332f12
8b332f12_84,8b332f12_83,84,0.06612,false,0.12259,0,0.99,false,true,0.001,8b332f12
8b332f12_85,8b332f12_84,85,0.153134,false,0.12395,0,0.99,false,true,0.001,8b332f12
8b332f12_86,8b332f12_85,86,0.037438,false,0.11211,0,0.99,false,true,0.001,8b332f12
8b332f12_87,8b332f12_86,87,0.063626,false,0.10263,0,0.99,false,true,0.001,8b332f12
8b332f12_88,8b332f12_87,88,0.031733,false,0.10117,0,0.99,false,true,0.001,8b332f12
8b332f12_89,8b332f12_88,89,0.019575,false,0.10231,0,0.99,false,true,0.001,8b332f12
8b332f12_90,8b332f12_89,90,0.109529,false,0.11536,0,0.99,false,true,0.001,8b332f12
8b332f12_91,8b332f12_90,91,0.051472,false,0.09904,0,0.99,false,true,0.001,8b332f12
8b332f12_92,8b332f12_91,92,0.027495,false,0.09764,0,0.99,false,true,0.001,8b332f12
8b332f12_93,8b332f12_92,93,0.051465,false,0.10175,0,0.99,false,true,0.001,8b332f12
8b332f12_94,8b332f12_93,94,0.05068,false,0.09222,0,0.99,false,true,0.001,8b332f12
8b332f12_95,8b332f12_94,95,0.099048,false,0.10933,0,0.99,false,true,0.001,8b332f12
8b332f12_96,8b332f12_95,96,0.039463,false,0.10308,0,0.99,false,true,0.001,8b332f12
8b332f12_97,8b332f12_96,97,0.050906,false,0.09822,0,0.99,false,true,0.001,8b332f12
8b332f12_98,8b332f12_97,98,0.048818,false,0.09056,0,0.99,false,true,0.001,8b332f12
8b332f12_99,8b332f12_98,99,0.057394,true,0.0987,0,0.99,false,true,0.001,8b332f12
20b35b6d_0,,0,4.919151,false,1.44986,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_1,20b35b6d_0,1,3.823017,false,1.20633,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_2,20b35b6d_1,2,2.239447,false,1.05753,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_3,20b35b6d_2,3,1.718183,false,0.95193,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_4,20b35b6d_3,4,3.223787,false,0.91141,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_5,20b35b6d_4,5,2.495954,false,0.833,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_6,20b35b6d_5,6,1.936269,false,0.77261,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_7,20b35b6d_6,7,1.793274,false,0.72409,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_8,20b35b6d_7,8,0.999477,false,0.69668,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_9,20b35b6d_8,9,1.135032,false,0.66211,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_10,20b35b6d_9,10,0.50957,false,0.613,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_11,20b35b6d_10,11,1.440819,false,0.60465,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_12,20b35b6d_11,12,1.141388,false,0.5937,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_13,20b35b6d_12,13,0.421191,false,0.55305,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_14,20b35b6d_13,14,0.564771,false,0.53444,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_15,20b35b6d_14,15,0.465989,false,0.51872,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_16,20b35b6d_15,16,0.448805,false,0.51227,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_17,20b35b6d_16,17,0.763858,false,0.49398,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_18,20b35b6d_17,18,0.547438,false,0.46571,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_19,20b35b6d_18,19,0.745641,false,0.46421,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_20,20b35b6d_19,20,0.387158,false,0.4416,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_21,20b35b6d_20,21,0.401559,false,0.42339,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_22,20b35b6d_21,22,0.619616,false,0.42073,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_23,20b35b6d_22,23,0.338606,false,0.41011,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_24,20b35b6d_23,24,0.538215,false,0.39744,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_25,20b35b6d_24,25,0.348977,false,0.37717,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_26,20b35b6d_25,26,0.462795,false,0.38132,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_27,20b35b6d_26,27,0.425266,false,0.3828,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_28,20b35b6d_27,28,0.252988,false,0.36593,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_29,20b35b6d_28,29,0.395459,false,0.34792,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_30,20b35b6d_29,30,0.177937,false,0.3374,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_31,20b35b6d_30,31,0.385304,false,0.3326,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_32,20b35b6d_31,32,0.249562,false,0.31368,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_33,20b35b6d_32,33,0.315026,false,0.31511,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_34,20b35b6d_33,34,0.32417,false,0.30293,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_35,20b35b6d_34,35,0.134649,false,0.28345,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_36,20b35b6d_35,36,0.206311,false,0.2901,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_37,20b35b6d_36,37,0.327275,false,0.29004,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_38,20b35b6d_37,38,0.152967,false,0.28419,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_39,20b35b6d_38,39,0.176112,false,0.27238,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_40,20b35b6d_39,40,0.119878,false,0.25697,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_41,20b35b6d_40,41,0.123741,false,0.26506,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_42,20b35b6d_41,42,0.177705,false,0.25248,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_43,20b35b6d_42,43,0.142792,false,0.24729,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_44,20b35b6d_43,44,0.139621,false,0.22354,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_45,20b35b6d_44,45,0.197882,false,0.23464,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_46,20b35b6d_45,46,0.176261,false,0.23598,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_47,20b35b6d_46,47,0.118954,false,0.22581,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_48,20b35b6d_47,48,0.230386,false,0.22341,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_49,20b35b6d_48,49,0.127529,false,0.21415,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_50,20b35b6d_49,50,0.099931,false,0.20593,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_51,20b35b6d_50,51,0.120688,false,0.20646,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_52,20b35b6d_51,52,0.212951,false,0.20191,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_53,20b35b6d_52,53,0.141107,false,0.20378,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_54,20b35b6d_53,54,0.070298,false,0.18655,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_55,20b35b6d_54,55,0.152314,false,0.19373,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_56,20b35b6d_55,56,0.105314,false,0.17608,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_57,20b35b6d_56,57,0.103075,false,0.1812,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_58,20b35b6d_57,58,0.079617,false,0.17188,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_59,20b35b6d_58,59,0.102543,false,0.17623,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_60,20b35b6d_59,60,0.08941,false,0.17292,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_61,20b35b6d_60,61,0.103218,false,0.16093,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_62,20b35b6d_61,62,0.087668,false,0.16924,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_63,20b35b6d_62,63,0.105011,false,0.17703,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_64,20b35b6d_63,64,0.059243,false,0.15146,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_65,20b35b6d_64,65,0.161375,false,0.1571,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_66,20b35b6d_65,66,0.191126,false,0.16873,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_67,20b35b6d_66,67,0.243905,false,0.17816,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_68,20b35b6d_67,68,0.127242,false,0.1632,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_69,20b35b6d_68,69,0.176162,false,0.16008,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_70,20b35b6d_69,70,0.171098,false,0.16917,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_71,20b35b6d_70,71,0.293885,false,0.16928,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_72,20b35b6d_71,72,0.238617,false,0.16786,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_73,20b35b6d_72,73,0.118508,false,0.14335,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_74,20b35b6d_73,74,0.146612,false,0.15508,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_75,20b35b6d_74,75,0.130798,false,0.14412,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_76,20b35b6d_75,76,0.106799,false,0.1398,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_77,20b35b6d_76,77,0.155576,false,0.13732,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_78,20b35b6d_77,78,0.090258,false,0.12072,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_79,20b35b6d_78,79,0.085954,false,0.13026,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_80,20b35b6d_79,80,0.103793,false,0.13006,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_81,20b35b6d_80,81,0.071796,false,0.13005,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_82,20b35b6d_81,82,0.071031,false,0.11863,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_83,20b35b6d_82,83,0.088573,false,0.11829,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_84,20b35b6d_83,84,0.118739,false,0.13176,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_85,20b35b6d_84,85,0.06399,false,0.11009,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_86,20b35b6d_85,86,0.073456,false,0.11485,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_87,20b35b6d_86,87,0.078238,false,0.11429,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_88,20b35b6d_87,88,0.045342,false,0.11481,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_89,20b35b6d_88,89,0.057426,false,0.11387,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_90,20b35b6d_89,90,0.067729,false,0.11448,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_91,20b35b6d_90,91,0.061691,false,0.1036,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_92,20b35b6d_91,92,0.159254,false,0.13185,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_93,20b35b6d_92,93,0.169327,false,0.13112,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_94,20b35b6d_93,94,0.111765,false,0.1171,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_95,20b35b6d_94,95,0.083278,false,0.10389,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_96,20b35b6d_95,96,0.061509,false,0.10052,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_97,20b35b6d_96,97,0.126912,false,0.11909,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_98,20b35b6d_97,98,0.047913,false,0.10412,0.99,0.999,false,true,0.001,20b35b6d
20b35b6d_99,20b35b6d_98,99,0.05649,true,0.08982,0.99,0.999,false,true,0.001,20b35b6d
c83177c8_0,,0,3.913378,false,1.51692,0,0.9,false,true,0.0001,c83177c8
c83177c8_1,c83177c8_0,1,4.604736,false,1.31906,0,0.9,false,true,0.0001,c83177c8
c83177c8_2,c83177c8_1,2,4.306844,false,1.2086,0,0.9,false,true,0.0001,c83177c8
c83177c8_3,c83177c8_2,3,4.490251,false,1.11776,0,0.9,false,true,0.0001,c83177c8
c83177c8_4,c83177c8_3,4,3.376288,false,1.03719,0,0.9,false,true,0.0001,c83177c8
c83177c8_5,c83177c8_4,5,8.045976,false,0.98792,0,0.9,false,true,0.0001,c83177c8
c83177c8_6,c83177c8_5,6,10.078771,false,0.94158,0,0.9,false,true,0.0001,c83177c8
c83177c8_7,c83177c8_6,7,5.382686,false,0.89411,0,0.9,false,true,0.0001,c83177c8
c83177c8_8,c83177c8_7,8,13.342371,false,0.86289,0,0.9,false,true,0.0001,c83177c8
c83177c8_9,c83177c8_8,9,6.32338,false,0.82744,0,0.9,false,true,0.0001,c83177c8
c83177c8_10,c83177c8_9,10,11.077376,false,0.79743,0,0.9,false,true,0.0001,c83177c8
c83177c8_11,c83177c8_10,11,11.237958,false,0.76439,0,0.9,false,true,0.0001,c83177c8
c83177c8_12,c83177c8_11,12,8.809346,false,0.73911,0,0.9,false,true,0.0001,c83177c8
c83177c8_13,c83177c8_12,13,10.992028,false,0.71754,0,0.9,false,true,0.0001,c83177c8
c83177c8_14,c83177c8_13,14,13.504562,false,0.69678,0,0.9,false,true,0.0001,c83177c8
c83177c8_15,c83177c8_14,15,18.834644,false,0.68326,0,0.9,false,true,0.0001,c83177c8
c83177c8_16,c83177c8_15,16,37.526775,false,0.68404,0,0.9,false,true,0.0001,c83177c8
c83177c8_17,c83177c8_16,17,9.669331,false,0.64349,0,0.9,false,true,0.0001,c83177c8
c83177c8_18,c83177c8_17,18,13.35263,false,0.62225,0,0.9,false,true,0.0001,c83177c8
c83177c8_19,c83177c8_18,19,19.733925,false,0.61624,0,0.9,false,true,0.0001,c83177c8
c83177c8_20,c83177c8_19,20,2.370853,false,0.57861,0,0.9,false,true,0.0001,c83177c8
c83177c8_21,c83177c8_20,21,5.044489,false,0.56725,0,0.9,false,true,0.0001,c83177c8
c83177c8_22,c83177c8_21,22,6.569737,false,0.54567,0,0.9,false,true,0.0001,c83177c8
c83177c8_23,c83177c8_22,23,17.9515,false,0.55446,0,0.9,false,true,0.0001,c83177c8
c83177c8_24,c83177c8_23,24,5.141678,false,0.51578,0,0.9,false,true,0.0001,c83177c8
c83177c8_25,c83177c8_24,25,10.564208,false,0.51403,0,0.9,false,true,0.0001,c83177c8
c83177c8_26,c83177c8_25,26,8.089401,false,0.49743,0,0.9,false,true,0.0001,c83177c8
c83177c8_27,c83177c8_26,27,4.530074,false,0.47968,0,0.9,false,true,0.0001,c83177c8
c83177c8_28,c83177c8_27,28,20.696022,false,0.48162,0,0.9,false,true,0.0001,c83177c8
c83177c8_29,c83177c8_28,29,9.388639,false,0.46449,0,0.9,false,true,0.0001,c83177c8
c83177c8_30,c83177c8_29,30,7.062037,false,0.44055,0,0.9,false,true,0.0001,c83177c8
c83177c8_31,c83177c8_30,31,8.14284,false,0.43379,0,0.9,false,true,0.0001,c83177c8
c83177c8_32,c83177c8_31,32,7.792032,false,0.42486,0,0.9,false,true,0.0001,c83177c8
c83177c8_33,c83177c8_32,33,18.166103,false,0.42227,0,0.9,false,true,0.0001,c83177c8
c83177c8_34,c83177c8_33,34,3.418354,false,0.39144,0,0.9,false,true,0.0001,c83177c8
c83177c8_35,c83177c8_34,35,8.258713,false,0.39083,0,0.9,false,true,0.0001,c83177c8
c83177c8_36,c83177c8_35,36,15.522532,false,0.38959,0,0.9,false,true,0.0001,c83177c8
c83177c8_37,c83177c8_36,37,11.23205,false,0.37099,0,0.9,false,true,0.0001,c83177c8
c83177c8_38,c83177c8_37,38,8.39168,false,0.36115,0,0.9,false,true,0.0001,c83177c8
c83177c8_39,c83177c8_38,39,7.440602,false,0.35585,0,0.9,false,true,0.0001,c83177c8
c83177c8_40,c83177c8_39,40,8.966826,false,0.35063,0,0.9,false,true,0.0001,c83177c8
c83177c8_41,c83177c8_40,41,7.368382,false,0.33442,0,0.9,false,true,0.0001,c83177c8
c83177c8_42,c83177c8_41,42,6.18187,false,0.31904,0,0.9,false,true,0.0001,c83177c8
c83177c8_43,c83177c8_42,43,7.610507,false,0.3134,0,0.9,false,true,0.0001,c83177c8
c83177c8_44,c83177c8_43,44,19.162678,false,0.33443,0,0.9,false,true,0.0001,c83177c8
c83177c8_45,c83177c8_44,45,10.956878,false,0.30708,0,0.9,false,true,0.0001,c83177c8
c83177c8_46,c83177c8_45,46,4.802723,false,0.29277,0,0.9,false,true,0.0001,c83177c8
c83177c8_47,c83177c8_46,47,10.367167,false,0.28155,0,0.9,false,true,0.0001,c83177c8
c83177c8_48,c83177c8_47,48,17.301701,false,0.28911,0,0.9,false,true,0.0001,c83177c8
c83177c8_49,c83177c8_48,49,7.850939,false,0.27098,0,0.9,false,true,0.0001,c83177c8
c83177c8_50,c83177c8_49,50,13.524364,false,0.27582,0,0.9,false,true,0.0001,c83177c8
c83177c8_51,c83177c8_50,51,10.904048,false,0.26947,0,0.9,false,true,0.0001,c83177c8
c83177c8_52,c83177c8_51,52,5.831745,false,0.24706,0,0.9,false,true,0.0001,c83177c8
c83177c8_53,c83177c8_52,53,8.271245,false,0.24501,0,0.9,false,true,0.0001,c83177c8
c83177c8_54,c83177c8_53,54,3.445675,false,0.24432,0,0.9,false,true,0.0001,c83177c8
c83177c8_55,c83177c8_54,55,10.390766,false,0.23824,0,0.9,false,true,0.0001,c83177c8
c83177c8_56,c83177c8_55,56,10.015814,false,0.22951,0,0.9,false,true,0.0001,c83177c8
c83177c8_57,c83177c8_56,57,8.057837,false,0.2297,0,0.9,false,true,0.0001,c83177c8
c83177c8_58,c83177c8_57,58,5.671628,false,0.21591,0,0.9,false,true,0.0001,c83177c8
c83177c8_59,c83177c8_58,59,6.873033,false,0.21882,0,0.9,false,true,0.0001,c83177c8
c83177c8_60,c83177c8_59,60,3.971646,false,0.19876,0,0.9,false,true,0.0001,c83177c8
c83177c8_61,c83177c8_60,61,3.776932,false,0.2091,0,0.9,false,true,0.0001,c83177c8
c83177c8_62,c83177c8_61,62,7.933119,false,0.20511,0,0.9,false,true,0.0001,c83177c8
c83177c8_63,c83177c8_62,63,4.138176,false,0.19513,0,0.9,false,true,0.0001,c83177c8
c83177c8_64,c83177c8_63,64,3.072939,false,0.19217,0,0.9,false,true,0.0001,c83177c8
c83177c8_65,c83177c8_64,65,9.065549,false,0.1885,0,0.9,false,true,0.0001,c83177c8
c83177c8_66,c83177c8_65,66,4.422764,false,0.18605,0,0.9,false,true,0.0001,c83177c8
c83177c8_67,c83177c8_66,67,15.074142,false,0.18657,0,0.9,false,true,0.0001,c83177c8
c83177c8_68,c83177c8_67,68,5.296042,false,0.1796,0,0.9,false,true,0.0001,c83177c8
c83177c8_69,c83177c8_68,69,4.960198,false,0.18116,0,0.9,false,true,0.0001,c83177c8
c83177c8_70,c83177c8_69,70,4.797922,false,0.17479,0,0.9,false,true,0.0001,c83177c8
c83177c8_71,c83177c8_70,71,5.067776,false,0.17192,0,0.9,false,true,0.0001,c83177c8
c83177c8_72,c83177c8_71,72,4.425862,false,0.15696,0,0.9,false,true,0.0001,c83177c8
c83177c8_73,c83177c8_72,73,4.692348,false,0.16996,0,0.9,false,true,0.0001,c83177c8
c83177c8_74,c83177c8_73,74,4.916039,false,0.15046,0,0.9,false,true,0.0001,c83177c8
c83177c8_75,c83177c8_74,75,8.504124,false,0.15378,0,0.9,false,true,0.0001,c83177c8
c83177c8_76,c83177c8_75,76,6.98346,false,0.1512,0,0.9,false,true,0.0001,c83177c8
c83177c8_77,c83177c8_76,77,2.550077,false,0.14587,0,0.9,false,true,0.0001,c83177c8
c83177c8_78,c83177c8_77,78,3.22441,false,0.14405,0,0.9,false,true,0.0001,c83177c8
c83177c8_79,c83177c8_78,79,8.564464,false,0.15218,0,0.9,false,true,0.0001,c83177c8
c83177c8_80,c83177c8_79,80,3.672306,false,0.14827,0,0.9,false,true,0.0001,c83177c8
c83177c8_81,c83177c8_80,81,6.303633,false,0.14161,0,0.9,false,true,0.0001,c83177c8
c83177c8_82,c83177c8_81,82,8.46761,false,0.14171,0,0.9,false,true,0.0001,c83177c8
c83177c8_83,c83177c8_82,83,3.386204,false,0.13834,0,0.9,false,true,0.0001,c83177c8
c83177c8_84,c83177c8_83,84,3.270502,false,0.13946,0,0.9,false,true,0.0001,c83177c8
c83177c8_85,c83177c8_84,85,3.77965,false,0.13272,0,0.9,false,true,0.0001,c83177c8
c83177c8_86,c83177c8_85,86,4.051916,false,0.12036,0,0.9,false,true,0.0001,c83177c8
c83177c8_87,c83177c8_86,87,5.138047,false,0.13393,0,0.9,false,true,0.0001,c83177c8
c83177c8_88,c83177c8_87,88,5.390206,false,0.12507,0,0.9,false,true,0.0001,c83177c8
c83177c8_89,c83177c8_88,89,4.214589,false,0.12883,0,0.9,false,true,0.0001,c83177c8
c83177c8_90,c83177c8_89,90,2.123929,false,0.11655,0,0.9,false,true,0.0001,c83177c8
c83177c8_91,c83177c8_90,91,7.335039,false,0.12006,0,0.9,false,true,0.0001,c83177c8
c83177c8_92,c83177c8_91,92,1.217707,false,0.11625,0,0.9,false,true,0.0001,c83177c8
c83177c8_93,c83177c8_92,93,9.665332,false,0.12082,0,0.9,false,true,0.0001,c83177c8
c83177c8_94,c83177c8_93,94,5.618298,false,0.12257,0,0.9,false,true,0.0001,c83177c8
c83177c8_95,c83177c8_94,95,2.715839,false,0.10655,0,0.9,false,true,0.0001,c83177c8
c83177c8_96,c83177c8_95,96,1.799182,false,0.10568,0,0.9,false,true,0.0001,c83177c8
c83177c8_97,c83177c8_96,97,2.194454,false,0.10151,0,0.9,false,true,0.0001,c83177c8
c83177c8_98,c83177c8_97,98,4.350853,false,0.12067,0,0.9,false,true,0.0001,c83177c8
c83177c8_99,c83177c8_98,99,1.198341,true,0.1052,0,0.9,false,true,0.0001,c83177c8
213458c2_0,,0,3.878569,false,1.30233,0,0.9,false,true,0.001,213458c2
213458c2_1,213458c2_0,1,4.157287,false,1.08744,0,0.9,false,true,0.001,213458c2
213458c2_2,213458c2_1,2,3.59037,false,0.98221,0,0.9,false,true,0.001,213458c2
213458c2_3,213458c2_2,3,4.066586,false,0.90001,0,0.9,false,true,0.001,213458c2
213458c2_4,213458c2_3,4,1.035305,false,0.77927,0,0.9,false,true,0.001,213458c2
213458c2_5,213458c2_4,5,0.786145,false,0.72326,0,0.9,false,true,0.001,213458c2
213458c2_6,213458c2_5,6,0.696619,false,0.69818,0,0.9,false,true,0.001,213458c2
213458c2_7,213458c2_6,7,0.480897,false,0.6426,0,0.9,false,true,0.001,213458c2
213458c2_8,213458c2_7,8,1.441463,false,0.63339,0,0.9,false,true,0.001,213458c2
213458c2_9,213458c2_8,9,0.409443,false,0.57976,0,0.9,false,true,0.001,213458c2
213458c2_10,213458c2_9,10,0.517251,false,0.58074,0,0.9,false,true,0.001,213458c2
213458c2_11,213458c2_10,11,0.832831,false,0.5661,0,0.9,false,true,0.001,213458c2
213458c2_12,213458c2_11,12,0.591336,false,0.53508,0,0.9,false,true,0.001,213458c2
213458c2_13,213458c2_12,13,0.378552,false,0.51161,0,0.9,false,true,0.001,213458c2
213458c2_14,213458c2_13,14,0.633237,false,0.52147,0,0.9,false,true,0.001,213458c2
213458c2_15,213458c2_14,15,0.745603,false,0.49903,0,0.9,false,true,0.001,213458c2
213458c2_16,213458c2_15,16,0.210095,false,0.46845,0,0.9,false,true,0.001,213458c2
213458c2_17,213458c2_16,17,0.428295,false,0.45585,0,0.9,false,true,0.001,213458c2
213458c2_18,213458c2_17,18,0.249527,false,0.43448,0,0.9,false,true,0.001,213458c2
213458c2_19,213458c2_18,19,0.247556,false,0.43056,0,0.9,false,true,0.001,213458c2
213458c2_20,213458c2_19,20,0.493536,false,0.45343,0,0.9,false,true,0.001,213458c2
213458c2_21,213458c2_20,21,1.201488,false,0.44206,0,0.9,false,true,0.001,213458c2
213458c2_22,213458c2_21,22,0.558671,false,0.43064,0,0.9,false,true,0.001,213458c2
213458c2_23,213458c2_22,23,0.386293,false,0.40303,0,0.9,false,true,0.001,213458c2
213458c2_24,213458c2_23,24,0.361942,false,0.40292,0,0.9,false,true,0.001,213458c2
213458c2_25,213458c2_24,25,0.393857,false,0.39094,0,0.9,false,true,0.001,213458c2
213458c2_26,213458c2_25,26,0.64076,false,0.37398,0,0.9,false,true,0.001,213458c2
213458c2_27,213458c2_26,27,0.595995,false,0.38073,0,0.9,false,true,0.001,213458c2
213458c2_28,213458c2_27,28,0.247578,false,0.35464,0,0.9,false,true,0.001,213458c2
213458c2_29,213458c2_28,29,0.300833,false,0.36004,0,0.9,false,true,0.001,213458c2
213458c2_30,213458c2_29,30,0.250971,false,0.33703,0,0.9,false,true,0.001,213458c2
213458c2_31,213458c2_30,31,0.2041,false,0.32834,0,0.9,false,true,0.001,213458c2
213458c2_32,213458c2_31,32,0.219093,false,0.33206,0,0.9,false,true,0.001,213458c2
213458c2_33,213458c2_32,33,0.349304,false,0.33748,0,0.9,false,true,0.001,213458c2
213458c2_34,213458c2_33,34,0.366882,false,0.35001,0,0.9,false,true,0.001,213458c2
213458c2_35,213458c2_34,35,0.209453,false,0.30983,0,0.9,false,true,0.001,213458c2
213458c2_36,213458c2_35,36,0.234157,false,0.31868,0,0.9,false,true,0.001,213458c2
213458c2_37,213458c2_36,37,0.203681,false,0.31219,0,0.9,false,true,0.001,213458c2
213458c2_38,213458c2_37,38,0.17073,false,0.29848,0,0.9,false,true,0.001,213458c2
213458c2_39,213458c2_38,39,0.093175,false,0.28482,0,0.9,false,true,0.001,213458c2
213458c2_40,213458c2_39,40,0.15516,false,0.27469,0,0.9,false,true,0.001,213458c2
213458c2_41,213458c2_40,41,0.295238,false,0.29735,0,0.9,false,true,0.001,213458c2
213458c2_42,213458c2_41,42,0.266282,false,0.28626,0,0.9,false,true,0.001,213458c2
213458c2_43,213458c2_42,43,0.230795,false,0.26788,0,0.9,false,true,0.001,213458c2
213458c2_44,213458c2_43,44,0.180595,false,0.28208,0,0.9,false,true,0.001,213458c2
213458c2_45,213458c2_44,45,0.121665,false,0.26106,0,0.9,false,true,0.001,213458c2
213458c2_46,213458c2_45,46,0.145418,false,0.2575,0,0.9,false,true,0.001,213458c2
213458c2_47,213458c2_46,47,0.694786,false,0.28543,0,0.9,false,true,0.001,213458c2
213458c2_48,213458c2_47,48,0.23723,false,0.25544,0,0.9,false,true,0.001,213458c2
213458c2_49,213458c2_48,49,0.181508,false,0.24251,0,0.9,false,true,0.001,213458c2
213458c2_50,213458c2_49,50,0.451809,false,0.26484,0,0.9,false,true,0.001,213458c2
213458c2_51,213458c2_50,51,0.130944,false,0.2326,0,0.9,false,true,0.001,213458c2
213458c2_52,213458c2_51,52,0.282555,false,0.24855,0,0.9,false,true,0.001,213458c2
213458c2_53,213458c2_52,53,0.419133,false,0.26986,0,0.9,false,true,0.001,213458c2
213458c2_54,213458c2_53,54,0.08736,false,0.22558,0,0.9,false,true,0.001,213458c2
213458c2_55,213458c2_54,55,0.136907,false,0.23694,0,0.9,false,true,0.001,213458c2
213458c2_56,213458c2_55,56,0.337683,false,0.2282,0,0.9,false,true,0.001,213458c2
213458c2_57,213458c2_56,57,0.214413,false,0.22621,0,0.9,false,true,0.001,213458c2
213458c2_58,213458c2_57,58,0.308217,false,0.23252,0,0.9,false,true,0.001,213458c2
213458c2_59,213458c2_58,59,0.205961,false,0.22178,0,0.9,false,true,0.001,213458c2
213458c2_60,213458c2_59,60,0.264609,false,0.22459,0,0.9,false,true,0.001,213458c2
213458c2_61,213458c2_60,61,0.102152,false,0.20508,0,0.9,false,true,0.001,213458c2
213458c2_62,213458c2_61,62,0.332323,false,0.23187,0,0.9,false,true,0.001,213458c2
213458c2_63,213458c2_62,63,0.121902,false,0.19968,0,0.9,false,true,0.001,213458c2
213458c2_64,213458c2_63,64,0.138337,false,0.1944,0,0.9,false,true,0.001,213458c2
213458c2_65,213458c2_64,65,0.100036,false,0.20175,0,0.9,false,true,0.001,213458c2
213458c2_66,213458c2_65,66,0.114856,false,0.18324,0,0.9,false,true,0.001,213458c2
213458c2_67,213458c2_66,67,0.074095,false,0.18829,0,0.9,false,true,0.001,213458c2
213458c2_68,213458c2_67,68,0.315613,false,0.22156,0,0.9,false,true,0.001,213458c2
213458c2_69,213458c2_68,69,0.109881,false,0.1767,0,0.9,false,true,0.001,213458c2
213458c2_70,213458c2_69,70,0.296465,false,0.20049,0,0.9,false,true,0.001,213458c2
213458c2_71,213458c2_70,71,0.12836,false,0.18832,0,0.9,false,true,0.001,213458c2
213458c2_72,213458c2_71,72,0.188363,false,0.1998,0,0.9,false,true,0.001,213458c2
213458c2_73,213458c2_72,73,0.113675,false,0.18832,0,0.9,false,true,0.001,213458c2
213458c2_74,213458c2_73,74,0.217544,false,0.18458,0,0.9,false,true,0.001,213458c2
213458c2_75,213458c2_74,75,0.097597,false,0.17066,0,0.9,false,true,0.001,213458c2
213458c2_76,213458c2_75,76,0.428682,false,0.20322,0,0.9,false,true,0.001,213458c2
213458c2_77,213458c2_76,77,0.160303,false,0.17835,0,0.9,false,true,0.001,213458c2
213458c2_78,213458c2_77,78,0.181944,false,0.18015,0,0.9,false,true,0.001,213458c2
213458c2_79,213458c2_78,79,0.172182,false,0.17744,0,0.9,false,true,0.001,213458c2
213458c2_80,213458c2_79,80,0.083937,false,0.1702,0,0.9,false,true,0.001,213458c2
213458c2_81,213458c2_80,81,0.1042,false,0.16392,0,0.9,false,true,0.001,213458c2
213458c2_82,213458c2_81,82,0.139122,false,0.17436,0,0.9,false,true,0.001,213458c2
213458c2_83,213458c2_82,83,0.149142,false,0.16852,0,0.9,false,true,0.001,213458c2
213458c2_84,213458c2_83,84,0.107216,false,0.16746,0,0.9,false,true,0.001,213458c2
213458c2_85,213458c2_84,85,0.152938,false,0.16263,0,0.9,false,true,0.001,213458c2
213458c2_86,213458c2_85,86,0.126522,false,0.16009,0,0.9,false,true,0.001,213458c2
213458c2_87,213458c2_86,87,0.252198,false,0.17015,0,0.9,false,true,0.001,213458c2
213458c2_88,213458c2_87,88,0.158202,false,0.16442,0,0.9,false,true,0.001,213458c2
213458c2_89,213458c2_88,89,0.111578,false,0.15379,0,0.9,false,true,0.001,213458c2
213458c2_90,213458c2_89,90,0.145977,false,0.16001,0,0.9,false,true,0.001,213458c2
213458c2_91,213458c2_90,91,0.23022,false,0.17037,0,0.9,false,true,0.001,213458c2
213458c2_92,213458c2_91,92,0.076242,false,0.13597,0,0.9,false,true,0.001,213458c2
213458c2_93,213458c2_92,93,0.09384,false,0.16088,0,0.9,false,true,0.001,213458c2
213458c2_94,213458c2_93,94,0.142462,false,0.14431,0,0.9,false,true,0.001,213458c2
213458c2_95,213458c2_94,95,0.098415,false,0.14423,0,0.9,false,true,0.001,213458c2
213458c2_96,213458c2_95,96,0.089279,false,0.14676,0,0.9,false,true,0.001,213458c2
213458c2_97,213458c2_96,97,0.063185,false,0.13744,0,0.9,false,true,0.001,213458c2
213458c2_98,213458c2_97,98,0.086148,false,0.13057,0,0.9,false,true,0.001,213458c2
213458c2_99,213458c2_98,99,0.065012,true,0.1344,0,0.9,false,true,0.001,213458c2
28a884f5_0,,0,1.958281,false,1.52355,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_1,28a884f5_0,1,2.328464,false,1.34147,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_2,28a884f5_1,2,4.856946,false,1.23367,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_3,28a884f5_2,3,8.777259,false,1.14984,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_4,28a884f5_3,4,4.609775,false,1.07913,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_5,28a884f5_4,5,11.656709,false,1.02169,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_6,28a884f5_5,6,15.173762,false,0.97718,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_7,28a884f5_6,7,4.205509,false,0.91603,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_8,28a884f5_7,8,2.756147,false,0.87717,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_9,28a884f5_8,9,5.831121,false,0.85226,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_10,28a884f5_9,10,17.864784,false,0.81617,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_11,28a884f5_10,11,9.413751,false,0.77574,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_12,28a884f5_11,12,3.709842,false,0.75271,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_13,28a884f5_12,13,3.476425,false,0.72221,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_14,28a884f5_13,14,5.592197,false,0.6995,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_15,28a884f5_14,15,8.04386,false,0.68264,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_16,28a884f5_15,16,3.234452,false,0.65666,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_17,28a884f5_16,17,4.004389,false,0.63435,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_18,28a884f5_17,18,2.482841,false,0.61893,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_19,28a884f5_18,19,4.494096,false,0.6041,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_20,28a884f5_19,20,5.146649,false,0.57539,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_21,28a884f5_20,21,7.595477,false,0.56377,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_22,28a884f5_21,22,6.201084,false,0.5527,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_23,28a884f5_22,23,2.024704,false,0.52791,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_24,28a884f5_23,24,11.800495,false,0.51779,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_25,28a884f5_24,25,2.503648,false,0.49523,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_26,28a884f5_25,26,5.550578,false,0.48577,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_27,28a884f5_26,27,6.225945,false,0.4745,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_28,28a884f5_27,28,14.382589,false,0.46989,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_29,28a884f5_28,29,15.61339,false,0.45439,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_30,28a884f5_29,30,14.193142,false,0.43355,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_31,28a884f5_30,31,10.028245,false,0.42991,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_32,28a884f5_31,32,9.92546,false,0.41449,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_33,28a884f5_32,33,7.366338,false,0.39996,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_34,28a884f5_33,34,11.8467,false,0.39575,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_35,28a884f5_34,35,10.387465,false,0.38273,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_36,28a884f5_35,36,17.660524,false,0.37863,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_37,28a884f5_36,37,5.664698,false,0.35372,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_38,28a884f5_37,38,6.724175,false,0.34703,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_39,28a884f5_38,39,8.547166,false,0.33189,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_40,28a884f5_39,40,11.559195,false,0.33145,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_41,28a884f5_40,41,14.323562,false,0.31671,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_42,28a884f5_41,42,23.896955,false,0.33299,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_43,28a884f5_42,43,6.606088,false,0.30059,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_44,28a884f5_43,44,9.237135,false,0.29114,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_45,28a884f5_44,45,8.494835,false,0.28511,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_46,28a884f5_45,46,4.511993,false,0.27181,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_47,28a884f5_46,47,6.803365,false,0.27483,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_48,28a884f5_47,48,3.886863,false,0.26298,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_49,28a884f5_48,49,5.871086,false,0.25764,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_50,28a884f5_49,50,7.315844,false,0.24132,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_51,28a884f5_50,51,11.342696,false,0.24768,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_52,28a884f5_51,52,4.854683,false,0.22897,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_53,28a884f5_52,53,3.127901,false,0.21551,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_54,28a884f5_53,54,3.464612,false,0.2248,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_55,28a884f5_54,55,3.657583,false,0.21468,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_56,28a884f5_55,56,5.012358,false,0.21012,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_57,28a884f5_56,57,2.813133,false,0.20339,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_58,28a884f5_57,58,5.48435,false,0.19228,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_59,28a884f5_58,59,7.593261,false,0.19023,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_60,28a884f5_59,60,2.798873,false,0.18438,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_61,28a884f5_60,61,3.512606,false,0.18976,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_62,28a884f5_61,62,2.48163,false,0.1771,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_63,28a884f5_62,63,3.068066,false,0.17415,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_64,28a884f5_63,64,3.126512,false,0.17295,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_65,28a884f5_64,65,3.195349,false,0.1752,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_66,28a884f5_65,66,4.680607,false,0.15775,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_67,28a884f5_66,67,4.160786,false,0.16635,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_68,28a884f5_67,68,6.000444,false,0.16353,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_69,28a884f5_68,69,3.992992,false,0.15573,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_70,28a884f5_69,70,4.351807,false,0.15236,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_71,28a884f5_70,71,3.40028,false,0.15268,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_72,28a884f5_71,72,2.947587,false,0.14695,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_73,28a884f5_72,73,2.068826,false,0.14518,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_74,28a884f5_73,74,4.234812,false,0.14381,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_75,28a884f5_74,75,2.412109,false,0.1317,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_76,28a884f5_75,76,3.277435,false,0.13776,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_77,28a884f5_76,77,2.748454,false,0.13238,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_78,28a884f5_77,78,1.993368,false,0.1304,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_79,28a884f5_78,79,3.725204,false,0.13378,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_80,28a884f5_79,80,1.18998,false,0.11834,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_81,28a884f5_80,81,2.776849,false,0.12634,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_82,28a884f5_81,82,6.578187,false,0.13089,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_83,28a884f5_82,83,1.871827,false,0.12237,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_84,28a884f5_83,84,1.607031,false,0.1122,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_85,28a884f5_84,85,1.456807,false,0.11265,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_86,28a884f5_85,86,2.056051,false,0.10778,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_87,28a884f5_86,87,6.271899,false,0.11789,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_88,28a884f5_87,88,2.243405,false,0.11532,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_89,28a884f5_88,89,2.813351,false,0.11475,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_90,28a884f5_89,90,3.782893,false,0.11704,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_91,28a884f5_90,91,1.080151,false,0.09734,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_92,28a884f5_91,92,3.650558,false,0.11699,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_93,28a884f5_92,93,2.519365,false,0.10261,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_94,28a884f5_93,94,2.698621,false,0.10052,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_95,28a884f5_94,95,2.387097,false,0.10266,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_96,28a884f5_95,96,2.10844,false,0.10114,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_97,28a884f5_96,97,5.075337,false,0.10701,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_98,28a884f5_97,98,1.98405,false,0.09329,0.9,0.999,false,true,0.0001,28a884f5
28a884f5_99,28a884f5_98,99,2.620031,true,0.09416,0.9,0.999,false,true,0.0001,28a884f5
11ee7b7f_0,,0,1.446627,false,1.61781,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_1,11ee7b7f_0,1,1.18567,false,1.42606,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_2,11ee7b7f_1,2,1.439783,false,1.31413,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_3,11ee7b7f_2,3,2.046221,false,1.22952,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_4,11ee7b7f_3,4,2.232644,false,1.15285,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_5,11ee7b7f_4,5,3.449556,false,1.07583,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_6,11ee7b7f_5,6,2.90201,false,1.01892,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_7,11ee7b7f_6,7,5.238773,false,0.97195,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_8,11ee7b7f_7,8,8.67195,false,0.93386,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_9,11ee7b7f_8,9,9.648425,false,0.90593,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_10,11ee7b7f_9,10,5.503796,false,0.85978,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_11,11ee7b7f_10,11,4.157593,false,0.8225,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_12,11ee7b7f_11,12,5.715076,false,0.80838,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_13,11ee7b7f_12,13,8.260501,false,0.77057,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_14,11ee7b7f_13,14,9.22925,false,0.75564,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_15,11ee7b7f_14,15,8.370317,false,0.72449,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_16,11ee7b7f_15,16,9.708752,false,0.71109,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_17,11ee7b7f_16,17,7.057281,false,0.67822,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_18,11ee7b7f_17,18,5.84837,false,0.65236,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_19,11ee7b7f_18,19,13.339162,false,0.65087,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_20,11ee7b7f_19,20,9.935899,false,0.63409,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_21,11ee7b7f_20,21,6.103026,false,0.60511,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_22,11ee7b7f_21,22,9.035523,false,0.59082,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_23,11ee7b7f_22,23,14.743465,false,0.57791,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_24,11ee7b7f_23,24,12.059985,false,0.56271,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_25,11ee7b7f_24,25,7.138163,false,0.54098,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_26,11ee7b7f_25,26,10.537878,false,0.53103,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_27,11ee7b7f_26,27,15.595653,false,0.52935,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_28,11ee7b7f_27,28,10.322203,false,0.51232,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_29,11ee7b7f_28,29,11.632044,false,0.49749,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_30,11ee7b7f_29,30,19.806648,false,0.49578,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_31,11ee7b7f_30,31,16.084187,false,0.48553,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_32,11ee7b7f_31,32,14.132474,false,0.46698,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_33,11ee7b7f_32,33,12.516529,false,0.46158,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_34,11ee7b7f_33,34,6.08692,false,0.42816,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_35,11ee7b7f_34,35,14.818606,false,0.44276,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_36,11ee7b7f_35,36,16.21814,false,0.43422,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_37,11ee7b7f_36,37,10.537227,false,0.41267,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_38,11ee7b7f_37,38,14.234407,false,0.41528,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_39,11ee7b7f_38,39,10.321376,false,0.3883,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_40,11ee7b7f_39,40,10.917429,false,0.37695,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_41,11ee7b7f_40,41,10.068575,false,0.36381,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_42,11ee7b7f_41,42,13.025529,false,0.3728,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_43,11ee7b7f_42,43,23.483479,false,0.36278,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_44,11ee7b7f_43,44,9.297172,false,0.34222,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_45,11ee7b7f_44,45,4.906901,false,0.31914,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_46,11ee7b7f_45,46,10.498183,false,0.32456,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_47,11ee7b7f_46,47,4.136945,false,0.30103,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_48,11ee7b7f_47,48,2.148831,false,0.30045,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_49,11ee7b7f_48,49,4.860499,false,0.29196,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_50,11ee7b7f_49,50,3.998571,false,0.28303,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_51,11ee7b7f_50,51,2.232707,false,0.27237,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_52,11ee7b7f_51,52,4.435447,false,0.27604,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_53,11ee7b7f_52,53,5.030485,false,0.26808,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_54,11ee7b7f_53,54,6.346389,false,0.26417,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_55,11ee7b7f_54,55,7.204111,false,0.25357,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_56,11ee7b7f_55,56,4.451734,false,0.25947,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_57,11ee7b7f_56,57,13.711057,false,0.26381,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_58,11ee7b7f_57,58,5.438535,false,0.24172,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_59,11ee7b7f_58,59,12.104872,false,0.2488,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_60,11ee7b7f_59,60,6.145213,false,0.23913,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_61,11ee7b7f_60,61,7.669471,false,0.23398,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_62,11ee7b7f_61,62,11.32325,false,0.23787,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_63,11ee7b7f_62,63,8.39595,false,0.22593,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_64,11ee7b7f_63,64,6.998078,false,0.21708,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_65,11ee7b7f_64,65,3.32424,false,0.19946,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_66,11ee7b7f_65,66,5.74241,false,0.20513,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_67,11ee7b7f_66,67,6.4272,false,0.19642,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_68,11ee7b7f_67,68,4.644935,false,0.18818,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_69,11ee7b7f_68,69,7.39,false,0.17818,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_70,11ee7b7f_69,70,6.228954,false,0.18179,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_71,11ee7b7f_70,71,3.418741,false,0.17158,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_72,11ee7b7f_71,72,4.793478,false,0.16608,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_73,11ee7b7f_72,73,4.598076,false,0.16432,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_74,11ee7b7f_73,74,2.677798,false,0.15836,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_75,11ee7b7f_74,75,7.347096,false,0.16872,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_76,11ee7b7f_75,76,2.059705,false,0.15282,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_77,11ee7b7f_76,77,2.771782,false,0.14335,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_78,11ee7b7f_77,78,6.837767,false,0.17664,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_79,11ee7b7f_78,79,2.288234,false,0.15658,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_80,11ee7b7f_79,80,3.008759,false,0.14587,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_81,11ee7b7f_80,81,2.979042,false,0.14722,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_82,11ee7b7f_81,82,3.957883,false,0.14187,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_83,11ee7b7f_82,83,5.027359,false,0.14316,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_84,11ee7b7f_83,84,1.93536,false,0.12648,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_85,11ee7b7f_84,85,1.720096,false,0.12547,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_86,11ee7b7f_85,86,1.482805,false,0.12328,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_87,11ee7b7f_86,87,0.981326,false,0.11502,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_88,11ee7b7f_87,88,1.124531,false,0.11666,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_89,11ee7b7f_88,89,2.963347,false,0.12203,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_90,11ee7b7f_89,90,2.752355,false,0.12884,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_91,11ee7b7f_90,91,2.962223,false,0.1184,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_92,11ee7b7f_91,92,1.562108,false,0.11423,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_93,11ee7b7f_92,93,3.145344,false,0.10982,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_94,11ee7b7f_93,94,3.463274,false,0.11098,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_95,11ee7b7f_94,95,3.770635,false,0.11397,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_96,11ee7b7f_95,96,2.875265,false,0.10249,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_97,11ee7b7f_96,97,4.656756,false,0.11635,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_98,11ee7b7f_97,98,1.97728,false,0.10571,0.99,0.9999,false,true,0.0001,11ee7b7f
11ee7b7f_99,11ee7b7f_98,99,1.672826,true,0.10159,0.99,0.9999,false,true,0.0001,11ee7b7f

==> data/beta1_false_sub.csv <==
epoch,g_norm,loss
5,11.754646,1.00206
15,1.882988,0.66448
25,15.927579,0.50165
35,5.162151,0.37371
45,8.559209,0.29014
55,11.420702,0.2258
65,4.209698,0.17428
75,4.676426,0.15483
85,5.024162,0.12122
95,5.276032,0.12111
5,1.909888,1.01907
15,3.452027,0.69411
25,6.481318,0.52252
35,3.649477,0.39343
45,5.614564,0.30134
55,11.333367,0.22959
65,3.053007,0.18541
75,2.010979,0.13063
85,1.39008,0.1077
95,8.273197,0.11127
5,13.584683,1.04035
15,3.416902,0.70811
25,5.782601,0.54144
35,5.526208,0.41058
45,5.235152,0.31716
55,11.614363,0.24212
65,6.541536,0.17866
75,4.83892,0.14353
85,1.823402,0.10744
5,1.987123,0.84884
15,0.479958,0.52611
25,0.513023,0.39184
35,0.379645,0.30254
45,0.178507,0.24078
55,0.401837,0.22067
65,0.078483,0.16723
75,0.067514,0.13036
85,0.079587,0.12111
95,0.041734,0.09173
5,4.068415,1.00101
15,5.100483,0.67797
25,10.621103,0.51866
35,27.120844,0.40249
45,5.125397,0.29514
55,7.77575,0.23057
65,5.632984,0.16903
75,1.556872,0.14275
85,2.672631,0.12783
95,1.982926,0.10159
5,1.311222,0.74264
15,0.570202,0.46821
25,0.408759,0.36391
35,0.452388,0.2764
45,0.343409,0.21931
55,0.089744,0.16417
65,0.085085,0.14105
75,0.158378,0.12652
85,0.060385,0.10813
95,0.084518,0.10336
5,1.021419,0.71034
15,0.925865,0.48156
25,0.392419,0.35349
35,0.269325,0.29152
45,0.253242,0.23543
55,0.224135,0.21916
65,0.098733,0.18253
75,0.163673,0.17924
85,0.193824,0.15319
5,2.050669,0.72972
15,0.554858,0.47021
25,0.196212,0.33981
35,0.437459,0.27136
45,0.135818,0.2158
55,0.133432,0.17455
65,0.134725,0.15724
75,0.062147,0.12534
85,0.060067,0.10442
95,0.036215,0.09164
5,1.84938,0.72775
15,1.111614,0.47526
25,0.211498,0.33851
35,0.328534,0.26681
45,0.091736,0.20513
55,0.074918,0.16629
65,0.117368,0.13952
75,0.300846,0.1359
85,0.186278,0.115
95,0.035938,0.08422
5,11.128126,1.0155
15,3.016775,0.67495
25,3.663572,0.49962
35,18.19417,0.39554
45,8.846927,0.27993
55,15.151772,0.22238
65,13.839258,0.18106
75,4.712814,0.14341
85,8.250166,0.13136
95,1.831272,0.10479
5,1.210456,0.71329
15,1.278786,0.48216
25,0.558648,0.34328
35,0.150972,0.2627
45,0.147185,0.20506
55,0.178365,0.1731
65,0.046219,0.13973
75,0.060183,0.11714
85,0.167152,0.11413
95,0.039584,0.09035
5,0.85631,0.71957
15,0.537274,0.44727
25,0.339936,0.34625
35,0.076826,0.25679
45,0.119345,0.21827
55,0.088088,0.17062
65,0.065369,0.14637
75,0.028626,0.12191
85,0.028,0.1112
95,0.032483,0.09526
5,10.717081,1.05875
15,11.731705,0.70768
25,4.211419,0.51115
35,7.384601,0.38958
45,27.960005,0.34506
55,4.998193,0.2446
65,17.87616,0.22426
75,3.748949,0.15088
85,4.43959,0.13672
95,2.402336,0.13032
5,1.353332,0.70414
15,0.502727,0.48512
25,0.239139,0.37661
35,0.964764,0.32572
45,0.155614,0.24871
55,0.243334,0.22241
65,0.240474,0.20027
75,0.229061,0.16399
85,0.052673,0.13739
5,9.049985,1.03911
15,8.899836,0.70092
25,6.025879,0.53548
35,20.746029,0.42107
45,26.212837,0.32353
55,12.084707,0.24544
65,6.879216,0.18899
75,2.718721,0.14335
85,2.599514,0.12344
95,3.58931,0.10585
5,6.700745,1.00743
15,2.993946,0.66696
25,5.28717,0.48936
35,4.599336,0.37219
45,6.606665,0.27799
55,3.305679,0.21576
65,4.747596,0.174
75,3.553485,0.14858
85,3.56742,0.12399
95,4.593534,0.11082
5,3.073489,0.74138
15,0.457561,0.47267
25,0.586178,0.3533
35,0.291362,0.26105
45,0.192806,0.22686
55,0.242878,0.18144
65,0.090169,0.14414
75,0.103517,0.11954
85,0.080426,0.10337
95,0.021806,0.08781
5,4.664599,0.99303
15,4.725812,0.66945
25,9.989417,0.50147
35,7.42073,0.3795
45,14.425154,0.30004
55,7.879868,0.22605
65,5.248484,0.17536
75,16.968956,0.15059
85,10.294082,0.13307
95,2.88217,0.10835
5,9.887704,1.04924
15,4.565468,0.69902
25,7.866262,0.53501
35,3.356531,0.40727
45,4.41819,0.30078
55,2.80882,0.2294
65,3.888351,0.18206
75,3.065003,0.14098
85,1.510602,0.11366
95,6.293717,0.11319
5,8.905175,1.01043
15,5.819655,0.67604
25,10.10463,0.51488
35,5.846388,0.37764
45,4.214447,0.27853
55,3.806149,0.21688
65,3.398386,0.17027
75,2.050033,0.14006
85,2.259616,0.10982
95,4.160155,0.09767
5,3.113753,0.7281
15,0.759948,0.46586
25,0.957785,0.35793
35,0.767177,0.28966
45,0.08461,0.21077
55,0.100873,0.18139
65,0.181904,0.15124
75,0.092458,0.12287
85,0.103369,0.12126
95,0.032025,0.0845
5,1.226294,0.71998
15,0.368524,0.46257
25,0.465186,0.33861
35,0.545876,0.27788
45,0.213553,0.21693
55,0.125493,0.18214
65,0.125783,0.14768
75,0.075177,0.11999
85,0.066215,0.10428
95,0.046361,0.0862
5,1.660114,0.75568
15,0.639854,0.48941
25,0.175735,0.34699
35,0.199628,0.2765
45,0.079312,0.21118
55,0.122214,0.17515
65,0.103577,0.15119
75,0.095295,0.11673
85,0.041529,0.1093
95,0.055858,0.09025
5,7.808084,0.99993
15,14.845898,0.66943
25,3.953477,0.49005
35,11.022165,0.38047
45,3.469488,0.27371
55,6.354106,0.21699
65,4.221475,0.1835
75,3.853343,0.14914
85,4.877135,0.12661
5,1.123106,0.73422
15,0.732591,0.49593
25,0.419316,0.36717
35,0.356631,0.28127
45,0.179078,0.21579
55,0.072366,0.16693
65,0.130179,0.13823
75,0.107955,0.13614
85,0.055011,0.09461
95,0.068137,0.1063
5,1.807175,0.7169
15,0.511983,0.46205
25,0.491416,0.35038
35,0.282887,0.2804
45,0.391094,0.22796
55,0.209996,0.17955
65,0.107878,0.14638
75,0.134012,0.13781
85,0.075698,0.11007
95,0.029871,0.08758
5,5.726343,0.97464
15,4.469472,0.6641
25,3.290263,0.49511
35,7.868052,0.36837
45,6.544598,0.28292
55,9.626943,0.2255
65,3.089235,0.17605
75,1.702521,0.14605
85,4.627449,0.13077
95,7.118621,0.11907
5,2.253443,0.98351
15,3.161495,0.66485
25,5.339892,0.47915
35,1.792106,0.36396
45,3.53867,0.28329
55,5.211329,0.21513
65,4.320887,0.17398
75,5.117276,0.14177
85,6.547534,0.12394
95,3.046054,0.10693
5,0.971606,0.72924
15,0.45772,0.48788
25,0.257077,0.3585
35,0.107268,0.26095
45,0.061659,0.21044
55,0.093528,0.18981
65,0.068397,0.14652
75,0.035985,0.12341
85,0.153134,0.12395
95,0.099048,0.10933
5,2.495954,0.833
15,0.465989,0.51872
25,0.348977,0.37717
35,0.134649,0.28345
45,0.197882,0.23464
55,0.152314,0.19373
65,0.161375,0.1571
75,0.130798,0.14412
85,0.06399,0.11009
95,0.083278,0.10389
5,8.045976,0.98792
15,18.834644,0.68326
25,10.564208,0.51403
35,8.258713,0.39083
45,10.956878,0.30708
55,10.390766,0.23824
65,9.065549,0.1885
75,8.504124,0.15378
85,3.77965,0.13272
95,2.715839,0.10655
5,0.786145,0.72326
15,0.745603,0.49903
25,0.393857,0.39094
35,0.209453,0.30983
45,0.121665,0.26106
55,0.136907,0.23694
65,0.100036,0.20175
75,0.097597,0.17066
85,0.152938,0.16263
95,0.098415,0.14423
5,11.656709,1.02169
15,8.04386,0.68264
25,2.503648,0.49523
35,10.387465,0.38273
45,8.494835,0.28511
55,3.657583,0.21468
65,3.195349,0.1752
75,2.412109,0.1317
85,1.456807,0.11265
95,2.387097,0.10266
5,3.449556,1.07583
15,8.370317,0.72449
25,7.138163,0.54098
35,14.818606,0.44276
45,4.906901,0.31914
55,7.204111,0.25357
65,3.32424,0.19946
75,7.347096,0.16872
85,1.720096,0.12547
95,3.770635,0.11397


==> data/beta1_true.csv <==
uid,from_uid,epoch,g_norm,last,loss,opt.beta1,opt.beta2,opt.fix_beta1,opt.fix_beta2,opt.lr,sig
e7d36864_0,,0,1.753827,false,1.50542,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_1,e7d36864_0,1,2.772018,false,1.3319,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_2,e7d36864_1,2,6.880341,false,1.2342,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_3,e7d36864_2,3,5.718526,false,1.13235,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_4,e7d36864_3,4,10.495645,false,1.06713,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_5,e7d36864_4,5,4.307044,false,1.00514,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_6,e7d36864_5,6,2.370405,false,0.95187,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_7,e7d36864_6,7,3.704332,false,0.90799,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_8,e7d36864_7,8,4.487214,false,0.86952,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_9,e7d36864_8,9,6.05132,false,0.83757,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_10,e7d36864_9,10,7.102395,false,0.79953,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_11,e7d36864_10,11,4.044237,false,0.76601,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_12,e7d36864_11,12,3.800766,false,0.74796,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_13,e7d36864_12,13,7.61202,false,0.72389,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_14,e7d36864_13,14,4.481527,false,0.69876,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_15,e7d36864_14,15,4.782208,false,0.67758,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_16,e7d36864_15,16,4.685016,false,0.64673,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_17,e7d36864_16,17,8.287355,false,0.63577,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_18,e7d36864_17,18,7.537133,false,0.61307,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_19,e7d36864_18,19,5.61067,false,0.59497,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_20,e7d36864_19,20,9.526277,false,0.58046,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_21,e7d36864_20,21,7.270821,false,0.56099,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_22,e7d36864_21,22,6.742699,false,0.54791,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_23,e7d36864_22,23,22.784357,false,0.5469,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_24,e7d36864_23,24,6.454763,false,0.51411,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_25,e7d36864_24,25,10.513528,false,0.50006,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_26,e7d36864_25,26,15.116016,false,0.49621,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_27,e7d36864_26,27,4.085107,false,0.47297,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_28,e7d36864_27,28,15.827205,false,0.46451,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_29,e7d36864_28,29,4.625677,false,0.44153,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_30,e7d36864_29,30,8.501598,false,0.42501,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_31,e7d36864_30,31,11.619055,false,0.41934,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_32,e7d36864_31,32,11.105893,false,0.41525,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_33,e7d36864_32,33,7.289837,false,0.39641,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_34,e7d36864_33,34,10.842558,false,0.39721,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_35,e7d36864_34,35,6.180881,false,0.3713,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_36,e7d36864_35,36,3.398746,false,0.35638,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_37,e7d36864_36,37,5.108188,false,0.35299,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_38,e7d36864_37,38,4.794998,false,0.34661,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_39,e7d36864_38,39,2.708917,false,0.32742,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_40,e7d36864_39,40,5.570218,false,0.32078,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_41,e7d36864_40,41,3.99254,false,0.30629,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_42,e7d36864_41,42,4.154558,false,0.29898,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_43,e7d36864_42,43,5.762012,false,0.29153,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_44,e7d36864_43,44,4.994699,false,0.28767,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_45,e7d36864_44,45,5.805966,false,0.27911,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_46,e7d36864_45,46,4.142457,false,0.27093,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_47,e7d36864_46,47,1.988194,false,0.25351,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_48,e7d36864_47,48,5.428497,false,0.25637,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_49,e7d36864_48,49,5.204969,false,0.24248,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_50,e7d36864_49,50,3.551935,false,0.2382,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_51,e7d36864_50,51,2.953898,false,0.22816,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_52,e7d36864_51,52,3.054225,false,0.23226,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_53,e7d36864_52,53,4.261046,false,0.22303,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_54,e7d36864_53,54,3.180898,false,0.2173,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_55,e7d36864_54,55,4.523173,false,0.21707,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_56,e7d36864_55,56,2.270012,false,0.1999,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_57,e7d36864_56,57,2.100671,false,0.20506,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_58,e7d36864_57,58,2.27291,false,0.19668,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_59,e7d36864_58,59,1.827326,false,0.19454,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_60,e7d36864_59,60,7.576731,false,0.20475,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_61,e7d36864_60,61,3.572982,false,0.17428,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_62,e7d36864_61,62,6.098495,false,0.18939,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_63,e7d36864_62,63,4.304471,false,0.17945,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_64,e7d36864_63,64,9.011526,false,0.17924,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_65,e7d36864_64,65,1.392273,false,0.16517,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_66,e7d36864_65,66,2.421762,false,0.16631,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_67,e7d36864_66,67,3.780922,false,0.16957,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_68,e7d36864_67,68,1.539385,false,0.15711,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_69,e7d36864_68,69,3.435257,false,0.16257,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_70,e7d36864_69,70,5.803313,false,0.16271,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_71,e7d36864_70,71,2.698056,false,0.14955,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_72,e7d36864_71,72,4.129324,false,0.15083,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_73,e7d36864_72,73,1.540877,false,0.13829,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_74,e7d36864_73,74,4.150357,false,0.15585,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_75,e7d36864_74,75,3.371464,false,0.13722,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_76,e7d36864_75,76,4.26763,false,0.14146,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_77,e7d36864_76,77,5.137403,false,0.13615,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_78,e7d36864_77,78,10.107047,false,0.14482,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_79,e7d36864_78,79,2.261844,false,0.13426,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_80,e7d36864_79,80,1.786054,false,0.13407,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_81,e7d36864_80,81,4.699062,false,0.13337,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_82,e7d36864_81,82,2.60454,false,0.12858,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_83,e7d36864_82,83,1.358746,false,0.11597,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_84,e7d36864_83,84,1.4598,false,0.11783,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_85,e7d36864_84,85,2.779525,false,0.11538,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_86,e7d36864_85,86,1.829732,false,0.11278,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_87,e7d36864_86,87,2.999376,false,0.11646,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_88,e7d36864_87,88,2.550961,false,0.1259,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_89,e7d36864_88,89,1.085811,false,0.10972,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_90,e7d36864_89,90,2.063458,false,0.10693,0.9,0.999,true,true,0.0001,e7d36864
e7d36864_91,e7d36864_90,91,5.860907,true,0.11533,0.9,0.999,true,true,0.0001,e7d36864
aab2746d_0,,0,2.489017,false,1.50641,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_1,aab2746d_0,1,3.121975,false,1.32159,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_2,aab2746d_1,2,8.512788,false,1.20856,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_3,aab2746d_2,3,3.304224,false,1.10907,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_4,aab2746d_3,4,9.06445,false,1.03725,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_5,aab2746d_4,5,16.360395,false,0.98871,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_6,aab2746d_5,6,8.695535,false,0.93729,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_7,aab2746d_6,7,13.498384,false,0.88719,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_8,aab2746d_7,8,6.412865,false,0.84184,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_9,aab2746d_8,9,8.232021,false,0.81593,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_10,aab2746d_9,10,14.054077,false,0.78653,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_11,aab2746d_10,11,3.877934,false,0.75551,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_12,aab2746d_11,12,8.275753,false,0.73704,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_13,aab2746d_12,13,7.683771,false,0.70471,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_14,aab2746d_13,14,25.264942,false,0.68962,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_15,aab2746d_14,15,11.590616,false,0.66553,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_16,aab2746d_15,16,24.037279,false,0.6561,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_17,aab2746d_16,17,19.50465,false,0.62938,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_18,aab2746d_17,18,32.424034,false,0.60945,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_19,aab2746d_18,19,12.684015,false,0.58592,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_20,aab2746d_19,20,7.195619,false,0.55743,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_21,aab2746d_20,21,29.04561,false,0.55747,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_22,aab2746d_21,22,7.746383,false,0.52916,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_23,aab2746d_22,23,7.222888,false,0.52517,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_24,aab2746d_23,24,5.087905,false,0.50106,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_25,aab2746d_24,25,8.645364,false,0.48764,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_26,aab2746d_25,26,30.095028,false,0.48681,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_27,aab2746d_26,27,7.090963,false,0.45484,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_28,aab2746d_27,28,22.695097,false,0.45796,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_29,aab2746d_28,29,9.749556,false,0.43175,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_30,aab2746d_29,30,11.018909,false,0.4263,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_31,aab2746d_30,31,14.470304,false,0.41078,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_32,aab2746d_31,32,4.505139,false,0.40348,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_33,aab2746d_32,33,14.22343,false,0.38758,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_34,aab2746d_33,34,4.712936,false,0.37675,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_35,aab2746d_34,35,19.166721,false,0.37362,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_36,aab2746d_35,36,11.36447,false,0.35613,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_37,aab2746d_36,37,8.26827,false,0.34811,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_38,aab2746d_37,38,3.765438,false,0.33057,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_39,aab2746d_38,39,3.576712,false,0.32769,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_40,aab2746d_39,40,7.322075,false,0.32799,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_41,aab2746d_40,41,4.680338,false,0.30046,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_42,aab2746d_41,42,4.181697,false,0.30025,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_43,aab2746d_42,43,3.277496,false,0.29045,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_44,aab2746d_43,44,7.459252,false,0.28038,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_45,aab2746d_44,45,6.41588,false,0.28487,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_46,aab2746d_45,46,5.175155,false,0.27266,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_47,aab2746d_46,47,6.922852,false,0.2564,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_48,aab2746d_47,48,9.127517,false,0.2606,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_49,aab2746d_48,49,19.884703,false,0.26364,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_50,aab2746d_49,50,5.36751,false,0.24337,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_51,aab2746d_50,51,7.84055,false,0.24254,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_52,aab2746d_51,52,15.194517,false,0.23863,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_53,aab2746d_52,53,2.303825,false,0.22053,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_54,aab2746d_53,54,10.059572,false,0.22442,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_55,aab2746d_54,55,4.566895,false,0.21948,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_56,aab2746d_55,56,2.952665,false,0.20589,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_57,aab2746d_56,57,7.819152,false,0.2119,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_58,aab2746d_57,58,1.737168,false,0.20124,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_59,aab2746d_58,59,3.438028,false,0.1917,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_60,aab2746d_59,60,2.588452,false,0.18798,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_61,aab2746d_60,61,11.039371,false,0.1948,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_62,aab2746d_61,62,2.008616,false,0.1827,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_63,aab2746d_62,63,8.945733,false,0.17695,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_64,aab2746d_63,64,5.09385,false,0.17418,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_65,aab2746d_64,65,2.02045,false,0.17385,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_66,aab2746d_65,66,2.572787,false,0.17032,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_67,aab2746d_66,67,6.377552,false,0.16204,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_68,aab2746d_67,68,4.054144,false,0.16321,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_69,aab2746d_68,69,10.586303,false,0.18035,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_70,aab2746d_69,70,3.155634,false,0.1555,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_71,aab2746d_70,71,2.190228,false,0.14979,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_72,aab2746d_71,72,5.749719,false,0.15734,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_73,aab2746d_72,73,8.553474,false,0.14875,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_74,aab2746d_73,74,3.698352,false,0.15383,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_75,aab2746d_74,75,4.294891,false,0.14009,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_76,aab2746d_75,76,3.503275,false,0.14174,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_77,aab2746d_76,77,7.370146,false,0.15079,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_78,aab2746d_77,78,1.957349,false,0.13548,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_79,aab2746d_78,79,4.789615,false,0.13493,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_80,aab2746d_79,80,2.243278,false,0.13297,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_81,aab2746d_80,81,9.682597,false,0.1378,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_82,aab2746d_81,82,2.812577,false,0.1231,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_83,aab2746d_82,83,1.990394,false,0.11755,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_84,aab2746d_83,84,1.267361,false,0.1168,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_85,aab2746d_84,85,3.634342,false,0.11631,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_86,aab2746d_85,86,6.543506,false,0.1336,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_87,aab2746d_86,87,9.027265,false,0.1304,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_88,aab2746d_87,88,2.091717,false,0.11605,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_89,aab2746d_88,89,2.072721,false,0.10802,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_90,aab2746d_89,90,3.28407,false,0.11778,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_91,aab2746d_90,91,1.927705,false,0.11504,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_92,aab2746d_91,92,2.98574,false,0.10645,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_93,aab2746d_92,93,2.497766,false,0.10501,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_94,aab2746d_93,94,1.162102,false,0.09744,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_95,aab2746d_94,95,1.641141,false,0.10141,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_96,aab2746d_95,96,1.826979,false,0.10249,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_97,aab2746d_96,97,2.131069,false,0.10218,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_98,aab2746d_97,98,5.864755,false,0.10395,0.8,0.9,true,true,0.0001,aab2746d
aab2746d_99,aab2746d_98,99,2.252919,true,0.10559,0.8,0.9,true,true,0.0001,aab2746d
c1f99405_0,,0,3.424014,false,1.30739,0,0.999,true,true,0.001,c1f99405
c1f99405_1,c1f99405_0,1,2.796549,false,1.12445,0,0.999,true,true,0.001,c1f99405
c1f99405_2,c1f99405_1,2,2.452648,false,0.9669,0,0.999,true,true,0.001,c1f99405
c1f99405_3,c1f99405_2,3,1.739544,false,0.89464,0,0.999,true,true,0.001,c1f99405
c1f99405_4,c1f99405_3,4,1.93788,false,0.80459,0,0.999,true,true,0.001,c1f99405
c1f99405_5,c1f99405_4,5,1.343821,false,0.75489,0,0.999,true,true,0.001,c1f99405
c1f99405_6,c1f99405_5,6,1.536695,false,0.72638,0,0.999,true,true,0.001,c1f99405
c1f99405_7,c1f99405_6,7,0.93542,false,0.68153,0,0.999,true,true,0.001,c1f99405
c1f99405_8,c1f99405_7,8,0.594729,false,0.63276,0,0.999,true,true,0.001,c1f99405
c1f99405_9,c1f99405_8,9,0.845562,false,0.61636,0,0.999,true,true,0.001,c1f99405
c1f99405_10,c1f99405_9,10,1.882584,false,0.62172,0,0.999,true,true,0.001,c1f99405
c1f99405_11,c1f99405_10,11,0.798627,false,0.56926,0,0.999,true,true,0.001,c1f99405
c1f99405_12,c1f99405_11,12,0.540958,false,0.54822,0,0.999,true,true,0.001,c1f99405
c1f99405_13,c1f99405_12,13,1.066,false,0.54652,0,0.999,true,true,0.001,c1f99405
c1f99405_14,c1f99405_13,14,0.713922,false,0.50516,0,0.999,true,true,0.001,c1f99405
c1f99405_15,c1f99405_14,15,1.258335,false,0.49294,0,0.999,true,true,0.001,c1f99405
c1f99405_16,c1f99405_15,16,1.261273,false,0.48268,0,0.999,true,true,0.001,c1f99405
c1f99405_17,c1f99405_16,17,1.061423,false,0.49062,0,0.999,true,true,0.001,c1f99405
c1f99405_18,c1f99405_17,18,0.629717,false,0.44765,0,0.999,true,true,0.001,c1f99405
c1f99405_19,c1f99405_18,19,0.254009,false,0.42084,0,0.999,true,true,0.001,c1f99405
c1f99405_20,c1f99405_19,20,0.257386,false,0.40961,0,0.999,true,true,0.001,c1f99405
c1f99405_21,c1f99405_20,21,0.794941,false,0.42243,0,0.999,true,true,0.001,c1f99405
c1f99405_22,c1f99405_21,22,0.452651,false,0.39739,0,0.999,true,true,0.001,c1f99405
c1f99405_23,c1f99405_22,23,0.351413,false,0.37035,0,0.999,true,true,0.001,c1f99405
c1f99405_24,c1f99405_23,24,0.281363,false,0.36212,0,0.999,true,true,0.001,c1f99405
c1f99405_25,c1f99405_24,25,0.267081,false,0.35231,0,0.999,true,true,0.001,c1f99405
c1f99405_26,c1f99405_25,26,0.194493,false,0.33802,0,0.999,true,true,0.001,c1f99405
c1f99405_27,c1f99405_26,27,0.271013,false,0.33862,0,0.999,true,true,0.001,c1f99405
c1f99405_28,c1f99405_27,28,0.438439,false,0.3424,0,0.999,true,true,0.001,c1f99405
c1f99405_29,c1f99405_28,29,0.167088,false,0.30855,0,0.999,true,true,0.001,c1f99405
c1f99405_30,c1f99405_29,30,0.114937,false,0.3031,0,0.999,true,true,0.001,c1f99405
c1f99405_31,c1f99405_30,31,0.435336,false,0.30664,0,0.999,true,true,0.001,c1f99405
c1f99405_32,c1f99405_31,32,0.574849,false,0.34214,0,0.999,true,true,0.001,c1f99405
c1f99405_33,c1f99405_32,33,0.211563,false,0.28579,0,0.999,true,true,0.001,c1f99405
c1f99405_34,c1f99405_33,34,0.295548,false,0.28758,0,0.999,true,true,0.001,c1f99405
c1f99405_35,c1f99405_34,35,0.366564,false,0.29155,0,0.999,true,true,0.001,c1f99405
c1f99405_36,c1f99405_35,36,0.279587,false,0.27307,0,0.999,true,true,0.001,c1f99405
c1f99405_37,c1f99405_36,37,0.545158,false,0.2903,0,0.999,true,true,0.001,c1f99405
c1f99405_38,c1f99405_37,38,0.327521,false,0.26352,0,0.999,true,true,0.001,c1f99405
c1f99405_39,c1f99405_38,39,0.36116,false,0.26517,0,0.999,true,true,0.001,c1f99405
c1f99405_40,c1f99405_39,40,0.352976,false,0.25198,0,0.999,true,true,0.001,c1f99405
c1f99405_41,c1f99405_40,41,0.318017,false,0.24701,0,0.999,true,true,0.001,c1f99405
c1f99405_42,c1f99405_41,42,0.297918,false,0.24969,0,0.999,true,true,0.001,c1f99405
c1f99405_43,c1f99405_42,43,0.140822,false,0.21669,0,0.999,true,true,0.001,c1f99405
c1f99405_44,c1f99405_43,44,0.627708,false,0.25554,0,0.999,true,true,0.001,c1f99405
c1f99405_45,c1f99405_44,45,0.298531,false,0.21805,0,0.999,true,true,0.001,c1f99405
c1f99405_46,c1f99405_45,46,0.315997,false,0.22934,0,0.999,true,true,0.001,c1f99405
c1f99405_47,c1f99405_46,47,0.271012,false,0.24554,0,0.999,true,true,0.001,c1f99405
c1f99405_48,c1f99405_47,48,0.14796,false,0.19928,0,0.999,true,true,0.001,c1f99405
c1f99405_49,c1f99405_48,49,0.096222,false,0.18345,0,0.999,true,true,0.001,c1f99405
c1f99405_50,c1f99405_49,50,0.470386,false,0.22758,0,0.999,true,true,0.001,c1f99405
c1f99405_51,c1f99405_50,51,0.247724,false,0.20012,0,0.999,true,true,0.001,c1f99405
c1f99405_52,c1f99405_51,52,0.127773,false,0.18698,0,0.999,true,true,0.001,c1f99405
c1f99405_53,c1f99405_52,53,0.097001,false,0.16784,0,0.999,true,true,0.001,c1f99405
c1f99405_54,c1f99405_53,54,0.104886,false,0.1881,0,0.999,true,true,0.001,c1f99405
c1f99405_55,c1f99405_54,55,0.144965,false,0.17539,0,0.999,true,true,0.001,c1f99405
c1f99405_56,c1f99405_55,56,0.121848,false,0.16706,0,0.999,true,true,0.001,c1f99405
c1f99405_57,c1f99405_56,57,0.231698,false,0.17627,0,0.999,true,true,0.001,c1f99405
c1f99405_58,c1f99405_57,58,0.089573,false,0.15523,0,0.999,true,true,0.001,c1f99405
c1f99405_59,c1f99405_58,59,0.224374,false,0.16583,0,0.999,true,true,0.001,c1f99405
c1f99405_60,c1f99405_59,60,0.076087,false,0.16104,0,0.999,true,true,0.001,c1f99405
c1f99405_61,c1f99405_60,61,0.064097,false,0.15046,0,0.999,true,true,0.001,c1f99405
c1f99405_62,c1f99405_61,62,0.131092,false,0.15747,0,0.999,true,true,0.001,c1f99405
c1f99405_63,c1f99405_62,63,0.090112,false,0.13864,0,0.999,true,true,0.001,c1f99405
c1f99405_64,c1f99405_63,64,0.13558,false,0.15553,0,0.999,true,true,0.001,c1f99405
c1f99405_65,c1f99405_64,65,0.087925,false,0.14577,0,0.999,true,true,0.001,c1f99405
c1f99405_66,c1f99405_65,66,0.302694,false,0.17899,0,0.999,true,true,0.001,c1f99405
c1f99405_67,c1f99405_66,67,0.148199,false,0.15147,0,0.999,true,true,0.001,c1f99405
c1f99405_68,c1f99405_67,68,0.061535,false,0.13144,0,0.999,true,true,0.001,c1f99405
c1f99405_69,c1f99405_68,69,0.086978,false,0.13197,0,0.999,true,true,0.001,c1f99405
c1f99405_70,c1f99405_69,70,0.181737,false,0.14395,0,0.999,true,true,0.001,c1f99405
c1f99405_71,c1f99405_70,71,0.171427,false,0.13914,0,0.999,true,true,0.001,c1f99405
c1f99405_72,c1f99405_71,72,0.090565,false,0.13384,0,0.999,true,true,0.001,c1f99405
c1f99405_73,c1f99405_72,73,0.070697,false,0.13163,0,0.999,true,true,0.001,c1f99405
c1f99405_74,c1f99405_73,74,0.042522,false,0.11369,0,0.999,true,true,0.001,c1f99405
c1f99405_75,c1f99405_74,75,0.06884,false,0.12651,0,0.999,true,true,0.001,c1f99405
c1f99405_76,c1f99405_75,76,0.096591,false,0.12879,0,0.999,true,true,0.001,c1f99405
c1f99405_77,c1f99405_76,77,0.115932,false,0.11802,0,0.999,true,true,0.001,c1f99405
c1f99405_78,c1f99405_77,78,0.062124,false,0.11454,0,0.999,true,true,0.001,c1f99405
c1f99405_79,c1f99405_78,79,0.060404,false,0.12222,0,0.999,true,true,0.001,c1f99405
c1f99405_80,c1f99405_79,80,0.03666,false,0.11666,0,0.999,true,true,0.001,c1f99405
c1f99405_81,c1f99405_80,81,0.080907,false,0.11193,0,0.999,true,true,0.001,c1f99405
c1f99405_82,c1f99405_81,82,0.050645,false,0.11156,0,0.999,true,true,0.001,c1f99405
c1f99405_83,c1f99405_82,83,0.145744,false,0.12044,0,0.999,true,true,0.001,c1f99405
c1f99405_84,c1f99405_83,84,0.11467,false,0.11624,0,0.999,true,true,0.001,c1f99405
c1f99405_85,c1f99405_84,85,0.051226,false,0.10361,0,0.999,true,true,0.001,c1f99405
c1f99405_86,c1f99405_85,86,0.038661,false,0.09906,0,0.999,true,true,0.001,c1f99405
c1f99405_87,c1f99405_86,87,0.030623,false,0.09224,0,0.999,true,true,0.001,c1f99405
c1f99405_88,c1f99405_87,88,0.033936,false,0.0924,0,0.999,true,true,0.001,c1f99405
c1f99405_89,c1f99405_88,89,0.041921,false,0.10544,0,0.999,true,true,0.001,c1f99405
c1f99405_90,c1f99405_89,90,0.047202,false,0.09781,0,0.999,true,true,0.001,c1f99405
c1f99405_91,c1f99405_90,91,0.031201,false,0.09849,0,0.999,true,true,0.001,c1f99405
c1f99405_92,c1f99405_91,92,0.132009,false,0.10514,0,0.999,true,true,0.001,c1f99405
c1f99405_93,c1f99405_92,93,0.030905,false,0.09234,0,0.999,true,true,0.001,c1f99405
c1f99405_94,c1f99405_93,94,0.029041,false,0.08593,0,0.999,true,true,0.001,c1f99405
c1f99405_95,c1f99405_94,95,0.060915,false,0.09079,0,0.999,true,true,0.001,c1f99405
c1f99405_96,c1f99405_95,96,0.05521,false,0.0893,0,0.999,true,true,0.001,c1f99405
c1f99405_97,c1f99405_96,97,0.019442,false,0.07735,0,0.999,true,true,0.001,c1f99405
c1f99405_98,c1f99405_97,98,0.030824,false,0.08604,0,0.999,true,true,0.001,c1f99405
c1f99405_99,c1f99405_98,99,0.016063,true,0.07561,0,0.999,true,true,0.001,c1f99405
98601963_0,,0,3.181508,false,1.24502,0.8,0.9999,true,true,0.001,98601963
98601963_1,98601963_0,1,1.889634,false,1.04268,0.8,0.9999,true,true,0.001,98601963
98601963_2,98601963_1,2,1.322808,false,0.92298,0.8,0.9999,true,true,0.001,98601963
98601963_3,98601963_2,3,2.232526,false,0.84251,0.8,0.9999,true,true,0.001,98601963
98601963_4,98601963_3,4,1.104927,false,0.7734,0.8,0.9999,true,true,0.001,98601963
98601963_5,98601963_4,5,1.126891,false,0.72205,0.8,0.9999,true,true,0.001,98601963
98601963_6,98601963_5,6,1.616886,false,0.69066,0.8,0.9999,true,true,0.001,98601963
98601963_7,98601963_6,7,1.158906,false,0.65181,0.8,0.9999,true,true,0.001,98601963
98601963_8,98601963_7,8,0.89706,false,0.62956,0.8,0.9999,true,true,0.001,98601963
98601963_9,98601963_8,9,0.785655,false,0.59039,0.8,0.9999,true,true,0.001,98601963
98601963_10,98601963_9,10,0.709503,false,0.563,0.8,0.9999,true,true,0.001,98601963
98601963_11,98601963_10,11,0.797467,false,0.53371,0.8,0.9999,true,true,0.001,98601963
98601963_12,98601963_11,12,0.669196,false,0.52156,0.8,0.9999,true,true,0.001,98601963
98601963_13,98601963_12,13,0.51843,false,0.49299,0.8,0.9999,true,true,0.001,98601963
98601963_14,98601963_13,14,0.794371,false,0.47543,0.8,0.9999,true,true,0.001,98601963
98601963_15,98601963_14,15,0.91969,false,0.47772,0.8,0.9999,true,true,0.001,98601963
98601963_16,98601963_15,16,0.790249,false,0.4574,0.8,0.9999,true,true,0.001,98601963
98601963_17,98601963_16,17,0.974995,false,0.44658,0.8,0.9999,true,true,0.001,98601963
98601963_18,98601963_17,18,0.448964,false,0.42023,0.8,0.9999,true,true,0.001,98601963
98601963_19,98601963_18,19,0.897701,false,0.40389,0.8,0.9999,true,true,0.001,98601963
98601963_20,98601963_19,20,0.725985,false,0.39975,0.8,0.9999,true,true,0.001,98601963
98601963_21,98601963_20,21,1.218499,false,0.40405,0.8,0.9999,true,true,0.001,98601963
98601963_22,98601963_21,22,0.343799,false,0.38034,0.8,0.9999,true,true,0.001,98601963
98601963_23,98601963_22,23,0.51076,false,0.37373,0.8,0.9999,true,true,0.001,98601963
98601963_24,98601963_23,24,0.474209,false,0.35005,0.8,0.9999,true,true,0.001,98601963
98601963_25,98601963_24,25,0.302824,false,0.33574,0.8,0.9999,true,true,0.001,98601963
98601963_26,98601963_25,26,0.381734,false,0.3452,0.8,0.9999,true,true,0.001,98601963
98601963_27,98601963_26,27,0.170931,false,0.32365,0.8,0.9999,true,true,0.001,98601963
98601963_28,98601963_27,28,0.220196,false,0.31656,0.8,0.9999,true,true,0.001,98601963
98601963_29,98601963_28,29,0.249022,false,0.30072,0.8,0.9999,true,true,0.001,98601963
98601963_30,98601963_29,30,0.267255,false,0.29547,0.8,0.9999,true,true,0.001,98601963
98601963_31,98601963_30,31,0.148722,false,0.29255,0.8,0.9999,true,true,0.001,98601963
98601963_32,98601963_31,32,0.274965,false,0.27825,0.8,0.9999,true,true,0.001,98601963
98601963_33,98601963_32,33,0.217379,false,0.27855,0.8,0.9999,true,true,0.001,98601963
98601963_34,98601963_33,34,0.30127,false,0.26944,0.8,0.9999,true,true,0.001,98601963
98601963_35,98601963_34,35,0.169919,false,0.25778,0.8,0.9999,true,true,0.001,98601963
98601963_36,98601963_35,36,0.176092,false,0.26165,0.8,0.9999,true,true,0.001,98601963
98601963_37,98601963_36,37,0.238108,false,0.24212,0.8,0.9999,true,true,0.001,98601963
98601963_38,98601963_37,38,0.386007,false,0.24729,0.8,0.9999,true,true,0.001,98601963
98601963_39,98601963_38,39,0.303382,false,0.23578,0.8,0.9999,true,true,0.001,98601963
98601963_40,98601963_39,40,0.142867,false,0.22598,0.8,0.9999,true,true,0.001,98601963
98601963_41,98601963_40,41,0.121954,false,0.21974,0.8,0.9999,true,true,0.001,98601963
98601963_42,98601963_41,42,0.074602,false,0.22078,0.8,0.9999,true,true,0.001,98601963
98601963_43,98601963_42,43,0.085429,false,0.20989,0.8,0.9999,true,true,0.001,98601963
98601963_44,98601963_43,44,0.353261,false,0.22105,0.8,0.9999,true,true,0.001,98601963
98601963_45,98601963_44,45,0.259915,false,0.21217,0.8,0.9999,true,true,0.001,98601963
98601963_46,98601963_45,46,0.189993,false,0.20163,0.8,0.9999,true,true,0.001,98601963
98601963_47,98601963_46,47,0.120384,false,0.2056,0.8,0.9999,true,true,0.001,98601963
98601963_48,98601963_47,48,0.149841,false,0.19444,0.8,0.9999,true,true,0.001,98601963
98601963_49,98601963_48,49,0.112024,false,0.18544,0.8,0.9999,true,true,0.001,98601963
98601963_50,98601963_49,50,0.170659,false,0.17987,0.8,0.9999,true,true,0.001,98601963
98601963_51,98601963_50,51,0.205389,false,0.18548,0.8,0.9999,true,true,0.001,98601963
98601963_52,98601963_51,52,0.268811,false,0.1738,0.8,0.9999,true,true,0.001,98601963
98601963_53,98601963_52,53,0.157985,false,0.17086,0.8,0.9999,true,true,0.001,98601963
98601963_54,98601963_53,54,0.138373,false,0.17275,0.8,0.9999,true,true,0.001,98601963
98601963_55,98601963_54,55,0.162737,false,0.16516,0.8,0.9999,true,true,0.001,98601963
98601963_56,98601963_55,56,0.108756,false,0.16126,0.8,0.9999,true,true,0.001,98601963
98601963_57,98601963_56,57,0.130907,false,0.15653,0.8,0.9999,true,true,0.001,98601963
98601963_58,98601963_57,58,0.096437,false,0.1533,0.8,0.9999,true,true,0.001,98601963
98601963_59,98601963_58,59,0.104427,false,0.15001,0.8,0.9999,true,true,0.001,98601963
98601963_60,98601963_59,60,0.20304,false,0.16015,0.8,0.9999,true,true,0.001,98601963
98601963_61,98601963_60,61,0.053284,false,0.14225,0.8,0.9999,true,true,0.001,98601963
98601963_62,98601963_61,62,0.178374,false,0.1434,0.8,0.9999,true,true,0.001,98601963
98601963_63,98601963_62,63,0.089435,false,0.14185,0.8,0.9999,true,true,0.001,98601963
98601963_64,98601963_63,64,0.185647,false,0.1344,0.8,0.9999,true,true,0.001,98601963
98601963_65,98601963_64,65,0.03931,false,0.13211,0.8,0.9999,true,true,0.001,98601963
98601963_66,98601963_65,66,0.108376,false,0.1443,0.8,0.9999,true,true,0.001,98601963
98601963_67,98601963_66,67,0.207852,false,0.13472,0.8,0.9999,true,true,0.001,98601963
98601963_68,98601963_67,68,0.115634,false,0.12904,0.8,0.9999,true,true,0.001,98601963
98601963_69,98601963_68,69,0.069907,false,0.11466,0.8,0.9999,true,true,0.001,98601963
98601963_70,98601963_69,70,0.224068,false,0.12871,0.8,0.9999,true,true,0.001,98601963
98601963_71,98601963_70,71,0.171984,false,0.14102,0.8,0.9999,true,true,0.001,98601963
98601963_72,98601963_71,72,0.04668,false,0.11516,0.8,0.9999,true,true,0.001,98601963
98601963_73,98601963_72,73,0.055452,false,0.11584,0.8,0.9999,true,true,0.001,98601963
98601963_74,98601963_73,74,0.089259,false,0.11566,0.8,0.9999,true,true,0.001,98601963
98601963_75,98601963_74,75,0.032991,false,0.10851,0.8,0.9999,true,true,0.001,98601963
98601963_76,98601963_75,76,0.08893,false,0.11131,0.8,0.9999,true,true,0.001,98601963
98601963_77,98601963_76,77,0.109322,false,0.11356,0.8,0.9999,true,true,0.001,98601963
98601963_78,98601963_77,78,0.036567,false,0.10759,0.8,0.9999,true,true,0.001,98601963
98601963_79,98601963_78,79,0.059817,false,0.1062,0.8,0.9999,true,true,0.001,98601963
98601963_80,98601963_79,80,0.119972,false,0.10732,0.8,0.9999,true,true,0.001,98601963
98601963_81,98601963_80,81,0.101045,false,0.10254,0.8,0.9999,true,true,0.001,98601963
98601963_82,98601963_81,82,0.115548,false,0.1074,0.8,0.9999,true,true,0.001,98601963
98601963_83,98601963_82,83,0.059252,false,0.10217,0.8,0.9999,true,true,0.001,98601963
98601963_84,98601963_83,84,0.140182,false,0.10851,0.8,0.9999,true,true,0.001,98601963
98601963_85,98601963_84,85,0.065814,false,0.10164,0.8,0.9999,true,true,0.001,98601963
98601963_86,98601963_85,86,0.080391,false,0.10986,0.8,0.9999,true,true,0.001,98601963
98601963_87,98601963_86,87,0.08853,false,0.09484,0.8,0.9999,true,true,0.001,98601963
98601963_88,98601963_87,88,0.05779,true,0.09499,0.8,0.9999,true,true,0.001,98601963
9ef7713d_0,,0,3.441542,false,1.29879,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_1,9ef7713d_0,1,1.436025,false,1.05299,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_2,9ef7713d_1,2,1.688371,false,0.92997,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_3,9ef7713d_2,3,2.310454,false,0.83963,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_4,9ef7713d_3,4,0.62484,false,0.76262,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_5,9ef7713d_4,5,1.95964,false,0.74714,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_6,9ef7713d_5,6,2.712767,false,0.6859,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_7,9ef7713d_6,7,3.427425,false,0.65872,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_8,9ef7713d_7,8,0.729964,false,0.61802,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_9,9ef7713d_8,9,0.540165,false,0.58606,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_10,9ef7713d_9,10,0.851392,false,0.56543,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_11,9ef7713d_10,11,0.414436,false,0.54062,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_12,9ef7713d_11,12,0.564672,false,0.51331,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_13,9ef7713d_12,13,0.278423,false,0.49004,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_14,9ef7713d_13,14,1.36061,false,0.4979,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_15,9ef7713d_14,15,0.509239,false,0.46719,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_16,9ef7713d_15,16,0.381243,false,0.45227,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_17,9ef7713d_16,17,0.481738,false,0.44865,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_18,9ef7713d_17,18,0.62879,false,0.4322,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_19,9ef7713d_18,19,0.26913,false,0.4042,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_20,9ef7713d_19,20,0.317351,false,0.40078,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_21,9ef7713d_20,21,0.284945,false,0.39537,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_22,9ef7713d_21,22,1.200267,false,0.39147,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_23,9ef7713d_22,23,0.431288,false,0.37377,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_24,9ef7713d_23,24,0.475956,false,0.36157,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_25,9ef7713d_24,25,0.341064,false,0.34799,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_26,9ef7713d_25,26,0.428077,false,0.3334,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_27,9ef7713d_26,27,0.385254,false,0.32845,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_28,9ef7713d_27,28,0.445871,false,0.32015,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_29,9ef7713d_28,29,0.742874,false,0.32795,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_30,9ef7713d_29,30,0.166352,false,0.30591,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_31,9ef7713d_30,31,0.11207,false,0.29252,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_32,9ef7713d_31,32,0.195584,false,0.28182,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_33,9ef7713d_32,33,0.099586,false,0.27534,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_34,9ef7713d_33,34,0.178744,false,0.27876,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_35,9ef7713d_34,35,0.206805,false,0.27852,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_36,9ef7713d_35,36,0.195313,false,0.26215,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_37,9ef7713d_36,37,0.263502,false,0.2577,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_38,9ef7713d_37,38,0.171188,false,0.24224,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_39,9ef7713d_38,39,0.202807,false,0.23364,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_40,9ef7713d_39,40,0.265034,false,0.24042,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_41,9ef7713d_40,41,0.225123,false,0.23496,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_42,9ef7713d_41,42,0.206639,false,0.24419,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_43,9ef7713d_42,43,0.085863,false,0.21978,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_44,9ef7713d_43,44,0.069192,false,0.21141,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_45,9ef7713d_44,45,0.095552,false,0.21028,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_46,9ef7713d_45,46,0.141384,false,0.20669,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_47,9ef7713d_46,47,0.056328,false,0.19784,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_48,9ef7713d_47,48,0.093372,false,0.18827,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_49,9ef7713d_48,49,0.118086,false,0.19061,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_50,9ef7713d_49,50,0.321018,false,0.20302,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_51,9ef7713d_50,51,0.123667,false,0.18235,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_52,9ef7713d_51,52,0.10065,false,0.18813,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_53,9ef7713d_52,53,0.122497,false,0.18529,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_54,9ef7713d_53,54,0.204137,false,0.18025,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_55,9ef7713d_54,55,0.168951,false,0.17951,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_56,9ef7713d_55,56,0.346743,false,0.18333,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_57,9ef7713d_56,57,0.0676,false,0.16526,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_58,9ef7713d_57,58,0.055398,false,0.16436,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_59,9ef7713d_58,59,0.091009,false,0.16101,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_60,9ef7713d_59,60,0.173018,false,0.16847,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_61,9ef7713d_60,61,0.177286,false,0.16791,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_62,9ef7713d_61,62,0.051918,false,0.1495,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_63,9ef7713d_62,63,0.208428,false,0.16178,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_64,9ef7713d_63,64,0.146071,false,0.15482,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_65,9ef7713d_64,65,0.063183,false,0.1446,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_66,9ef7713d_65,66,0.041205,false,0.13227,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_67,9ef7713d_66,67,0.129839,false,0.14175,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_68,9ef7713d_67,68,0.089534,false,0.14428,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_69,9ef7713d_68,69,0.088072,false,0.14307,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_70,9ef7713d_69,70,0.035119,false,0.12446,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_71,9ef7713d_70,71,0.051867,false,0.1328,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_72,9ef7713d_71,72,0.075351,false,0.13158,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_73,9ef7713d_72,73,0.071634,false,0.12938,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_74,9ef7713d_73,74,0.06852,false,0.12329,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_75,9ef7713d_74,75,0.04473,false,0.12596,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_76,9ef7713d_75,76,0.081821,false,0.11894,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_77,9ef7713d_76,77,0.026492,false,0.11784,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_78,9ef7713d_77,78,0.048519,false,0.12531,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_79,9ef7713d_78,79,0.083847,false,0.11813,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_80,9ef7713d_79,80,0.041726,false,0.11864,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_81,9ef7713d_80,81,0.071672,false,0.12279,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_82,9ef7713d_81,82,0.08679,false,0.11644,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_83,9ef7713d_82,83,0.079763,false,0.11384,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_84,9ef7713d_83,84,0.038281,false,0.11306,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_85,9ef7713d_84,85,0.119563,false,0.12491,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_86,9ef7713d_85,86,0.027217,false,0.1082,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_87,9ef7713d_86,87,0.062909,false,0.10897,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_88,9ef7713d_87,88,0.027799,false,0.09836,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_89,9ef7713d_88,89,0.114885,false,0.10916,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_90,9ef7713d_89,90,0.024916,false,0.09829,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_91,9ef7713d_90,91,0.049102,false,0.09146,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_92,9ef7713d_91,92,0.071443,false,0.09997,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_93,9ef7713d_92,93,0.048223,false,0.10244,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_94,9ef7713d_93,94,0.027051,false,0.09242,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_95,9ef7713d_94,95,0.095054,false,0.10367,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_96,9ef7713d_95,96,0.045941,false,0.09538,0.9,0.999,true,true,0.001,9ef7713d
9ef7713d_97,9ef7713d_96,97,0.091367,true,0.09857,0.9,0.999,true,true,0.001,9ef7713d
5e23c304_0,,0,2.820186,false,1.51565,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_1,5e23c304_0,1,1.360776,false,1.35299,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_2,5e23c304_1,2,6.289542,false,1.24149,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_3,5e23c304_2,3,7.040747,false,1.14752,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_4,5e23c304_3,4,21.768835,false,1.09095,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_5,5e23c304_4,5,6.042456,false,1.0157,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_6,5e23c304_5,6,8.022543,false,0.96019,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_7,5e23c304_6,7,11.86802,false,0.91559,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_8,5e23c304_7,8,3.361882,false,0.87874,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_9,5e23c304_8,9,10.250997,false,0.84675,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_10,5e23c304_9,10,8.41825,false,0.81073,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_11,5e23c304_10,11,12.757051,false,0.79614,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_12,5e23c304_11,12,9.332496,false,0.75374,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_13,5e23c304_12,13,2.411433,false,0.72689,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_14,5e23c304_13,14,3.395971,false,0.70742,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_15,5e23c304_14,15,23.743933,false,0.69819,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_16,5e23c304_15,16,11.040737,false,0.66437,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_17,5e23c304_16,17,5.246878,false,0.64543,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_18,5e23c304_17,18,4.689555,false,0.632,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_19,5e23c304_18,19,4.082288,false,0.6065,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_20,5e23c304_19,20,5.398656,false,0.59225,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_21,5e23c304_20,21,6.303673,false,0.58841,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_22,5e23c304_21,22,5.71321,false,0.55949,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_23,5e23c304_22,23,18.363789,false,0.54941,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_24,5e23c304_23,24,8.575244,false,0.53503,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_25,5e23c304_24,25,2.795577,false,0.51678,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_26,5e23c304_25,26,2.518182,false,0.50633,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_27,5e23c304_26,27,14.52244,false,0.50401,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_28,5e23c304_27,28,4.632515,false,0.47516,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_29,5e23c304_28,29,5.766936,false,0.47058,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_30,5e23c304_29,30,6.504578,false,0.44823,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_31,5e23c304_30,31,5.89987,false,0.44122,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_32,5e23c304_31,32,14.950519,false,0.43408,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_33,5e23c304_32,33,4.711884,false,0.41738,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_34,5e23c304_33,34,8.896614,false,0.40238,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_35,5e23c304_34,35,6.896878,false,0.39062,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_36,5e23c304_35,36,3.092986,false,0.3865,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_37,5e23c304_36,37,11.775002,false,0.38246,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_38,5e23c304_37,38,5.371146,false,0.36815,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_39,5e23c304_38,39,6.443017,false,0.35896,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_40,5e23c304_39,40,15.693445,false,0.35518,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_41,5e23c304_40,41,3.599603,false,0.33341,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_42,5e23c304_41,42,7.279746,false,0.32599,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_43,5e23c304_42,43,7.716264,false,0.31211,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_44,5e23c304_43,44,8.724898,false,0.30767,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_45,5e23c304_44,45,15.783374,false,0.3078,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_46,5e23c304_45,46,15.365875,false,0.2968,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_47,5e23c304_46,47,6.386429,false,0.27956,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_48,5e23c304_47,48,7.077853,false,0.27954,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_49,5e23c304_48,49,3.713309,false,0.27317,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_50,5e23c304_49,50,4.778137,false,0.26211,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_51,5e23c304_50,51,5.610281,false,0.24982,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_52,5e23c304_51,52,4.61926,false,0.23791,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_53,5e23c304_52,53,15.668422,false,0.2498,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_54,5e23c304_53,54,2.550348,false,0.23086,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_55,5e23c304_54,55,7.229474,false,0.22727,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_56,5e23c304_55,56,16.465763,false,0.2262,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_57,5e23c304_56,57,10.842202,false,0.23203,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_58,5e23c304_57,58,12.163146,false,0.21069,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_59,5e23c304_58,59,6.532072,false,0.21169,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_60,5e23c304_59,60,18.222584,false,0.21573,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_61,5e23c304_60,61,3.835647,false,0.19173,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_62,5e23c304_61,62,5.446126,false,0.18968,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_63,5e23c304_62,63,3.245152,false,0.18826,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_64,5e23c304_63,64,2.472504,false,0.17636,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_65,5e23c304_64,65,2.284135,false,0.16302,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_66,5e23c304_65,66,5.616778,false,0.18939,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_67,5e23c304_66,67,2.11528,false,0.15913,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_68,5e23c304_67,68,5.788676,false,0.17234,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_69,5e23c304_68,69,3.640753,false,0.15254,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_70,5e23c304_69,70,6.268912,false,0.1634,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_71,5e23c304_70,71,5.538898,false,0.16208,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_72,5e23c304_71,72,8.424281,false,0.16167,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_73,5e23c304_72,73,5.398829,false,0.14913,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_74,5e23c304_73,74,4.407598,false,0.14377,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_75,5e23c304_74,75,6.533977,false,0.14711,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_76,5e23c304_75,76,2.902653,false,0.14707,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_77,5e23c304_76,77,17.608368,false,0.15418,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_78,5e23c304_77,78,2.661825,false,0.1244,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_79,5e23c304_78,79,1.205971,false,0.12475,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_80,5e23c304_79,80,5.450022,false,0.13284,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_81,5e23c304_80,81,4.73978,false,0.13089,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_82,5e23c304_81,82,2.19834,false,0.12228,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_83,5e23c304_82,83,1.247243,false,0.11856,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_84,5e23c304_83,84,6.202598,false,0.12231,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_85,5e23c304_84,85,3.745042,false,0.11538,0.9,0.9999,true,true,0.0001,5e23c304
5e23c304_86,5e23c304_85,86,3.400422,true,0.12248,0.9,0.9999,true,true,0.0001,5e23c304
261cd1a5_0,,0,4.703243,false,1.52955,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_1,261cd1a5_0,1,9.012431,false,1.36983,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_2,261cd1a5_1,2,2.508952,false,1.24679,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_3,261cd1a5_2,3,13.141066,false,1.17404,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_4,261cd1a5_3,4,8.364467,false,1.08819,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_5,261cd1a5_4,5,2.817174,false,1.03024,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_6,261cd1a5_5,6,4.502563,false,0.97424,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_7,261cd1a5_6,7,6.813625,false,0.93723,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_8,261cd1a5_7,8,4.151945,false,0.89231,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_9,261cd1a5_8,9,5.062711,false,0.85764,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_10,261cd1a5_9,10,4.482112,false,0.82651,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_11,261cd1a5_10,11,6.481108,false,0.78686,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_12,261cd1a5_11,12,13.311818,false,0.77406,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_13,261cd1a5_12,13,2.671473,false,0.73851,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_14,261cd1a5_13,14,4.807342,false,0.72233,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_15,261cd1a5_14,15,15.37233,false,0.7113,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_16,261cd1a5_15,16,27.084883,false,0.70028,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_17,261cd1a5_16,17,13.404018,false,0.67681,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_18,261cd1a5_17,18,5.973273,false,0.64524,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_19,261cd1a5_18,19,8.38216,false,0.62688,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_20,261cd1a5_19,20,11.190083,false,0.61473,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_21,261cd1a5_20,21,8.088723,false,0.59815,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_22,261cd1a5_21,22,8.438065,false,0.57818,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_23,261cd1a5_22,23,8.72162,false,0.56131,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_24,261cd1a5_23,24,14.245992,false,0.54919,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_25,261cd1a5_24,25,8.200712,false,0.53784,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_26,261cd1a5_25,26,11.721396,false,0.52554,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_27,261cd1a5_26,27,6.782719,false,0.49804,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_28,261cd1a5_27,28,7.630249,false,0.4895,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_29,261cd1a5_28,29,4.90961,false,0.47278,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_30,261cd1a5_29,30,5.668646,false,0.46316,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_31,261cd1a5_30,31,7.231514,false,0.45768,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_32,261cd1a5_31,32,6.269131,false,0.43583,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_33,261cd1a5_32,33,4.957002,false,0.4191,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_34,261cd1a5_33,34,11.075426,false,0.42508,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_35,261cd1a5_34,35,12.81265,false,0.41448,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_36,261cd1a5_35,36,6.433483,false,0.39303,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_37,261cd1a5_36,37,3.609087,false,0.38237,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_38,261cd1a5_37,38,8.53075,false,0.37326,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_39,261cd1a5_38,39,5.943365,false,0.36152,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_40,261cd1a5_39,40,10.517965,false,0.34967,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_41,261cd1a5_40,41,7.705872,false,0.3372,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_42,261cd1a5_41,42,2.905434,false,0.32464,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_43,261cd1a5_42,43,10.177417,false,0.32781,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_44,261cd1a5_43,44,7.842087,false,0.31808,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_45,261cd1a5_44,45,12.020848,false,0.32007,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_46,261cd1a5_45,46,3.757472,false,0.29068,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_47,261cd1a5_46,47,10.1147,false,0.28995,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_48,261cd1a5_47,48,4.560615,false,0.27079,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_49,261cd1a5_48,49,8.305221,false,0.2763,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_50,261cd1a5_49,50,2.815873,false,0.26082,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_51,261cd1a5_50,51,9.422822,false,0.26437,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_52,261cd1a5_51,52,4.139027,false,0.24957,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_53,261cd1a5_52,53,6.032833,false,0.23847,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_54,261cd1a5_53,54,5.665976,false,0.23626,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_55,261cd1a5_54,55,4.382087,false,0.2296,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_56,261cd1a5_55,56,9.175853,false,0.23396,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_57,261cd1a5_56,57,10.662191,false,0.21934,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_58,261cd1a5_57,58,3.169074,false,0.20777,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_59,261cd1a5_58,59,10.362615,false,0.21823,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_60,261cd1a5_59,60,3.502531,false,0.19417,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_61,261cd1a5_60,61,3.634298,false,0.20306,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_62,261cd1a5_61,62,5.840115,false,0.19169,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_63,261cd1a5_62,63,8.707989,false,0.18761,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_64,261cd1a5_63,64,2.810239,false,0.17952,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_65,261cd1a5_64,65,1.95662,false,0.17027,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_66,261cd1a5_65,66,4.837637,false,0.19027,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_67,261cd1a5_66,67,5.47862,false,0.16464,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_68,261cd1a5_67,68,2.758619,false,0.1588,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_69,261cd1a5_68,69,2.902841,false,0.15823,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_70,261cd1a5_69,70,7.836483,false,0.16647,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_71,261cd1a5_70,71,3.463511,false,0.15714,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_72,261cd1a5_71,72,1.778905,false,0.1425,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_73,261cd1a5_72,73,3.281023,false,0.14645,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_74,261cd1a5_73,74,1.965844,false,0.14991,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_75,261cd1a5_74,75,4.528162,false,0.13836,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_76,261cd1a5_75,76,2.701148,false,0.13488,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_77,261cd1a5_76,77,1.861351,false,0.11838,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_78,261cd1a5_77,78,4.408698,false,0.13351,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_79,261cd1a5_78,79,1.684041,false,0.12631,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_80,261cd1a5_79,80,3.398921,false,0.11548,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_81,261cd1a5_80,81,1.898863,false,0.11613,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_82,261cd1a5_81,82,3.607037,false,0.11907,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_83,261cd1a5_82,83,1.233404,false,0.11231,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_84,261cd1a5_83,84,2.326821,false,0.11322,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_85,261cd1a5_84,85,4.281437,false,0.11124,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_86,261cd1a5_85,86,2.385173,false,0.10312,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_87,261cd1a5_86,87,2.825951,false,0.1026,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_88,261cd1a5_87,88,1.895176,false,0.098,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_89,261cd1a5_88,89,1.474842,false,0.09812,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_90,261cd1a5_89,90,2.839104,false,0.09878,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_91,261cd1a5_90,91,4.650409,false,0.11053,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_92,261cd1a5_91,92,4.056615,false,0.10593,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_93,261cd1a5_92,93,2.735276,false,0.10304,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_94,261cd1a5_93,94,2.253269,false,0.09681,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_95,261cd1a5_94,95,1.386417,false,0.09452,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_96,261cd1a5_95,96,3.387291,false,0.09079,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_97,261cd1a5_96,97,5.285355,false,0.10072,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_98,261cd1a5_97,98,2.045694,false,0.09187,0,0.9999,true,true,0.0001,261cd1a5
261cd1a5_99,261cd1a5_98,99,1.873907,true,0.09496,0,0.9999,true,true,0.0001,261cd1a5
4311f0fa_0,,0,4.096222,false,1.51289,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_1,4311f0fa_0,1,2.136717,false,1.35179,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_2,4311f0fa_1,2,2.787925,false,1.24085,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_3,4311f0fa_2,3,4.660192,false,1.15515,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_4,4311f0fa_3,4,2.621089,false,1.09242,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_5,4311f0fa_4,5,5.787788,false,1.02288,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_6,4311f0fa_5,6,10.161164,false,0.9899,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_7,4311f0fa_6,7,8.481289,false,0.93079,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_8,4311f0fa_7,8,12.236909,false,0.90231,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_9,4311f0fa_8,9,9.750295,false,0.85942,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_10,4311f0fa_9,10,6.87228,false,0.82598,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_11,4311f0fa_10,11,6.506629,false,0.78944,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_12,4311f0fa_11,12,3.770169,false,0.77046,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_13,4311f0fa_12,13,8.957298,false,0.74681,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_14,4311f0fa_13,14,3.241895,false,0.71876,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_15,4311f0fa_14,15,9.233568,false,0.69803,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_16,4311f0fa_15,16,4.312745,false,0.67677,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_17,4311f0fa_16,17,8.646858,false,0.65825,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_18,4311f0fa_17,18,7.609842,false,0.64076,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_19,4311f0fa_18,19,11.183813,false,0.62003,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_20,4311f0fa_19,20,7.767146,false,0.60638,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_21,4311f0fa_20,21,3.889183,false,0.57944,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_22,4311f0fa_21,22,11.22684,false,0.57325,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_23,4311f0fa_22,23,5.415496,false,0.54848,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_24,4311f0fa_23,24,6.869273,false,0.52984,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_25,4311f0fa_24,25,4.542536,false,0.51941,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_26,4311f0fa_25,26,13.698929,false,0.51903,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_27,4311f0fa_26,27,5.561298,false,0.50115,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_28,4311f0fa_27,28,7.638474,false,0.48295,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_29,4311f0fa_28,29,7.328979,false,0.46431,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_30,4311f0fa_29,30,9.594736,false,0.44427,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_31,4311f0fa_30,31,8.306355,false,0.44666,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_32,4311f0fa_31,32,1.962549,false,0.42063,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_33,4311f0fa_32,33,12.12116,false,0.41348,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_34,4311f0fa_33,34,5.542096,false,0.39963,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_35,4311f0fa_34,35,6.881133,false,0.3933,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_36,4311f0fa_35,36,3.877273,false,0.38045,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_37,4311f0fa_36,37,4.878471,false,0.36622,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_38,4311f0fa_37,38,10.408167,false,0.36263,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_39,4311f0fa_38,39,8.420682,false,0.362,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_40,4311f0fa_39,40,12.720632,false,0.3435,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_41,4311f0fa_40,41,11.653181,false,0.33438,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_42,4311f0fa_41,42,6.781179,false,0.31305,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_43,4311f0fa_42,43,2.163758,false,0.31203,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_44,4311f0fa_43,44,8.825904,false,0.3183,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_45,4311f0fa_44,45,4.964037,false,0.29393,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_46,4311f0fa_45,46,6.292413,false,0.29581,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_47,4311f0fa_46,47,1.651621,false,0.26166,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_48,4311f0fa_47,48,9.365848,false,0.27926,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_49,4311f0fa_48,49,7.91643,false,0.26837,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_50,4311f0fa_49,50,2.505007,false,0.2408,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_51,4311f0fa_50,51,8.614999,false,0.2535,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_52,4311f0fa_51,52,7.321057,false,0.24082,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_53,4311f0fa_52,53,2.092517,false,0.22959,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_54,4311f0fa_53,54,4.258946,false,0.23033,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_55,4311f0fa_54,55,2.654076,false,0.22165,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_56,4311f0fa_55,56,4.302113,false,0.21366,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_57,4311f0fa_56,57,8.027765,false,0.22959,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_58,4311f0fa_57,58,7.182364,false,0.21306,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_59,4311f0fa_58,59,4.051676,false,0.20361,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_60,4311f0fa_59,60,3.442066,false,0.19423,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_61,4311f0fa_60,61,13.308594,false,0.21061,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_62,4311f0fa_61,62,2.709543,false,0.18295,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_63,4311f0fa_62,63,11.411226,false,0.18894,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_64,4311f0fa_63,64,9.900079,false,0.19891,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_65,4311f0fa_64,65,8.722906,false,0.18003,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_66,4311f0fa_65,66,5.169712,false,0.17833,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_67,4311f0fa_66,67,3.514897,false,0.16749,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_68,4311f0fa_67,68,8.28107,false,0.17492,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_69,4311f0fa_68,69,8.684617,false,0.16756,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_70,4311f0fa_69,70,11.606805,false,0.1625,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_71,4311f0fa_70,71,8.608545,false,0.15958,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_72,4311f0fa_71,72,8.08911,false,0.1644,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_73,4311f0fa_72,73,4.301496,false,0.16369,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_74,4311f0fa_73,74,9.86402,false,0.16065,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_75,4311f0fa_74,75,7.315219,false,0.14679,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_76,4311f0fa_75,76,5.018353,false,0.14702,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_77,4311f0fa_76,77,2.843135,false,0.13425,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_78,4311f0fa_77,78,3.755319,false,0.13314,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_79,4311f0fa_78,79,4.368855,false,0.13309,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_80,4311f0fa_79,80,6.090966,false,0.1446,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_81,4311f0fa_80,81,2.756126,false,0.1283,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_82,4311f0fa_81,82,5.982977,false,0.12651,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_83,4311f0fa_82,83,1.687566,false,0.13629,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_84,4311f0fa_83,84,3.608527,false,0.12231,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_85,4311f0fa_84,85,1.579589,false,0.11595,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_86,4311f0fa_85,86,1.610867,false,0.12359,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_87,4311f0fa_86,87,3.915298,false,0.11816,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_88,4311f0fa_87,88,2.083428,false,0.11254,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_89,4311f0fa_88,89,1.325917,false,0.10641,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_90,4311f0fa_89,90,4.745119,false,0.10648,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_91,4311f0fa_90,91,4.481422,false,0.11018,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_92,4311f0fa_91,92,3.351339,false,0.10169,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_93,4311f0fa_92,93,3.325932,false,0.10535,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_94,4311f0fa_93,94,2.460992,false,0.09204,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_95,4311f0fa_94,95,6.717471,false,0.11536,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_96,4311f0fa_95,96,7.46218,false,0.10862,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_97,4311f0fa_96,97,3.265951,false,0.09773,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_98,4311f0fa_97,98,2.638558,false,0.09569,0.5,0.999,true,true,0.0001,4311f0fa
4311f0fa_99,4311f0fa_98,99,2.824473,true,0.10147,0.5,0.999,true,true,0.0001,4311f0fa
424ac852_0,,0,3.573185,false,1.42821,0.99,0.9999,true,true,0.001,424ac852
424ac852_1,424ac852_0,1,3.226354,false,1.22501,0.99,0.9999,true,true,0.001,424ac852
424ac852_2,424ac852_1,2,2.374698,false,1.07998,0.99,0.9999,true,true,0.001,424ac852
424ac852_3,424ac852_2,3,1.851847,false,0.97492,0.99,0.9999,true,true,0.001,424ac852
424ac852_4,424ac852_3,4,1.545854,false,0.8968,0.99,0.9999,true,true,0.001,424ac852
424ac852_5,424ac852_4,5,3.011546,false,0.84533,0.99,0.9999,true,true,0.001,424ac852
424ac852_6,424ac852_5,6,1.034532,false,0.78094,0.99,0.9999,true,true,0.001,424ac852
424ac852_7,424ac852_6,7,1.145378,false,0.74473,0.99,0.9999,true,true,0.001,424ac852
424ac852_8,424ac852_7,8,0.832108,false,0.69678,0.99,0.9999,true,true,0.001,424ac852
424ac852_9,424ac852_8,9,0.77791,false,0.65327,0.99,0.9999,true,true,0.001,424ac852
424ac852_10,424ac852_9,10,0.340775,false,0.61571,0.99,0.9999,true,true,0.001,424ac852
424ac852_11,424ac852_10,11,0.4041,false,0.61348,0.99,0.9999,true,true,0.001,424ac852
424ac852_12,424ac852_11,12,0.507175,false,0.57643,0.99,0.9999,true,true,0.001,424ac852
424ac852_13,424ac852_12,13,0.611585,false,0.5612,0.99,0.9999,true,true,0.001,424ac852
424ac852_14,424ac852_13,14,1.017169,false,0.56675,0.99,0.9999,true,true,0.001,424ac852
424ac852_15,424ac852_14,15,1.00737,false,0.5358,0.99,0.9999,true,true,0.001,424ac852
424ac852_16,424ac852_15,16,0.646102,false,0.51871,0.99,0.9999,true,true,0.001,424ac852
424ac852_17,424ac852_16,17,0.334949,false,0.48787,0.99,0.9999,true,true,0.001,424ac852
424ac852_18,424ac852_17,18,0.38489,false,0.46959,0.99,0.9999,true,true,0.001,424ac852
424ac852_19,424ac852_18,19,0.616279,false,0.46089,0.99,0.9999,true,true,0.001,424ac852
424ac852_20,424ac852_19,20,0.404331,false,0.45286,0.99,0.9999,true,true,0.001,424ac852
424ac852_21,424ac852_20,21,0.338508,false,0.44713,0.99,0.9999,true,true,0.001,424ac852
424ac852_22,424ac852_21,22,0.395335,false,0.4264,0.99,0.9999,true,true,0.001,424ac852
424ac852_23,424ac852_22,23,0.416002,false,0.40902,0.99,0.9999,true,true,0.001,424ac852
424ac852_24,424ac852_23,24,0.578391,false,0.40624,0.99,0.9999,true,true,0.001,424ac852
424ac852_25,424ac852_24,25,0.151721,false,0.38244,0.99,0.9999,true,true,0.001,424ac852
424ac852_26,424ac852_25,26,0.569125,false,0.39115,0.99,0.9999,true,true,0.001,424ac852
424ac852_27,424ac852_26,27,0.699708,false,0.38278,0.99,0.9999,true,true,0.001,424ac852
424ac852_28,424ac852_27,28,0.723734,false,0.3871,0.99,0.9999,true,true,0.001,424ac852
424ac852_29,424ac852_28,29,0.308018,false,0.36295,0.99,0.9999,true,true,0.001,424ac852
424ac852_30,424ac852_29,30,0.304653,false,0.35003,0.99,0.9999,true,true,0.001,424ac852
424ac852_31,424ac852_30,31,0.150944,false,0.32636,0.99,0.9999,true,true,0.001,424ac852
424ac852_32,424ac852_31,32,0.429004,false,0.33984,0.99,0.9999,true,true,0.001,424ac852
424ac852_33,424ac852_32,33,0.30403,false,0.32774,0.99,0.9999,true,true,0.001,424ac852
424ac852_34,424ac852_33,34,0.266083,false,0.32377,0.99,0.9999,true,true,0.001,424ac852
424ac852_35,424ac852_34,35,0.207649,false,0.31237,0.99,0.9999,true,true,0.001,424ac852
424ac852_36,424ac852_35,36,0.326702,false,0.30652,0.99,0.9999,true,true,0.001,424ac852
424ac852_37,424ac852_36,37,0.227353,false,0.28878,0.99,0.9999,true,true,0.001,424ac852
424ac852_38,424ac852_37,38,0.3443,false,0.29324,0.99,0.9999,true,true,0.001,424ac852
424ac852_39,424ac852_38,39,0.27061,false,0.28045,0.99,0.9999,true,true,0.001,424ac852
424ac852_40,424ac852_39,40,0.300505,false,0.28327,0.99,0.9999,true,true,0.001,424ac852
424ac852_41,424ac852_40,41,0.18281,false,0.27754,0.99,0.9999,true,true,0.001,424ac852
424ac852_42,424ac852_41,42,0.139072,false,0.25651,0.99,0.9999,true,true,0.001,424ac852
424ac852_43,424ac852_42,43,0.236636,false,0.25887,0.99,0.9999,true,true,0.001,424ac852
424ac852_44,424ac852_43,44,0.138714,false,0.24964,0.99,0.9999,true,true,0.001,424ac852
424ac852_45,424ac852_44,45,0.187727,false,0.24455,0.99,0.9999,true,true,0.001,424ac852
424ac852_46,424ac852_45,46,0.109642,false,0.24666,0.99,0.9999,true,true,0.001,424ac852
424ac852_47,424ac852_46,47,0.118195,false,0.23865,0.99,0.9999,true,true,0.001,424ac852
424ac852_48,424ac852_47,48,0.123809,false,0.23259,0.99,0.9999,true,true,0.001,424ac852
424ac852_49,424ac852_48,49,0.136505,false,0.23187,0.99,0.9999,true,true,0.001,424ac852
424ac852_50,424ac852_49,50,0.241177,false,0.23128,0.99,0.9999,true,true,0.001,424ac852
424ac852_51,424ac852_50,51,0.112479,false,0.21684,0.99,0.9999,true,true,0.001,424ac852
424ac852_52,424ac852_51,52,0.166427,false,0.21739,0.99,0.9999,true,true,0.001,424ac852
424ac852_53,424ac852_52,53,0.118385,false,0.20923,0.99,0.9999,true,true,0.001,424ac852
424ac852_54,424ac852_53,54,0.278573,false,0.22648,0.99,0.9999,true,true,0.001,424ac852
424ac852_55,424ac852_54,55,0.17379,false,0.22299,0.99,0.9999,true,true,0.001,424ac852
424ac852_56,424ac852_55,56,0.133218,false,0.20041,0.99,0.9999,true,true,0.001,424ac852
424ac852_57,424ac852_56,57,0.282412,false,0.21428,0.99,0.9999,true,true,0.001,424ac852
424ac852_58,424ac852_57,58,0.16306,false,0.21192,0.99,0.9999,true,true,0.001,424ac852
424ac852_59,424ac852_58,59,0.217304,false,0.19805,0.99,0.9999,true,true,0.001,424ac852
424ac852_60,424ac852_59,60,0.278131,false,0.20519,0.99,0.9999,true,true,0.001,424ac852
424ac852_61,424ac852_60,61,0.242653,false,0.19423,0.99,0.9999,true,true,0.001,424ac852
424ac852_62,424ac852_61,62,0.150549,false,0.18182,0.99,0.9999,true,true,0.001,424ac852
424ac852_63,424ac852_62,63,0.288519,false,0.18546,0.99,0.9999,true,true,0.001,424ac852
424ac852_64,424ac852_63,64,0.412664,false,0.1963,0.99,0.9999,true,true,0.001,424ac852
424ac852_65,424ac852_64,65,0.216802,false,0.17915,0.99,0.9999,true,true,0.001,424ac852
424ac852_66,424ac852_65,66,0.144246,false,0.16449,0.99,0.9999,true,true,0.001,424ac852
424ac852_67,424ac852_66,67,0.115873,false,0.16563,0.99,0.9999,true,true,0.001,424ac852
424ac852_68,424ac852_67,68,0.197942,false,0.16712,0.99,0.9999,true,true,0.001,424ac852
424ac852_69,424ac852_68,69,0.381016,false,0.19861,0.99,0.9999,true,true,0.001,424ac852
424ac852_70,424ac852_69,70,0.189778,false,0.15702,0.99,0.9999,true,true,0.001,424ac852
424ac852_71,424ac852_70,71,0.169229,false,0.16248,0.99,0.9999,true,true,0.001,424ac852
424ac852_72,424ac852_71,72,0.092373,false,0.14215,0.99,0.9999,true,true,0.001,424ac852
424ac852_73,424ac852_72,73,0.084173,false,0.14233,0.99,0.9999,true,true,0.001,424ac852
424ac852_74,424ac852_73,74,0.05007,false,0.13549,0.99,0.9999,true,true,0.001,424ac852
424ac852_75,424ac852_74,75,0.08651,false,0.13955,0.99,0.9999,true,true,0.001,424ac852
424ac852_76,424ac852_75,76,0.080255,false,0.1332,0.99,0.9999,true,true,0.001,424ac852
424ac852_77,424ac852_76,77,0.087972,false,0.1314,0.99,0.9999,true,true,0.001,424ac852
424ac852_78,424ac852_77,78,0.062024,false,0.13129,0.99,0.9999,true,true,0.001,424ac852
424ac852_79,424ac852_78,79,0.135486,false,0.14649,0.99,0.9999,true,true,0.001,424ac852
424ac852_80,424ac852_79,80,0.050791,false,0.13098,0.99,0.9999,true,true,0.001,424ac852
424ac852_81,424ac852_80,81,0.051776,false,0.12022,0.99,0.9999,true,true,0.001,424ac852
424ac852_82,424ac852_81,82,0.106562,false,0.12931,0.99,0.9999,true,true,0.001,424ac852
424ac852_83,424ac852_82,83,0.06894,false,0.11937,0.99,0.9999,true,true,0.001,424ac852
424ac852_84,424ac852_83,84,0.108093,false,0.124,0.99,0.9999,true,true,0.001,424ac852
424ac852_85,424ac852_84,85,0.074181,false,0.11799,0.99,0.9999,true,true,0.001,424ac852
424ac852_86,424ac852_85,86,0.08315,false,0.11936,0.99,0.9999,true,true,0.001,424ac852
424ac852_87,424ac852_86,87,0.097659,false,0.11887,0.99,0.9999,true,true,0.001,424ac852
424ac852_88,424ac852_87,88,0.05226,false,0.10939,0.99,0.9999,true,true,0.001,424ac852
424ac852_89,424ac852_88,89,0.104297,false,0.12153,0.99,0.9999,true,true,0.001,424ac852
424ac852_90,424ac852_89,90,0.078071,false,0.11463,0.99,0.9999,true,true,0.001,424ac852
424ac852_91,424ac852_90,91,0.079219,false,0.11728,0.99,0.9999,true,true,0.001,424ac852
424ac852_92,424ac852_91,92,0.048781,false,0.1131,0.99,0.9999,true,true,0.001,424ac852
424ac852_93,424ac852_92,93,0.057129,false,0.10604,0.99,0.9999,true,true,0.001,424ac852
424ac852_94,424ac852_93,94,0.075205,false,0.10767,0.99,0.9999,true,true,0.001,424ac852
424ac852_95,424ac852_94,95,0.107539,false,0.10551,0.99,0.9999,true,true,0.001,424ac852
424ac852_96,424ac852_95,96,0.04808,false,0.09849,0.99,0.9999,true,true,0.001,424ac852
424ac852_97,424ac852_96,97,0.030521,false,0.09737,0.99,0.9999,true,true,0.001,424ac852
424ac852_98,424ac852_97,98,0.06605,false,0.10034,0.99,0.9999,true,true,0.001,424ac852
424ac852_99,424ac852_98,99,0.043709,true,0.088,0.99,0.9999,true,true,0.001,424ac852
98374740_0,,0,2.967342,false,1.50899,0.8,0.9999,true,true,0.0001,98374740
98374740_1,98374740_0,1,1.08384,false,1.35141,0.8,0.9999,true,true,0.0001,98374740
98374740_2,98374740_1,2,3.315066,false,1.24025,0.8,0.9999,true,true,0.0001,98374740
98374740_3,98374740_2,3,2.457678,false,1.14725,0.8,0.9999,true,true,0.0001,98374740
98374740_4,98374740_3,4,4.661943,false,1.08212,0.8,0.9999,true,true,0.0001,98374740
98374740_5,98374740_4,5,8.802774,false,1.03039,0.8,0.9999,true,true,0.0001,98374740
98374740_6,98374740_5,6,5.47315,false,0.97328,0.8,0.9999,true,true,0.0001,98374740
98374740_7,98374740_6,7,3.849152,false,0.92719,0.8,0.9999,true,true,0.0001,98374740
98374740_8,98374740_7,8,9.367253,false,0.88491,0.8,0.9999,true,true,0.0001,98374740
98374740_9,98374740_8,9,7.1707,false,0.8622,0.8,0.9999,true,true,0.0001,98374740
98374740_10,98374740_9,10,8.894687,false,0.821,0.8,0.9999,true,true,0.0001,98374740
98374740_11,98374740_10,11,2.906227,false,0.788,0.8,0.9999,true,true,0.0001,98374740
98374740_12,98374740_11,12,16.989813,false,0.77466,0.8,0.9999,true,true,0.0001,98374740
98374740_13,98374740_12,13,4.889536,false,0.73398,0.8,0.9999,true,true,0.0001,98374740
98374740_14,98374740_13,14,10.292843,false,0.72084,0.8,0.9999,true,true,0.0001,98374740
98374740_15,98374740_14,15,5.011192,false,0.68977,0.8,0.9999,true,true,0.0001,98374740
98374740_16,98374740_15,16,16.6119,false,0.67519,0.8,0.9999,true,true,0.0001,98374740
98374740_17,98374740_16,17,14.060911,false,0.66025,0.8,0.9999,true,true,0.0001,98374740
98374740_18,98374740_17,18,8.031359,false,0.63702,0.8,0.9999,true,true,0.0001,98374740
98374740_19,98374740_18,19,12.153758,false,0.62428,0.8,0.9999,true,true,0.0001,98374740
98374740_20,98374740_19,20,7.3086,false,0.59827,0.8,0.9999,true,true,0.0001,98374740
98374740_21,98374740_20,21,11.518316,false,0.58475,0.8,0.9999,true,true,0.0001,98374740
98374740_22,98374740_21,22,6.497065,false,0.5675,0.8,0.9999,true,true,0.0001,98374740
98374740_23,98374740_22,23,4.459684,false,0.55521,0.8,0.9999,true,true,0.0001,98374740
98374740_24,98374740_23,24,6.537303,false,0.53628,0.8,0.9999,true,true,0.0001,98374740
98374740_25,98374740_24,25,6.440244,false,0.52852,0.8,0.9999,true,true,0.0001,98374740
98374740_26,98374740_25,26,15.342443,false,0.50969,0.8,0.9999,true,true,0.0001,98374740
98374740_27,98374740_26,27,9.924817,false,0.4912,0.8,0.9999,true,true,0.0001,98374740
98374740_28,98374740_27,28,2.881381,false,0.47206,0.8,0.9999,true,true,0.0001,98374740
98374740_29,98374740_28,29,14.422879,false,0.47075,0.8,0.9999,true,true,0.0001,98374740
98374740_30,98374740_29,30,10.669953,false,0.46066,0.8,0.9999,true,true,0.0001,98374740
98374740_31,98374740_30,31,9.304826,false,0.44402,0.8,0.9999,true,true,0.0001,98374740
98374740_32,98374740_31,32,10.780463,false,0.43655,0.8,0.9999,true,true,0.0001,98374740
98374740_33,98374740_32,33,3.980898,false,0.41845,0.8,0.9999,true,true,0.0001,98374740
98374740_34,98374740_33,34,3.585896,false,0.4012,0.8,0.9999,true,true,0.0001,98374740
98374740_35,98374740_34,35,11.950002,false,0.39638,0.8,0.9999,true,true,0.0001,98374740
98374740_36,98374740_35,36,5.799173,false,0.37653,0.8,0.9999,true,true,0.0001,98374740
98374740_37,98374740_36,37,7.67684,false,0.38323,0.8,0.9999,true,true,0.0001,98374740
98374740_38,98374740_37,38,7.157321,false,0.36606,0.8,0.9999,true,true,0.0001,98374740
98374740_39,98374740_38,39,11.515593,false,0.35339,0.8,0.9999,true,true,0.0001,98374740
98374740_40,98374740_39,40,6.576254,false,0.34395,0.8,0.9999,true,true,0.0001,98374740
98374740_41,98374740_40,41,3.445573,false,0.33606,0.8,0.9999,true,true,0.0001,98374740
98374740_42,98374740_41,42,15.140931,false,0.33876,0.8,0.9999,true,true,0.0001,98374740
98374740_43,98374740_42,43,8.799377,false,0.33184,0.8,0.9999,true,true,0.0001,98374740
98374740_44,98374740_43,44,1.777426,false,0.306,0.8,0.9999,true,true,0.0001,98374740
98374740_45,98374740_44,45,4.240666,false,0.29447,0.8,0.9999,true,true,0.0001,98374740
98374740_46,98374740_45,46,10.765941,false,0.29411,0.8,0.9999,true,true,0.0001,98374740
98374740_47,98374740_46,47,5.352253,false,0.28238,0.8,0.9999,true,true,0.0001,98374740
98374740_48,98374740_47,48,5.992669,false,0.27381,0.8,0.9999,true,true,0.0001,98374740
98374740_49,98374740_48,49,12.028317,false,0.2721,0.8,0.9999,true,true,0.0001,98374740
98374740_50,98374740_49,50,3.400004,false,0.26105,0.8,0.9999,true,true,0.0001,98374740
98374740_51,98374740_50,51,5.109434,false,0.25011,0.8,0.9999,true,true,0.0001,98374740
98374740_52,98374740_51,52,9.404711,false,0.24796,0.8,0.9999,true,true,0.0001,98374740
98374740_53,98374740_52,53,3.162837,false,0.23829,0.8,0.9999,true,true,0.0001,98374740
98374740_54,98374740_53,54,3.200557,false,0.22993,0.8,0.9999,true,true,0.0001,98374740
98374740_55,98374740_54,55,2.476784,false,0.22251,0.8,0.9999,true,true,0.0001,98374740
98374740_56,98374740_55,56,4.381237,false,0.21846,0.8,0.9999,true,true,0.0001,98374740
98374740_57,98374740_56,57,6.068513,false,0.22244,0.8,0.9999,true,true,0.0001,98374740
98374740_58,98374740_57,58,5.410396,false,0.2052,0.8,0.9999,true,true,0.0001,98374740
98374740_59,98374740_58,59,3.111244,false,0.20054,0.8,0.9999,true,true,0.0001,98374740
98374740_60,98374740_59,60,2.218709,false,0.19906,0.8,0.9999,true,true,0.0001,98374740
98374740_61,98374740_60,61,2.397809,false,0.18151,0.8,0.9999,true,true,0.0001,98374740
98374740_62,98374740_61,62,3.115825,false,0.19053,0.8,0.9999,true,true,0.0001,98374740
98374740_63,98374740_62,63,5.565725,false,0.18767,0.8,0.9999,true,true,0.0001,98374740
98374740_64,98374740_63,64,5.730175,false,0.17752,0.8,0.9999,true,true,0.0001,98374740
98374740_65,98374740_64,65,17.380743,false,0.18481,0.8,0.9999,true,true,0.0001,98374740
98374740_66,98374740_65,66,2.467466,false,0.16799,0.8,0.9999,true,true,0.0001,98374740
98374740_67,98374740_66,67,4.475127,false,0.16379,0.8,0.9999,true,true,0.0001,98374740
98374740_68,98374740_67,68,4.214293,false,0.17325,0.8,0.9999,true,true,0.0001,98374740
98374740_69,98374740_68,69,3.221329,false,0.16027,0.8,0.9999,true,true,0.0001,98374740
98374740_70,98374740_69,70,4.576378,false,0.15608,0.8,0.9999,true,true,0.0001,98374740
98374740_71,98374740_70,71,5.246446,false,0.15495,0.8,0.9999,true,true,0.0001,98374740
98374740_72,98374740_71,72,4.248544,false,0.14629,0.8,0.9999,true,true,0.0001,98374740
98374740_73,98374740_72,73,3.777747,false,0.14983,0.8,0.9999,true,true,0.0001,98374740
98374740_74,98374740_73,74,1.424881,false,0.13676,0.8,0.9999,true,true,0.0001,98374740
98374740_75,98374740_74,75,1.630937,false,0.13722,0.8,0.9999,true,true,0.0001,98374740
98374740_76,98374740_75,76,1.635278,false,0.12705,0.8,0.9999,true,true,0.0001,98374740
98374740_77,98374740_76,77,2.967779,false,0.14235,0.8,0.9999,true,true,0.0001,98374740
98374740_78,98374740_77,78,5.58109,false,0.13922,0.8,0.9999,true,true,0.0001,98374740
98374740_79,98374740_78,79,4.52099,false,0.13272,0.8,0.9999,true,true,0.0001,98374740
98374740_80,98374740_79,80,3.574218,false,0.12764,0.8,0.9999,true,true,0.0001,98374740
98374740_81,98374740_80,81,1.063365,false,0.116,0.8,0.9999,true,true,0.0001,98374740
98374740_82,98374740_81,82,4.191956,false,0.12268,0.8,0.9999,true,true,0.0001,98374740
98374740_83,98374740_82,83,1.66092,false,0.11497,0.8,0.9999,true,true,0.0001,98374740
98374740_84,98374740_83,84,3.881807,false,0.10998,0.8,0.9999,true,true,0.0001,98374740
98374740_85,98374740_84,85,2.240263,false,0.12214,0.8,0.9999,true,true,0.0001,98374740
98374740_86,98374740_85,86,2.04814,false,0.10648,0.8,0.9999,true,true,0.0001,98374740
98374740_87,98374740_86,87,2.757609,false,0.11568,0.8,0.9999,true,true,0.0001,98374740
98374740_88,98374740_87,88,4.142302,false,0.11402,0.8,0.9999,true,true,0.0001,98374740
98374740_89,98374740_88,89,1.198319,false,0.10211,0.8,0.9999,true,true,0.0001,98374740
98374740_90,98374740_89,90,1.050091,false,0.09938,0.8,0.9999,true,true,0.0001,98374740
98374740_91,98374740_90,91,1.979462,false,0.09676,0.8,0.9999,true,true,0.0001,98374740
98374740_92,98374740_91,92,0.974604,false,0.0916,0.8,0.9999,true,true,0.0001,98374740
98374740_93,98374740_92,93,10.315108,false,0.11824,0.8,0.9999,true,true,0.0001,98374740
98374740_94,98374740_93,94,1.131985,false,0.09612,0.8,0.9999,true,true,0.0001,98374740
98374740_95,98374740_94,95,1.612305,false,0.09593,0.8,0.9999,true,true,0.0001,98374740
98374740_96,98374740_95,96,2.326845,false,0.09493,0.8,0.9999,true,true,0.0001,98374740
98374740_97,98374740_96,97,4.068058,false,0.09187,0.8,0.9999,true,true,0.0001,98374740
98374740_98,98374740_97,98,1.423233,false,0.09043,0.8,0.9999,true,true,0.0001,98374740
98374740_99,98374740_98,99,5.971789,true,0.09478,0.8,0.9999,true,true,0.0001,98374740
443d9125_0,,0,2.224108,false,1.51411,0.5,0.99,true,true,0.0001,443d9125
443d9125_1,443d9125_0,1,2.829635,false,1.32796,0.5,0.99,true,true,0.0001,443d9125
443d9125_2,443d9125_1,2,3.248274,false,1.19738,0.5,0.99,true,true,0.0001,443d9125
443d9125_3,443d9125_2,3,2.588518,false,1.11243,0.5,0.99,true,true,0.0001,443d9125
443d9125_4,443d9125_3,4,9.35056,false,1.04246,0.5,0.99,true,true,0.0001,443d9125
443d9125_5,443d9125_4,5,3.885426,false,0.97569,0.5,0.99,true,true,0.0001,443d9125
443d9125_6,443d9125_5,6,9.81601,false,0.92975,0.5,0.99,true,true,0.0001,443d9125
443d9125_7,443d9125_6,7,3.003689,false,0.88772,0.5,0.99,true,true,0.0001,443d9125
443d9125_8,443d9125_7,8,8.735145,false,0.84772,0.5,0.99,true,true,0.0001,443d9125
443d9125_9,443d9125_8,9,9.239206,false,0.8141,0.5,0.99,true,true,0.0001,443d9125
443d9125_10,443d9125_9,10,11.964189,false,0.78113,0.5,0.99,true,true,0.0001,443d9125
443d9125_11,443d9125_10,11,2.676617,false,0.74556,0.5,0.99,true,true,0.0001,443d9125
443d9125_12,443d9125_11,12,6.932935,false,0.72296,0.5,0.99,true,true,0.0001,443d9125
443d9125_13,443d9125_12,13,5.646118,false,0.70775,0.5,0.99,true,true,0.0001,443d9125
443d9125_14,443d9125_13,14,4.58684,false,0.68017,0.5,0.99,true,true,0.0001,443d9125
443d9125_15,443d9125_14,15,4.940205,false,0.65181,0.5,0.99,true,true,0.0001,443d9125
443d9125_16,443d9125_15,16,8.631278,false,0.63651,0.5,0.99,true,true,0.0001,443d9125
443d9125_17,443d9125_16,17,10.863513,false,0.61503,0.5,0.99,true,true,0.0001,443d9125
443d9125_18,443d9125_17,18,4.36774,false,0.59884,0.5,0.99,true,true,0.0001,443d9125
443d9125_19,443d9125_18,19,19.724609,false,0.58615,0.5,0.99,true,true,0.0001,443d9125
443d9125_20,443d9125_19,20,18.4743,false,0.56347,0.5,0.99,true,true,0.0001,443d9125
443d9125_21,443d9125_20,21,6.639254,false,0.53983,0.5,0.99,true,true,0.0001,443d9125
443d9125_22,443d9125_21,22,9.652684,false,0.5335,0.5,0.99,true,true,0.0001,443d9125
443d9125_23,443d9125_22,23,16.250978,false,0.52063,0.5,0.99,true,true,0.0001,443d9125
443d9125_24,443d9125_23,24,4.390842,false,0.49578,0.5,0.99,true,true,0.0001,443d9125
443d9125_25,443d9125_24,25,16.802078,false,0.49326,0.5,0.99,true,true,0.0001,443d9125
443d9125_26,443d9125_25,26,6.693491,false,0.47217,0.5,0.99,true,true,0.0001,443d9125
443d9125_27,443d9125_26,27,5.078719,false,0.45466,0.5,0.99,true,true,0.0001,443d9125
443d9125_28,443d9125_27,28,35.044319,false,0.45925,0.5,0.99,true,true,0.0001,443d9125
443d9125_29,443d9125_28,29,27.743065,false,0.45932,0.5,0.99,true,true,0.0001,443d9125
443d9125_30,443d9125_29,30,15.920812,false,0.42663,0.5,0.99,true,true,0.0001,443d9125
443d9125_31,443d9125_30,31,6.908966,false,0.41307,0.5,0.99,true,true,0.0001,443d9125
443d9125_32,443d9125_31,32,4.605987,false,0.39956,0.5,0.99,true,true,0.0001,443d9125
443d9125_33,443d9125_32,33,7.387538,false,0.3974,0.5,0.99,true,true,0.0001,443d9125
443d9125_34,443d9125_33,34,5.125806,false,0.37446,0.5,0.99,true,true,0.0001,443d9125
443d9125_35,443d9125_34,35,9.274084,false,0.36637,0.5,0.99,true,true,0.0001,443d9125
443d9125_36,443d9125_35,36,7.379802,false,0.35992,0.5,0.99,true,true,0.0001,443d9125
443d9125_37,443d9125_36,37,11.472764,false,0.35078,0.5,0.99,true,true,0.0001,443d9125
443d9125_38,443d9125_37,38,5.810855,false,0.34123,0.5,0.99,true,true,0.0001,443d9125
443d9125_39,443d9125_38,39,35.413132,false,0.35823,0.5,0.99,true,true,0.0001,443d9125
443d9125_40,443d9125_39,40,13.64209,false,0.3219,0.5,0.99,true,true,0.0001,443d9125
443d9125_41,443d9125_40,41,8.40404,false,0.3069,0.5,0.99,true,true,0.0001,443d9125
443d9125_42,443d9125_41,42,20.466999,false,0.31555,0.5,0.99,true,true,0.0001,443d9125
443d9125_43,443d9125_42,43,5.374974,false,0.29383,0.5,0.99,true,true,0.0001,443d9125
443d9125_44,443d9125_43,44,9.856071,false,0.29016,0.5,0.99,true,true,0.0001,443d9125
443d9125_45,443d9125_44,45,4.211739,false,0.26935,0.5,0.99,true,true,0.0001,443d9125
443d9125_46,443d9125_45,46,7.339735,false,0.27917,0.5,0.99,true,true,0.0001,443d9125
443d9125_47,443d9125_46,47,7.147045,false,0.26858,0.5,0.99,true,true,0.0001,443d9125
443d9125_48,443d9125_47,48,14.092274,false,0.26337,0.5,0.99,true,true,0.0001,443d9125
443d9125_49,443d9125_48,49,12.257325,false,0.26578,0.5,0.99,true,true,0.0001,443d9125
443d9125_50,443d9125_49,50,5.810328,false,0.24405,0.5,0.99,true,true,0.0001,443d9125
443d9125_51,443d9125_50,51,12.03743,false,0.24671,0.5,0.99,true,true,0.0001,443d9125
443d9125_52,443d9125_51,52,2.63296,false,0.22625,0.5,0.99,true,true,0.0001,443d9125
443d9125_53,443d9125_52,53,13.271316,false,0.23519,0.5,0.99,true,true,0.0001,443d9125
443d9125_54,443d9125_53,54,7.192794,false,0.21754,0.5,0.99,true,true,0.0001,443d9125
443d9125_55,443d9125_54,55,20.903324,false,0.22878,0.5,0.99,true,true,0.0001,443d9125
443d9125_56,443d9125_55,56,12.034005,false,0.21184,0.5,0.99,true,true,0.0001,443d9125
443d9125_57,443d9125_56,57,2.516147,false,0.1928,0.5,0.99,true,true,0.0001,443d9125
443d9125_58,443d9125_57,58,8.497434,false,0.21774,0.5,0.99,true,true,0.0001,443d9125
443d9125_59,443d9125_58,59,5.969453,false,0.19816,0.5,0.99,true,true,0.0001,443d9125
443d9125_60,443d9125_59,60,3.743075,false,0.19422,0.5,0.99,true,true,0.0001,443d9125
443d9125_61,443d9125_60,61,10.67384,false,0.19593,0.5,0.99,true,true,0.0001,443d9125
443d9125_62,443d9125_61,62,3.627484,false,0.18002,0.5,0.99,true,true,0.0001,443d9125
443d9125_63,443d9125_62,63,5.994569,false,0.18757,0.5,0.99,true,true,0.0001,443d9125
443d9125_64,443d9125_63,64,5.458776,false,0.17309,0.5,0.99,true,true,0.0001,443d9125
443d9125_65,443d9125_64,65,7.069191,false,0.17102,0.5,0.99,true,true,0.0001,443d9125
443d9125_66,443d9125_65,66,17.783096,false,0.17874,0.5,0.99,true,true,0.0001,443d9125
443d9125_67,443d9125_66,67,6.77807,false,0.17341,0.5,0.99,true,true,0.0001,443d9125
443d9125_68,443d9125_67,68,16.927996,false,0.18378,0.5,0.99,true,true,0.0001,443d9125
443d9125_69,443d9125_68,69,6.946057,false,0.15522,0.5,0.99,true,true,0.0001,443d9125
443d9125_70,443d9125_69,70,20.816698,false,0.17537,0.5,0.99,true,true,0.0001,443d9125
443d9125_71,443d9125_70,71,2.6051,false,0.14991,0.5,0.99,true,true,0.0001,443d9125
443d9125_72,443d9125_71,72,4.844124,false,0.13875,0.5,0.99,true,true,0.0001,443d9125
443d9125_73,443d9125_72,73,2.537121,false,0.14992,0.5,0.99,true,true,0.0001,443d9125
443d9125_74,443d9125_73,74,2.014459,false,0.14648,0.5,0.99,true,true,0.0001,443d9125
443d9125_75,443d9125_74,75,8.01595,false,0.14143,0.5,0.99,true,true,0.0001,443d9125
443d9125_76,443d9125_75,76,3.993393,false,0.14381,0.5,0.99,true,true,0.0001,443d9125
443d9125_77,443d9125_76,77,4.018455,false,0.13642,0.5,0.99,true,true,0.0001,443d9125
443d9125_78,443d9125_77,78,4.799147,false,0.14283,0.5,0.99,true,true,0.0001,443d9125
443d9125_79,443d9125_78,79,3.730877,false,0.13066,0.5,0.99,true,true,0.0001,443d9125
443d9125_80,443d9125_79,80,2.742809,false,0.13251,0.5,0.99,true,true,0.0001,443d9125
443d9125_81,443d9125_80,81,5.391535,false,0.13143,0.5,0.99,true,true,0.0001,443d9125
443d9125_82,443d9125_81,82,15.561373,false,0.13435,0.5,0.99,true,true,0.0001,443d9125
443d9125_83,443d9125_82,83,12.154312,false,0.12808,0.5,0.99,true,true,0.0001,443d9125
443d9125_84,443d9125_83,84,2.515559,false,0.12175,0.5,0.99,true,true,0.0001,443d9125
443d9125_85,443d9125_84,85,4.907099,false,0.11426,0.5,0.99,true,true,0.0001,443d9125
443d9125_86,443d9125_85,86,6.228257,false,0.11466,0.5,0.99,true,true,0.0001,443d9125
443d9125_87,443d9125_86,87,10.120352,false,0.12871,0.5,0.99,true,true,0.0001,443d9125
443d9125_88,443d9125_87,88,1.70568,false,0.11123,0.5,0.99,true,true,0.0001,443d9125
443d9125_89,443d9125_88,89,2.930902,false,0.11304,0.5,0.99,true,true,0.0001,443d9125
443d9125_90,443d9125_89,90,3.388231,false,0.11398,0.5,0.99,true,true,0.0001,443d9125
443d9125_91,443d9125_90,91,8.486152,false,0.11399,0.5,0.99,true,true,0.0001,443d9125
443d9125_92,443d9125_91,92,5.640953,false,0.10414,0.5,0.99,true,true,0.0001,443d9125
443d9125_93,443d9125_92,93,9.457405,false,0.11348,0.5,0.99,true,true,0.0001,443d9125
443d9125_94,443d9125_93,94,2.505665,false,0.09664,0.5,0.99,true,true,0.0001,443d9125
443d9125_95,443d9125_94,95,6.451926,false,0.10381,0.5,0.99,true,true,0.0001,443d9125
443d9125_96,443d9125_95,96,4.494159,false,0.09798,0.5,0.99,true,true,0.0001,443d9125
443d9125_97,443d9125_96,97,3.397828,false,0.10026,0.5,0.99,true,true,0.0001,443d9125
443d9125_98,443d9125_97,98,1.972773,false,0.09646,0.5,0.99,true,true,0.0001,443d9125
443d9125_99,443d9125_98,99,2.02637,true,0.08808,0.5,0.99,true,true,0.0001,443d9125
0c11823f_0,,0,5.518549,false,1.51281,0,0.999,true,true,0.0001,0c11823f
0c11823f_1,0c11823f_0,1,4.826255,false,1.36137,0,0.999,true,true,0.0001,0c11823f
0c11823f_2,0c11823f_1,2,6.423866,false,1.24566,0,0.999,true,true,0.0001,0c11823f
0c11823f_3,0c11823f_2,3,6.185899,false,1.15089,0,0.999,true,true,0.0001,0c11823f
0c11823f_4,0c11823f_3,4,5.902951,false,1.07671,0,0.999,true,true,0.0001,0c11823f
0c11823f_5,0c11823f_4,5,7.258076,false,1.02257,0,0.999,true,true,0.0001,0c11823f
0c11823f_6,0c11823f_5,6,2.960074,false,0.96154,0,0.999,true,true,0.0001,0c11823f
0c11823f_7,0c11823f_6,7,7.781477,false,0.92664,0,0.999,true,true,0.0001,0c11823f
0c11823f_8,0c11823f_7,8,11.008759,false,0.88666,0,0.999,true,true,0.0001,0c11823f
0c11823f_9,0c11823f_8,9,8.837864,false,0.85906,0,0.999,true,true,0.0001,0c11823f
0c11823f_10,0c11823f_9,10,3.231856,false,0.80895,0,0.999,true,true,0.0001,0c11823f
0c11823f_11,0c11823f_10,11,21.406084,false,0.79969,0,0.999,true,true,0.0001,0c11823f
0c11823f_12,0c11823f_11,12,13.115518,false,0.76496,0,0.999,true,true,0.0001,0c11823f
0c11823f_13,0c11823f_12,13,5.05487,false,0.73182,0,0.999,true,true,0.0001,0c11823f
0c11823f_14,0c11823f_13,14,18.31744,false,0.7344,0,0.999,true,true,0.0001,0c11823f
0c11823f_15,0c11823f_14,15,11.733866,false,0.69517,0,0.999,true,true,0.0001,0c11823f
0c11823f_16,0c11823f_15,16,7.323931,false,0.67713,0,0.999,true,true,0.0001,0c11823f
0c11823f_17,0c11823f_16,17,11.790276,false,0.65217,0,0.999,true,true,0.0001,0c11823f
0c11823f_18,0c11823f_17,18,47.005821,false,0.66157,0,0.999,true,true,0.0001,0c11823f
0c11823f_19,0c11823f_18,19,27.262962,false,0.62589,0,0.999,true,true,0.0001,0c11823f
0c11823f_20,0c11823f_19,20,8.5134,false,0.59819,0,0.999,true,true,0.0001,0c11823f
0c11823f_21,0c11823f_20,21,11.048429,false,0.59121,0,0.999,true,true,0.0001,0c11823f
0c11823f_22,0c11823f_21,22,12.178557,false,0.57364,0,0.999,true,true,0.0001,0c11823f
0c11823f_23,0c11823f_22,23,7.197854,false,0.54856,0,0.999,true,true,0.0001,0c11823f
0c11823f_24,0c11823f_23,24,4.520689,false,0.5292,0,0.999,true,true,0.0001,0c11823f
0c11823f_25,0c11823f_24,25,6.725672,false,0.52547,0,0.999,true,true,0.0001,0c11823f
0c11823f_26,0c11823f_25,26,7.781629,false,0.50703,0,0.999,true,true,0.0001,0c11823f
0c11823f_27,0c11823f_26,27,6.270488,false,0.48812,0,0.999,true,true,0.0001,0c11823f
0c11823f_28,0c11823f_27,28,12.352369,false,0.48688,0,0.999,true,true,0.0001,0c11823f
0c11823f_29,0c11823f_28,29,8.582039,false,0.46002,0,0.999,true,true,0.0001,0c11823f
0c11823f_30,0c11823f_29,30,11.492962,false,0.45288,0,0.999,true,true,0.0001,0c11823f
0c11823f_31,0c11823f_30,31,6.041896,false,0.43455,0,0.999,true,true,0.0001,0c11823f
0c11823f_32,0c11823f_31,32,5.613534,false,0.42694,0,0.999,true,true,0.0001,0c11823f
0c11823f_33,0c11823f_32,33,5.883877,false,0.41904,0,0.999,true,true,0.0001,0c11823f
0c11823f_34,0c11823f_33,34,20.097073,false,0.40884,0,0.999,true,true,0.0001,0c11823f
0c11823f_35,0c11823f_34,35,18.915506,false,0.39618,0,0.999,true,true,0.0001,0c11823f
0c11823f_36,0c11823f_35,36,3.863281,false,0.38023,0,0.999,true,true,0.0001,0c11823f
0c11823f_37,0c11823f_36,37,4.568438,false,0.36928,0,0.999,true,true,0.0001,0c11823f
0c11823f_38,0c11823f_37,38,10.801459,false,0.37381,0,0.999,true,true,0.0001,0c11823f
0c11823f_39,0c11823f_38,39,8.494571,false,0.35228,0,0.999,true,true,0.0001,0c11823f
0c11823f_40,0c11823f_39,40,9.933546,false,0.33937,0,0.999,true,true,0.0001,0c11823f
0c11823f_41,0c11823f_40,41,7.567867,false,0.34268,0,0.999,true,true,0.0001,0c11823f
0c11823f_42,0c11823f_41,42,4.598165,false,0.32128,0,0.999,true,true,0.0001,0c11823f
0c11823f_43,0c11823f_42,43,8.170076,false,0.31981,0,0.999,true,true,0.0001,0c11823f
0c11823f_44,0c11823f_43,44,10.76116,false,0.30842,0,0.999,true,true,0.0001,0c11823f
0c11823f_45,0c11823f_44,45,4.213298,false,0.29844,0,0.999,true,true,0.0001,0c11823f
0c11823f_46,0c11823f_45,46,9.390239,false,0.29178,0,0.999,true,true,0.0001,0c11823f
0c11823f_47,0c11823f_46,47,5.859378,false,0.28686,0,0.999,true,true,0.0001,0c11823f
0c11823f_48,0c11823f_47,48,5.809445,false,0.28304,0,0.999,true,true,0.0001,0c11823f
0c11823f_49,0c11823f_48,49,2.998226,false,0.26471,0,0.999,true,true,0.0001,0c11823f
0c11823f_50,0c11823f_49,50,4.608702,false,0.26832,0,0.999,true,true,0.0001,0c11823f
0c11823f_51,0c11823f_50,51,6.546325,false,0.26171,0,0.999,true,true,0.0001,0c11823f
0c11823f_52,0c11823f_51,52,7.609529,false,0.25538,0,0.999,true,true,0.0001,0c11823f
0c11823f_53,0c11823f_52,53,7.816766,false,0.24818,0,0.999,true,true,0.0001,0c11823f
0c11823f_54,0c11823f_53,54,4.605471,false,0.22958,0,0.999,true,true,0.0001,0c11823f
0c11823f_55,0c11823f_54,55,8.382239,false,0.23631,0,0.999,true,true,0.0001,0c11823f
0c11823f_56,0c11823f_55,56,8.841273,false,0.23288,0,0.999,true,true,0.0001,0c11823f
0c11823f_57,0c11823f_56,57,19.286758,false,0.23568,0,0.999,true,true,0.0001,0c11823f
0c11823f_58,0c11823f_57,58,5.702819,false,0.21219,0,0.999,true,true,0.0001,0c11823f
0c11823f_59,0c11823f_58,59,2.595971,false,0.21578,0,0.999,true,true,0.0001,0c11823f
0c11823f_60,0c11823f_59,60,2.443543,false,0.20116,0,0.999,true,true,0.0001,0c11823f
0c11823f_61,0c11823f_60,61,8.832492,false,0.1995,0,0.999,true,true,0.0001,0c11823f
0c11823f_62,0c11823f_61,62,5.705832,false,0.19947,0,0.999,true,true,0.0001,0c11823f
0c11823f_63,0c11823f_62,63,3.864162,false,0.18927,0,0.999,true,true,0.0001,0c11823f
0c11823f_64,0c11823f_63,64,2.950196,false,0.1845,0,0.999,true,true,0.0001,0c11823f
0c11823f_65,0c11823f_64,65,5.363755,false,0.19392,0,0.999,true,true,0.0001,0c11823f
0c11823f_66,0c11823f_65,66,3.069518,false,0.18081,0,0.999,true,true,0.0001,0c11823f
0c11823f_67,0c11823f_66,67,5.323734,false,0.17797,0,0.999,true,true,0.0001,0c11823f
0c11823f_68,0c11823f_67,68,13.307954,false,0.19063,0,0.999,true,true,0.0001,0c11823f
0c11823f_69,0c11823f_68,69,1.258028,false,0.1664,0,0.999,true,true,0.0001,0c11823f
0c11823f_70,0c11823f_69,70,4.861378,false,0.16358,0,0.999,true,true,0.0001,0c11823f
0c11823f_71,0c11823f_70,71,3.693225,false,0.16831,0,0.999,true,true,0.0001,0c11823f
0c11823f_72,0c11823f_71,72,1.701645,false,0.15181,0,0.999,true,true,0.0001,0c11823f
0c11823f_73,0c11823f_72,73,8.949102,false,0.15892,0,0.999,true,true,0.0001,0c11823f
0c11823f_74,0c11823f_73,74,7.261781,false,0.1515,0,0.999,true,true,0.0001,0c11823f
0c11823f_75,0c11823f_74,75,2.594577,false,0.13985,0,0.999,true,true,0.0001,0c11823f
0c11823f_76,0c11823f_75,76,2.521681,false,0.1366,0,0.999,true,true,0.0001,0c11823f
0c11823f_77,0c11823f_76,77,10.416993,false,0.15874,0,0.999,true,true,0.0001,0c11823f
0c11823f_78,0c11823f_77,78,3.567961,false,0.14448,0,0.999,true,true,0.0001,0c11823f
0c11823f_79,0c11823f_78,79,2.91464,false,0.14133,0,0.999,true,true,0.0001,0c11823f
0c11823f_80,0c11823f_79,80,1.480808,false,0.14113,0,0.999,true,true,0.0001,0c11823f
0c11823f_81,0c11823f_80,81,1.598082,false,0.12827,0,0.999,true,true,0.0001,0c11823f
0c11823f_82,0c11823f_81,82,2.524089,false,0.12799,0,0.999,true,true,0.0001,0c11823f
0c11823f_83,0c11823f_82,83,6.509041,false,0.12763,0,0.999,true,true,0.0001,0c11823f
0c11823f_84,0c11823f_83,84,9.045041,false,0.13535,0,0.999,true,true,0.0001,0c11823f
0c11823f_85,0c11823f_84,85,1.273873,false,0.11449,0,0.999,true,true,0.0001,0c11823f
0c11823f_86,0c11823f_85,86,3.281219,false,0.11666,0,0.999,true,true,0.0001,0c11823f
0c11823f_87,0c11823f_86,87,4.942914,false,0.12201,0,0.999,true,true,0.0001,0c11823f
0c11823f_88,0c11823f_87,88,3.921701,false,0.12629,0,0.999,true,true,0.0001,0c11823f
0c11823f_89,0c11823f_88,89,1.520818,false,0.10976,0,0.999,true,true,0.0001,0c11823f
0c11823f_90,0c11823f_89,90,1.396366,false,0.11156,0,0.999,true,true,0.0001,0c11823f
0c11823f_91,0c11823f_90,91,9.799004,false,0.12448,0,0.999,true,true,0.0001,0c11823f
0c11823f_92,0c11823f_91,92,3.199241,false,0.11435,0,0.999,true,true,0.0001,0c11823f
0c11823f_93,0c11823f_92,93,1.289925,false,0.09888,0,0.999,true,true,0.0001,0c11823f
0c11823f_94,0c11823f_93,94,1.094146,false,0.10119,0,0.999,true,true,0.0001,0c11823f
0c11823f_95,0c11823f_94,95,3.273573,false,0.11145,0,0.999,true,true,0.0001,0c11823f
0c11823f_96,0c11823f_95,96,3.813665,false,0.09796,0,0.999,true,true,0.0001,0c11823f
0c11823f_97,0c11823f_96,97,2.041538,false,0.09752,0,0.999,true,true,0.0001,0c11823f
0c11823f_98,0c11823f_97,98,2.629208,false,0.1173,0,0.999,true,true,0.0001,0c11823f
0c11823f_99,0c11823f_98,99,3.452308,true,0.11008,0,0.999,true,true,0.0001,0c11823f
6c2481f4_0,,0,2.110209,false,1.51898,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_1,6c2481f4_0,1,2.034422,false,1.33472,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_2,6c2481f4_1,2,5.489474,false,1.22826,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_3,6c2481f4_2,3,2.447465,false,1.12207,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_4,6c2481f4_3,4,5.926077,false,1.06486,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_5,6c2481f4_4,5,2.168283,false,0.99229,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_6,6c2481f4_5,6,5.897612,false,0.94929,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_7,6c2481f4_6,7,7.841179,false,0.9064,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_8,6c2481f4_7,8,9.92195,false,0.86803,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_9,6c2481f4_8,9,11.138656,false,0.83059,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_10,6c2481f4_9,10,1.825589,false,0.79442,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_11,6c2481f4_10,11,9.095114,false,0.76949,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_12,6c2481f4_11,12,4.878031,false,0.73575,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_13,6c2481f4_12,13,6.97857,false,0.71749,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_14,6c2481f4_13,14,5.082932,false,0.69708,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_15,6c2481f4_14,15,8.729181,false,0.67184,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_16,6c2481f4_15,16,5.453171,false,0.6456,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_17,6c2481f4_16,17,5.748155,false,0.63848,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_18,6c2481f4_17,18,5.263103,false,0.60378,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_19,6c2481f4_18,19,4.577673,false,0.58744,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_20,6c2481f4_19,20,2.585605,false,0.56454,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_21,6c2481f4_20,21,3.226153,false,0.55176,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_22,6c2481f4_21,22,7.620929,false,0.53708,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_23,6c2481f4_22,23,5.918804,false,0.52103,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_24,6c2481f4_23,24,5.491202,false,0.50488,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_25,6c2481f4_24,25,7.241583,false,0.496,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_26,6c2481f4_25,26,8.282101,false,0.47398,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_27,6c2481f4_26,27,3.315108,false,0.46828,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_28,6c2481f4_27,28,3.062473,false,0.44656,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_29,6c2481f4_28,29,6.334762,false,0.43822,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_30,6c2481f4_29,30,7.608539,false,0.42412,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_31,6c2481f4_30,31,1.914271,false,0.41071,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_32,6c2481f4_31,32,12.715388,false,0.4034,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_33,6c2481f4_32,33,3.997088,false,0.38764,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_34,6c2481f4_33,34,3.352626,false,0.37261,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_35,6c2481f4_34,35,2.727513,false,0.35945,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_36,6c2481f4_35,36,5.736496,false,0.36186,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_37,6c2481f4_36,37,7.924142,false,0.34267,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_38,6c2481f4_37,38,3.113395,false,0.32988,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_39,6c2481f4_38,39,16.107836,false,0.3341,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_40,6c2481f4_39,40,12.785938,false,0.31708,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_41,6c2481f4_40,41,2.403529,false,0.29618,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_42,6c2481f4_41,42,6.79941,false,0.29118,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_43,6c2481f4_42,43,3.894433,false,0.28829,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_44,6c2481f4_43,44,4.118377,false,0.28398,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_45,6c2481f4_44,45,11.352205,false,0.2853,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_46,6c2481f4_45,46,14.587743,false,0.28103,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_47,6c2481f4_46,47,9.362652,false,0.25373,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_48,6c2481f4_47,48,6.421687,false,0.2506,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_49,6c2481f4_48,49,9.116373,false,0.24775,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_50,6c2481f4_49,50,9.012137,false,0.24745,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_51,6c2481f4_50,51,5.009104,false,0.23954,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_52,6c2481f4_51,52,1.724916,false,0.22478,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_53,6c2481f4_52,53,20.470444,false,0.24026,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_54,6c2481f4_53,54,16.254566,false,0.2265,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_55,6c2481f4_54,55,3.58127,false,0.21046,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_56,6c2481f4_55,56,5.877339,false,0.20451,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_57,6c2481f4_56,57,3.309838,false,0.20666,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_58,6c2481f4_57,58,12.710855,false,0.19887,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_59,6c2481f4_58,59,6.597499,false,0.19611,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_60,6c2481f4_59,60,1.667479,false,0.16872,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_61,6c2481f4_60,61,4.237454,false,0.18146,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_62,6c2481f4_61,62,2.157197,false,0.1737,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_63,6c2481f4_62,63,4.916431,false,0.16812,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_64,6c2481f4_63,64,3.907558,false,0.17771,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_65,6c2481f4_64,65,2.823302,false,0.16751,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_66,6c2481f4_65,66,6.241847,false,0.17441,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_67,6c2481f4_66,67,3.10091,false,0.16165,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_68,6c2481f4_67,68,2.100749,false,0.15602,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_69,6c2481f4_68,69,3.341105,false,0.14828,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_70,6c2481f4_69,70,1.842957,false,0.14849,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_71,6c2481f4_70,71,1.982892,false,0.14697,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_72,6c2481f4_71,72,3.914421,false,0.13533,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_73,6c2481f4_72,73,5.226062,false,0.15614,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_74,6c2481f4_73,74,1.229216,false,0.13844,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_75,6c2481f4_74,75,1.920146,false,0.12686,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_76,6c2481f4_75,76,5.562843,false,0.15006,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_77,6c2481f4_76,77,1.667969,false,0.13252,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_78,6c2481f4_77,78,2.98202,false,0.1334,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_79,6c2481f4_78,79,2.647309,false,0.12447,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_80,6c2481f4_79,80,4.221048,false,0.12962,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_81,6c2481f4_80,81,3.676818,false,0.12402,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_82,6c2481f4_81,82,2.542307,false,0.13982,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_83,6c2481f4_82,83,2.159542,false,0.11769,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_84,6c2481f4_83,84,4.664484,false,0.11852,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_85,6c2481f4_84,85,1.596872,false,0.1186,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_86,6c2481f4_85,86,0.893492,false,0.11409,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_87,6c2481f4_86,87,2.477138,false,0.11472,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_88,6c2481f4_87,88,1.078392,false,0.1148,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_89,6c2481f4_88,89,3.410763,false,0.11523,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_90,6c2481f4_89,90,2.180894,false,0.10575,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_91,6c2481f4_90,91,1.62253,false,0.1135,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_92,6c2481f4_91,92,2.493426,false,0.09791,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_93,6c2481f4_92,93,4.367424,false,0.11884,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_94,6c2481f4_93,94,1.762683,false,0.0982,0.9,0.99,true,true,0.0001,6c2481f4
6c2481f4_95,6c2481f4_94,95,1.492055,true,0.08952,0.9,0.99,true,true,0.0001,6c2481f4
1173f2be_0,,0,6.060091,false,1.27389,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_1,1173f2be_0,1,4.476645,false,1.06644,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_2,1173f2be_1,2,2.840801,false,0.92698,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_3,1173f2be_2,3,1.726185,false,0.83475,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_4,1173f2be_3,4,1.139497,false,0.77381,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_5,1173f2be_4,5,1.195642,false,0.7241,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_6,1173f2be_5,6,1.680055,false,0.69765,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_7,1173f2be_6,7,1.048046,false,0.66274,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_8,1173f2be_7,8,0.769288,false,0.61747,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_9,1173f2be_8,9,0.889662,false,0.58555,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_10,1173f2be_9,10,1.115708,false,0.55962,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_11,1173f2be_10,11,0.796346,false,0.54005,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_12,1173f2be_11,12,0.556455,false,0.51637,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_13,1173f2be_12,13,0.377122,false,0.48647,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_14,1173f2be_13,14,0.426667,false,0.48218,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_15,1173f2be_14,15,0.509332,false,0.47608,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_16,1173f2be_15,16,0.972566,false,0.45573,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_17,1173f2be_16,17,0.50103,false,0.43675,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_18,1173f2be_17,18,1.107417,false,0.43783,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_19,1173f2be_18,19,0.837649,false,0.43038,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_20,1173f2be_19,20,0.625962,false,0.40813,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_21,1173f2be_20,21,0.509512,false,0.39849,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_22,1173f2be_21,22,0.650201,false,0.39325,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_23,1173f2be_22,23,0.498685,false,0.36861,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_24,1173f2be_23,24,0.44982,false,0.35421,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_25,1173f2be_24,25,0.557742,false,0.36561,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_26,1173f2be_25,26,0.29589,false,0.34031,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_27,1173f2be_26,27,0.544545,false,0.33717,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_28,1173f2be_27,28,0.457765,false,0.31973,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_29,1173f2be_28,29,0.3622,false,0.31186,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_30,1173f2be_29,30,0.465187,false,0.31263,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_31,1173f2be_30,31,0.196521,false,0.29648,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_32,1173f2be_31,32,0.666539,false,0.29319,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_33,1173f2be_32,33,0.651901,false,0.3012,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_34,1173f2be_33,34,0.514411,false,0.2938,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_35,1173f2be_34,35,0.453535,false,0.28451,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_36,1173f2be_35,36,0.48943,false,0.26971,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_37,1173f2be_36,37,0.36492,false,0.25973,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_38,1173f2be_37,38,0.635326,false,0.26,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_39,1173f2be_38,39,0.421185,false,0.25906,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_40,1173f2be_39,40,0.253222,false,0.23911,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_41,1173f2be_40,41,0.467895,false,0.25314,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_42,1173f2be_41,42,0.176678,false,0.23229,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_43,1173f2be_42,43,0.327108,false,0.22489,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_44,1173f2be_43,44,0.17249,false,0.217,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_45,1173f2be_44,45,0.335404,false,0.21773,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_46,1173f2be_45,46,0.225065,false,0.20826,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_47,1173f2be_46,47,0.410247,false,0.22121,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_48,1173f2be_47,48,0.241144,false,0.19324,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_49,1173f2be_48,49,0.204824,false,0.20283,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_50,1173f2be_49,50,0.280921,false,0.18951,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_51,1173f2be_50,51,0.232407,false,0.18652,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_52,1173f2be_51,52,0.380771,false,0.18812,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_53,1173f2be_52,53,0.148612,false,0.18186,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_54,1173f2be_53,54,0.054454,false,0.16555,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_55,1173f2be_54,55,0.199124,false,0.17422,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_56,1173f2be_55,56,0.135465,false,0.17973,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_57,1173f2be_56,57,0.160711,false,0.16805,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_58,1173f2be_57,58,0.178457,false,0.16474,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_59,1173f2be_58,59,0.222153,false,0.1632,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_60,1173f2be_59,60,0.293854,false,0.16947,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_61,1173f2be_60,61,0.193215,false,0.16648,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_62,1173f2be_61,62,0.260758,false,0.17418,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_63,1173f2be_62,63,0.121916,false,0.14442,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_64,1173f2be_63,64,0.219564,false,0.1464,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_65,1173f2be_64,65,0.06922,false,0.1404,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_66,1173f2be_65,66,0.13699,false,0.15031,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_67,1173f2be_66,67,0.102086,false,0.13563,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_68,1173f2be_67,68,0.223519,false,0.14571,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_69,1173f2be_68,69,0.092185,false,0.13196,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_70,1173f2be_69,70,0.036511,false,0.12365,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_71,1173f2be_70,71,0.277813,false,0.14198,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_72,1173f2be_71,72,0.180633,false,0.13656,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_73,1173f2be_72,73,0.097539,false,0.1203,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_74,1173f2be_73,74,0.041025,false,0.11141,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_75,1173f2be_74,75,0.080409,false,0.12293,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_76,1173f2be_75,76,0.18504,false,0.11227,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_77,1173f2be_76,77,0.077797,false,0.11035,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_78,1173f2be_77,78,0.049114,false,0.1072,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_79,1173f2be_78,79,0.049594,false,0.11868,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_80,1173f2be_79,80,0.040528,false,0.11186,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_81,1173f2be_80,81,0.103834,false,0.1084,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_82,1173f2be_81,82,0.138262,false,0.11682,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_83,1173f2be_82,83,0.101995,false,0.11471,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_84,1173f2be_83,84,0.028603,false,0.09635,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_85,1173f2be_84,85,0.093198,false,0.10154,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_86,1173f2be_85,86,0.086025,false,0.09785,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_87,1173f2be_86,87,0.056882,false,0.09556,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_88,1173f2be_87,88,0.081628,false,0.09653,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_89,1173f2be_88,89,0.045397,false,0.08842,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_90,1173f2be_89,90,0.110682,false,0.09676,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_91,1173f2be_90,91,0.037428,false,0.08693,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_92,1173f2be_91,92,0.050395,false,0.0856,0.5,0.9999,true,true,0.001,1173f2be
1173f2be_93,1173f2be_92,93,0.060962,true,0.08947,0.5,0.9999,true,true,0.001,1173f2be
e0faee59_0,,0,2.398082,false,1.27471,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_1,e0faee59_0,1,2.350828,false,1.04452,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_2,e0faee59_1,2,3.647403,false,0.94288,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_3,e0faee59_2,3,1.25694,false,0.8201,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_4,e0faee59_3,4,0.719686,false,0.76321,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_5,e0faee59_4,5,1.945265,false,0.72661,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_6,e0faee59_5,6,0.532627,false,0.67237,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_7,e0faee59_6,7,0.354083,false,0.62528,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_8,e0faee59_7,8,1.519294,false,0.6256,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_9,e0faee59_8,9,1.182689,false,0.58078,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_10,e0faee59_9,10,1.266229,false,0.5661,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_11,e0faee59_10,11,0.757674,false,0.54437,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_12,e0faee59_11,12,0.41787,false,0.50915,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_13,e0faee59_12,13,0.380661,false,0.49553,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_14,e0faee59_13,14,0.540732,false,0.48602,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_15,e0faee59_14,15,1.152524,false,0.47723,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_16,e0faee59_15,16,0.419913,false,0.44622,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_17,e0faee59_16,17,0.36981,false,0.42567,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_18,e0faee59_17,18,0.467387,false,0.42552,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_19,e0faee59_18,19,0.382181,false,0.40643,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_20,e0faee59_19,20,0.839942,false,0.40489,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_21,e0faee59_20,21,0.405115,false,0.39196,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_22,e0faee59_21,22,0.507276,false,0.38291,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_23,e0faee59_22,23,0.447915,false,0.36288,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_24,e0faee59_23,24,0.652313,false,0.35124,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_25,e0faee59_24,25,0.559129,false,0.33981,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_26,e0faee59_25,26,0.693066,false,0.34884,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_27,e0faee59_26,27,0.460181,false,0.32347,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_28,e0faee59_27,28,0.430134,false,0.31964,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_29,e0faee59_28,29,0.408769,false,0.30391,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_30,e0faee59_29,30,0.263739,false,0.30071,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_31,e0faee59_30,31,0.425913,false,0.3089,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_32,e0faee59_31,32,0.542629,false,0.30444,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_33,e0faee59_32,33,0.420628,false,0.28815,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_34,e0faee59_33,34,0.466303,false,0.28514,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_35,e0faee59_34,35,0.219477,false,0.26373,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_36,e0faee59_35,36,0.274685,false,0.25743,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_37,e0faee59_36,37,0.349433,false,0.26027,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_38,e0faee59_37,38,0.692515,false,0.25392,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_39,e0faee59_38,39,0.281587,false,0.24241,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_40,e0faee59_39,40,0.23395,false,0.23401,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_41,e0faee59_40,41,0.193603,false,0.23391,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_42,e0faee59_41,42,0.142833,false,0.22502,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_43,e0faee59_42,43,0.143486,false,0.21888,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_44,e0faee59_43,44,0.165142,false,0.21687,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_45,e0faee59_44,45,0.33284,false,0.23258,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_46,e0faee59_45,46,0.115421,false,0.21115,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_47,e0faee59_46,47,0.131443,false,0.1946,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_48,e0faee59_47,48,0.168327,false,0.1919,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_49,e0faee59_48,49,0.199698,false,0.20071,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_50,e0faee59_49,50,0.086967,false,0.18675,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_51,e0faee59_50,51,0.134282,false,0.1905,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_52,e0faee59_51,52,0.242026,false,0.19799,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_53,e0faee59_52,53,0.076779,false,0.17375,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_54,e0faee59_53,54,0.135453,false,0.17672,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_55,e0faee59_54,55,0.088043,false,0.16801,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_56,e0faee59_55,56,0.180204,false,0.16992,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_57,e0faee59_56,57,0.114118,false,0.17674,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_58,e0faee59_57,58,0.128846,false,0.1646,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_59,e0faee59_58,59,0.132016,false,0.16812,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_60,e0faee59_59,60,0.216843,false,0.17533,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_61,e0faee59_60,61,0.150516,false,0.15378,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_62,e0faee59_61,62,0.066662,false,0.14741,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_63,e0faee59_62,63,0.050814,false,0.14718,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_64,e0faee59_63,64,0.117963,false,0.14066,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_65,e0faee59_64,65,0.05226,false,0.13511,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_66,e0faee59_65,66,0.150708,false,0.14364,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_67,e0faee59_66,67,0.062868,false,0.13465,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_68,e0faee59_67,68,0.099994,false,0.1349,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_69,e0faee59_68,69,0.268107,false,0.14773,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_70,e0faee59_69,70,0.111961,false,0.13605,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_71,e0faee59_70,71,0.072468,false,0.13052,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_72,e0faee59_71,72,0.305965,false,0.14756,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_73,e0faee59_72,73,0.089829,false,0.13013,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_74,e0faee59_73,74,0.07064,false,0.12478,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_75,e0faee59_74,75,0.169243,false,0.13407,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_76,e0faee59_75,76,0.099084,false,0.12428,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_77,e0faee59_76,77,0.08338,false,0.1239,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_78,e0faee59_77,78,0.048008,false,0.11488,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_79,e0faee59_78,79,0.073258,false,0.11743,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_80,e0faee59_79,80,0.116818,false,0.11728,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_81,e0faee59_80,81,0.10875,false,0.12784,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_82,e0faee59_81,82,0.10129,false,0.11182,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_83,e0faee59_82,83,0.030799,false,0.09932,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_84,e0faee59_83,84,0.07818,false,0.11173,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_85,e0faee59_84,85,0.042388,false,0.10255,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_86,e0faee59_85,86,0.076298,false,0.1026,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_87,e0faee59_86,87,0.086307,false,0.1042,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_88,e0faee59_87,88,0.037205,false,0.10122,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_89,e0faee59_88,89,0.056955,false,0.09448,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_90,e0faee59_89,90,0.110955,false,0.09879,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_91,e0faee59_90,91,0.1267,false,0.10539,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_92,e0faee59_91,92,0.086117,false,0.09858,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_93,e0faee59_92,93,0.047646,false,0.09425,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_94,e0faee59_93,94,0.126512,false,0.09607,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_95,e0faee59_94,95,0.076557,false,0.0953,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_96,e0faee59_95,96,0.055781,false,0.09759,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_97,e0faee59_96,97,0.113522,false,0.09252,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_98,e0faee59_97,98,0.06574,false,0.09376,0.9,0.9999,true,true,0.001,e0faee59
e0faee59_99,e0faee59_98,99,0.035044,true,0.08337,0.9,0.9999,true,true,0.001,e0faee59
42852d1a_0,,0,1.775388,false,1.51128,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_1,42852d1a_0,1,2.007652,false,1.35243,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_2,42852d1a_1,2,1.917999,false,1.23981,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_3,42852d1a_2,3,4.430954,false,1.15899,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_4,42852d1a_3,4,2.865882,false,1.09576,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_5,42852d1a_4,5,2.155828,false,1.03522,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_6,42852d1a_5,6,7.963207,false,0.98946,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_7,42852d1a_6,7,8.683279,false,0.94438,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_8,42852d1a_7,8,10.762654,false,0.91065,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_9,42852d1a_8,9,5.199561,false,0.87709,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_10,42852d1a_9,10,12.118816,false,0.84296,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_11,42852d1a_10,11,2.911458,false,0.80516,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_12,42852d1a_11,12,5.214464,false,0.7824,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_13,42852d1a_12,13,8.001859,false,0.76487,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_14,42852d1a_13,14,6.179637,false,0.73533,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_15,42852d1a_14,15,3.414825,false,0.71444,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_16,42852d1a_15,16,4.662391,false,0.69116,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_17,42852d1a_16,17,4.027116,false,0.68159,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_18,42852d1a_17,18,21.036602,false,0.66808,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_19,42852d1a_18,19,5.96107,false,0.64091,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_20,42852d1a_19,20,8.281739,false,0.62028,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_21,42852d1a_20,21,4.762384,false,0.60592,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_22,42852d1a_21,22,8.855133,false,0.59946,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_23,42852d1a_22,23,5.202929,false,0.56759,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_24,42852d1a_23,24,5.943566,false,0.55859,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_25,42852d1a_24,25,4.53867,false,0.53641,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_26,42852d1a_25,26,15.021701,false,0.53361,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_27,42852d1a_26,27,8.618824,false,0.51232,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_28,42852d1a_27,28,9.374333,false,0.49273,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_29,42852d1a_28,29,11.286947,false,0.48867,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_30,42852d1a_29,30,4.785734,false,0.47216,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_31,42852d1a_30,31,4.047509,false,0.45947,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_32,42852d1a_31,32,6.944026,false,0.44631,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_33,42852d1a_32,33,8.693837,false,0.43586,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_34,42852d1a_33,34,6.856341,false,0.4287,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_35,42852d1a_34,35,7.337014,false,0.41375,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_36,42852d1a_35,36,4.153821,false,0.40277,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_37,42852d1a_36,37,3.600296,false,0.38366,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_38,42852d1a_37,38,9.714717,false,0.37847,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_39,42852d1a_38,39,18.472929,false,0.37899,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_40,42852d1a_39,40,7.06154,false,0.36528,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_41,42852d1a_40,41,6.589179,false,0.35289,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_42,42852d1a_41,42,7.718413,false,0.34307,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_43,42852d1a_42,43,4.763834,false,0.32559,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_44,42852d1a_43,44,19.196991,false,0.33739,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_45,42852d1a_44,45,13.123274,false,0.31738,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_46,42852d1a_45,46,18.578396,false,0.3106,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_47,42852d1a_46,47,3.743402,false,0.29058,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_48,42852d1a_47,48,9.878966,false,0.28956,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_49,42852d1a_48,49,6.930614,false,0.28336,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_50,42852d1a_49,50,3.617391,false,0.25491,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_51,42852d1a_50,51,8.620599,false,0.26305,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_52,42852d1a_51,52,7.280921,false,0.25612,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_53,42852d1a_52,53,2.048225,false,0.24801,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_54,42852d1a_53,54,9.298225,false,0.24631,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_55,42852d1a_54,55,19.763851,false,0.24818,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_56,42852d1a_55,56,8.738033,false,0.22817,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_57,42852d1a_56,57,8.723001,false,0.22555,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_58,42852d1a_57,58,8.139034,false,0.2109,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_59,42852d1a_58,59,8.080331,false,0.22072,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_60,42852d1a_59,60,5.939238,false,0.20376,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_61,42852d1a_60,61,3.091775,false,0.19567,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_62,42852d1a_61,62,6.758305,false,0.19719,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_63,42852d1a_62,63,5.340542,false,0.1821,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_64,42852d1a_63,64,6.750247,false,0.1839,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_65,42852d1a_64,65,13.856466,false,0.19126,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_66,42852d1a_65,66,2.774876,false,0.17802,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_67,42852d1a_66,67,2.413112,false,0.16461,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_68,42852d1a_67,68,4.123963,false,0.17044,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_69,42852d1a_68,69,5.495451,false,0.16643,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_70,42852d1a_69,70,8.979466,false,0.16088,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_71,42852d1a_70,71,7.068996,false,0.15105,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_72,42852d1a_71,72,6.280213,false,0.1536,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_73,42852d1a_72,73,2.355697,false,0.14538,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_74,42852d1a_73,74,2.95974,false,0.13652,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_75,42852d1a_74,75,1.606526,false,0.14074,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_76,42852d1a_75,76,4.030968,false,0.14766,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_77,42852d1a_76,77,5.881594,false,0.13985,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_78,42852d1a_77,78,1.76812,false,0.1372,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_79,42852d1a_78,79,2.451912,false,0.12708,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_80,42852d1a_79,80,4.888031,false,0.12808,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_81,42852d1a_80,81,3.401914,false,0.11742,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_82,42852d1a_81,82,2.499017,false,0.11516,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_83,42852d1a_82,83,1.720475,false,0.12353,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_84,42852d1a_83,84,6.49736,false,0.12452,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_85,42852d1a_84,85,6.611768,false,0.12739,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_86,42852d1a_85,86,2.583466,false,0.11098,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_87,42852d1a_86,87,1.253999,false,0.11491,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_88,42852d1a_87,88,2.507114,false,0.10103,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_89,42852d1a_88,89,2.039766,false,0.11353,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_90,42852d1a_89,90,2.649825,false,0.09947,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_91,42852d1a_90,91,1.268036,false,0.10359,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_92,42852d1a_91,92,3.277443,false,0.10085,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_93,42852d1a_92,93,1.854725,false,0.10307,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_94,42852d1a_93,94,1.169165,false,0.09543,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_95,42852d1a_94,95,10.563766,false,0.11586,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_96,42852d1a_95,96,3.343899,false,0.09148,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_97,42852d1a_96,97,0.872835,false,0.08963,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_98,42852d1a_97,98,4.531704,false,0.09066,0.5,0.9999,true,true,0.0001,42852d1a
42852d1a_99,42852d1a_98,99,2.312529,true,0.08803,0.5,0.9999,true,true,0.0001,42852d1a
9f4934ef_0,,0,11.809493,false,1.36463,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_1,9f4934ef_0,1,4.113423,false,1.08624,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_2,9f4934ef_1,2,2.004875,false,0.94446,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_3,9f4934ef_2,3,2.573629,false,0.86945,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_4,9f4934ef_3,4,3.902039,false,0.84935,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_5,9f4934ef_4,5,1.005351,false,0.72773,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_6,9f4934ef_5,6,0.567335,false,0.68403,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_7,9f4934ef_6,7,1.454869,false,0.66524,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_8,9f4934ef_7,8,1.018825,false,0.62456,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_9,9f4934ef_8,9,0.402705,false,0.59136,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_10,9f4934ef_9,10,1.147893,false,0.57679,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_11,9f4934ef_10,11,0.737249,false,0.55606,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_12,9f4934ef_11,12,0.604763,false,0.53214,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_13,9f4934ef_12,13,0.870867,false,0.51859,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_14,9f4934ef_13,14,0.381224,false,0.50074,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_15,9f4934ef_14,15,0.562129,false,0.46111,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_16,9f4934ef_15,16,0.327992,false,0.45105,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_17,9f4934ef_16,17,0.583447,false,0.42432,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_18,9f4934ef_17,18,0.692675,false,0.44811,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_19,9f4934ef_18,19,1.37101,false,0.46424,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_20,9f4934ef_19,20,0.565325,false,0.41198,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_21,9f4934ef_20,21,0.400696,false,0.39211,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_22,9f4934ef_21,22,0.292939,false,0.39492,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_23,9f4934ef_22,23,0.628858,false,0.37384,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_24,9f4934ef_23,24,0.300217,false,0.36513,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_25,9f4934ef_24,25,0.307205,false,0.3587,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_26,9f4934ef_25,26,0.396585,false,0.36194,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_27,9f4934ef_26,27,0.172809,false,0.32609,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_28,9f4934ef_27,28,0.543808,false,0.33003,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_29,9f4934ef_28,29,0.22276,false,0.32032,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_30,9f4934ef_29,30,0.192554,false,0.30332,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_31,9f4934ef_30,31,0.35652,false,0.31161,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_32,9f4934ef_31,32,0.203552,false,0.28678,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_33,9f4934ef_32,33,0.179197,false,0.28494,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_34,9f4934ef_33,34,0.234316,false,0.27749,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_35,9f4934ef_34,35,0.310859,false,0.27183,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_36,9f4934ef_35,36,0.504262,false,0.27121,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_37,9f4934ef_36,37,0.170463,false,0.25906,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_38,9f4934ef_37,38,0.268425,false,0.26454,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_39,9f4934ef_38,39,0.229239,false,0.24284,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_40,9f4934ef_39,40,0.241976,false,0.23245,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_41,9f4934ef_40,41,0.115129,false,0.23568,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_42,9f4934ef_41,42,0.104144,false,0.22994,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_43,9f4934ef_42,43,0.126239,false,0.22043,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_44,9f4934ef_43,44,0.372731,false,0.22802,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_45,9f4934ef_44,45,0.108145,false,0.20876,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_46,9f4934ef_45,46,0.210045,false,0.21367,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_47,9f4934ef_46,47,0.208081,false,0.21288,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_48,9f4934ef_47,48,0.197528,false,0.19887,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_49,9f4934ef_48,49,0.278279,false,0.21176,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_50,9f4934ef_49,50,0.208054,false,0.19063,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_51,9f4934ef_50,51,0.133318,false,0.19282,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_52,9f4934ef_51,52,0.272822,false,0.18957,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_53,9f4934ef_52,53,0.089755,false,0.17452,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_54,9f4934ef_53,54,0.105645,false,0.17987,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_55,9f4934ef_54,55,0.134145,false,0.17697,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_56,9f4934ef_55,56,0.184073,false,0.17847,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_57,9f4934ef_56,57,0.07098,false,0.15325,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_58,9f4934ef_57,58,0.159053,false,0.18036,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_59,9f4934ef_58,59,0.301851,false,0.1808,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_60,9f4934ef_59,60,0.098297,false,0.1655,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_61,9f4934ef_60,61,0.094036,false,0.16028,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_62,9f4934ef_61,62,0.143916,false,0.14923,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_63,9f4934ef_62,63,0.110591,false,0.14948,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_64,9f4934ef_63,64,0.255638,false,0.17148,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_65,9f4934ef_64,65,0.151551,false,0.13925,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_66,9f4934ef_65,66,0.079236,false,0.13405,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_67,9f4934ef_66,67,0.053332,false,0.13669,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_68,9f4934ef_67,68,0.065011,false,0.12872,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_69,9f4934ef_68,69,0.035761,false,0.12217,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_70,9f4934ef_69,70,0.108686,false,0.1289,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_71,9f4934ef_70,71,0.109428,false,0.13168,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_72,9f4934ef_71,72,0.113662,false,0.13005,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_73,9f4934ef_72,73,0.049151,false,0.11525,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_74,9f4934ef_73,74,0.159101,false,0.14162,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_75,9f4934ef_74,75,0.117847,false,0.11847,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_76,9f4934ef_75,76,0.087156,false,0.11626,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_77,9f4934ef_76,77,0.084221,false,0.11006,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_78,9f4934ef_77,78,0.179327,false,0.12164,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_79,9f4934ef_78,79,0.136665,false,0.12041,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_80,9f4934ef_79,80,0.073457,false,0.11135,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_81,9f4934ef_80,81,0.064702,false,0.11272,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_82,9f4934ef_81,82,0.068343,false,0.1174,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_83,9f4934ef_82,83,0.066642,false,0.10065,0,0.9999,true,true,0.001,9f4934ef
9f4934ef_84,9f4934ef_83,84,0.047237,true,0.10449,0,0.9999,true,true,0.001,9f4934ef
a82f5e12_0,,0,6.38511,false,1.28185,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_1,a82f5e12_0,1,2.53978,false,1.01866,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_2,a82f5e12_1,2,9.107752,false,0.94996,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_3,a82f5e12_2,3,3.634305,false,0.83679,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_4,a82f5e12_3,4,2.027599,false,0.77404,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_5,a82f5e12_4,5,0.766152,false,0.70959,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_6,a82f5e12_5,6,1.136915,false,0.67822,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_7,a82f5e12_6,7,0.753626,false,0.63958,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_8,a82f5e12_7,8,0.397543,false,0.58894,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_9,a82f5e12_8,9,0.232881,false,0.57462,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_10,a82f5e12_9,10,0.580171,false,0.56773,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_11,a82f5e12_10,11,0.377972,false,0.54415,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_12,a82f5e12_11,12,0.34439,false,0.519,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_13,a82f5e12_12,13,0.495139,false,0.50265,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_14,a82f5e12_13,14,0.198236,false,0.48665,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_15,a82f5e12_14,15,0.939656,false,0.49389,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_16,a82f5e12_15,16,0.220163,false,0.46722,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_17,a82f5e12_16,17,0.167347,false,0.44085,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_18,a82f5e12_17,18,0.176006,false,0.43185,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_19,a82f5e12_18,19,0.65103,false,0.42698,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_20,a82f5e12_19,20,0.65735,false,0.42157,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_21,a82f5e12_20,21,0.243251,false,0.40015,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_22,a82f5e12_21,22,0.167341,false,0.40266,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_23,a82f5e12_22,23,0.530821,false,0.39451,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_24,a82f5e12_23,24,0.192134,false,0.38855,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_25,a82f5e12_24,25,0.355255,false,0.37237,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_26,a82f5e12_25,26,0.327734,false,0.36408,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_27,a82f5e12_26,27,0.232838,false,0.35162,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_28,a82f5e12_27,28,0.48938,false,0.35457,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_29,a82f5e12_28,29,0.172387,false,0.33603,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_30,a82f5e12_29,30,0.227731,false,0.34087,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_31,a82f5e12_30,31,0.306896,false,0.32799,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_32,a82f5e12_31,32,0.159605,false,0.32669,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_33,a82f5e12_32,33,0.931134,false,0.33922,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_34,a82f5e12_33,34,0.136807,false,0.29865,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_35,a82f5e12_34,35,0.225081,false,0.30454,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_36,a82f5e12_35,36,0.114456,false,0.29628,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_37,a82f5e12_36,37,0.18143,false,0.29075,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_38,a82f5e12_37,38,0.168842,false,0.28565,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_39,a82f5e12_38,39,0.360834,false,0.28093,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_40,a82f5e12_39,40,0.204405,false,0.29346,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_41,a82f5e12_40,41,0.163894,false,0.26254,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_42,a82f5e12_41,42,0.382265,false,0.28211,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_43,a82f5e12_42,43,0.198623,false,0.25616,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_44,a82f5e12_43,44,0.27768,false,0.2721,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_45,a82f5e12_44,45,0.112415,false,0.24421,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_46,a82f5e12_45,46,1.217434,false,0.29808,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_47,a82f5e12_46,47,0.197557,false,0.2521,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_48,a82f5e12_47,48,0.284711,false,0.25215,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_49,a82f5e12_48,49,0.560203,false,0.26489,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_50,a82f5e12_49,50,0.185542,false,0.2325,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_51,a82f5e12_50,51,0.158085,false,0.23948,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_52,a82f5e12_51,52,0.174987,false,0.24222,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_53,a82f5e12_52,53,0.198185,false,0.23603,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_54,a82f5e12_53,54,0.218724,false,0.24562,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_55,a82f5e12_54,55,0.105899,false,0.21215,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_56,a82f5e12_55,56,0.146153,false,0.21292,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_57,a82f5e12_56,57,0.119186,false,0.21054,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_58,a82f5e12_57,58,0.084027,false,0.19535,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_59,a82f5e12_58,59,0.114055,false,0.20656,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_60,a82f5e12_59,60,0.337918,false,0.21175,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_61,a82f5e12_60,61,0.530557,false,0.22878,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_62,a82f5e12_61,62,0.230077,false,0.20377,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_63,a82f5e12_62,63,0.185107,false,0.20479,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_64,a82f5e12_63,64,0.144492,false,0.20521,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_65,a82f5e12_64,65,0.202847,false,0.19435,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_66,a82f5e12_65,66,0.125852,false,0.18434,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_67,a82f5e12_66,67,0.153564,false,0.20391,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_68,a82f5e12_67,68,0.186763,false,0.18576,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_69,a82f5e12_68,69,0.228429,false,0.192,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_70,a82f5e12_69,70,0.116502,false,0.19335,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_71,a82f5e12_70,71,0.06231,false,0.16053,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_72,a82f5e12_71,72,0.091134,false,0.16504,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_73,a82f5e12_72,73,0.100807,false,0.17621,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_74,a82f5e12_73,74,0.120995,false,0.17951,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_75,a82f5e12_74,75,0.161125,false,0.17059,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_76,a82f5e12_75,76,0.317755,false,0.1793,0.5,0.9,true,true,0.001,a82f5e12
a82f5e12_77,a82f5e12_76,77,0.060488,true,0.16404,0.5,0.9,true,true,0.001,a82f5e12
6bfd2654_0,,0,1.821974,false,1.5171,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_1,6bfd2654_0,1,1.646592,false,1.34966,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_2,6bfd2654_1,2,3.181977,false,1.22991,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_3,6bfd2654_2,3,3.357364,false,1.14393,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_4,6bfd2654_3,4,6.14343,false,1.06458,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_5,6bfd2654_4,5,2.635241,false,1.01019,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_6,6bfd2654_5,6,6.899055,false,0.95824,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_7,6bfd2654_6,7,8.237982,false,0.91483,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_8,6bfd2654_7,8,8.819312,false,0.87317,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_9,6bfd2654_8,9,4.213756,false,0.84278,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_10,6bfd2654_9,10,9.72039,false,0.82177,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_11,6bfd2654_10,11,5.14255,false,0.78742,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_12,6bfd2654_11,12,7.338243,false,0.75744,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_13,6bfd2654_12,13,13.267189,false,0.74603,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_14,6bfd2654_13,14,3.780138,false,0.70923,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_15,6bfd2654_14,15,7.10442,false,0.69364,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_16,6bfd2654_15,16,12.522692,false,0.67856,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_17,6bfd2654_16,17,2.981193,false,0.64432,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_18,6bfd2654_17,18,19.513182,false,0.6508,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_19,6bfd2654_18,19,4.712761,false,0.6139,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_20,6bfd2654_19,20,12.953153,false,0.60627,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_21,6bfd2654_20,21,6.128107,false,0.59735,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_22,6bfd2654_21,22,4.263894,false,0.57521,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_23,6bfd2654_22,23,9.876995,false,0.55827,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_24,6bfd2654_23,24,8.374078,false,0.5464,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_25,6bfd2654_24,25,19.241966,false,0.55751,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_26,6bfd2654_25,26,11.103336,false,0.51504,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_27,6bfd2654_26,27,5.082343,false,0.50727,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_28,6bfd2654_27,28,8.388071,false,0.49528,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_29,6bfd2654_28,29,3.287667,false,0.46824,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_30,6bfd2654_29,30,11.251469,false,0.46096,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_31,6bfd2654_30,31,4.330007,false,0.4499,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_32,6bfd2654_31,32,8.920247,false,0.44539,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_33,6bfd2654_32,33,11.373802,false,0.44175,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_34,6bfd2654_33,34,11.902087,false,0.43174,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_35,6bfd2654_34,35,10.590235,false,0.43095,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_36,6bfd2654_35,36,11.606166,false,0.40694,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_37,6bfd2654_36,37,13.85456,false,0.42247,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_38,6bfd2654_37,38,11.61255,false,0.40405,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_39,6bfd2654_38,39,6.889071,false,0.38196,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_40,6bfd2654_39,40,6.111552,false,0.36163,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_41,6bfd2654_40,41,8.099521,false,0.36306,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_42,6bfd2654_41,42,16.244556,false,0.37451,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_43,6bfd2654_42,43,11.629656,false,0.35291,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_44,6bfd2654_43,44,4.633801,false,0.31654,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_45,6bfd2654_44,45,10.649354,false,0.32045,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_46,6bfd2654_45,46,12.38048,false,0.32073,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_47,6bfd2654_46,47,16.699705,false,0.31723,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_48,6bfd2654_47,48,10.702562,false,0.30411,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_49,6bfd2654_48,49,15.711164,false,0.29955,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_50,6bfd2654_49,50,8.209016,false,0.28929,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_51,6bfd2654_50,51,14.178354,false,0.29017,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_52,6bfd2654_51,52,8.908859,false,0.28726,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_53,6bfd2654_52,53,9.566005,false,0.28396,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_54,6bfd2654_53,54,5.902041,false,0.26275,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_55,6bfd2654_54,55,8.466008,false,0.26131,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_56,6bfd2654_55,56,5.724433,false,0.25953,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_57,6bfd2654_56,57,4.421864,false,0.23786,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_58,6bfd2654_57,58,1.771019,false,0.22111,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_59,6bfd2654_58,59,2.167866,false,0.21195,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_60,6bfd2654_59,60,3.398507,false,0.21292,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_61,6bfd2654_60,61,2.711977,false,0.20717,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_62,6bfd2654_61,62,3.086107,false,0.20884,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_63,6bfd2654_62,63,7.801745,false,0.21707,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_64,6bfd2654_63,64,3.072153,false,0.19488,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_65,6bfd2654_64,65,7.049586,false,0.20283,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_66,6bfd2654_65,66,17.770838,false,0.21712,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_67,6bfd2654_66,67,10.030493,false,0.20971,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_68,6bfd2654_67,68,5.127879,false,0.19427,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_69,6bfd2654_68,69,4.421089,false,0.18434,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_70,6bfd2654_69,70,4.404847,false,0.18185,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_71,6bfd2654_70,71,4.123684,false,0.18483,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_72,6bfd2654_71,72,7.991847,false,0.18663,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_73,6bfd2654_72,73,4.710957,false,0.16266,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_74,6bfd2654_73,74,2.27665,false,0.16117,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_75,6bfd2654_74,75,1.479022,false,0.14482,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_76,6bfd2654_75,76,5.253206,false,0.15751,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_77,6bfd2654_76,77,3.200933,false,0.14493,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_78,6bfd2654_77,78,2.037377,false,0.14137,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_79,6bfd2654_78,79,2.04326,false,0.14057,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_80,6bfd2654_79,80,3.175871,false,0.13749,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_81,6bfd2654_80,81,3.229305,false,0.14209,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_82,6bfd2654_81,82,3.575666,false,0.13284,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_83,6bfd2654_82,83,2.14598,false,0.12837,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_84,6bfd2654_83,84,4.133729,false,0.12978,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_85,6bfd2654_84,85,3.448802,false,0.12012,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_86,6bfd2654_85,86,1.607274,false,0.1163,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_87,6bfd2654_86,87,1.357044,false,0.10656,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_88,6bfd2654_87,88,1.384505,false,0.1115,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_89,6bfd2654_88,89,1.68095,false,0.11376,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_90,6bfd2654_89,90,1.30657,false,0.10479,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_91,6bfd2654_90,91,4.529002,false,0.122,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_92,6bfd2654_91,92,3.666851,false,0.11553,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_93,6bfd2654_92,93,2.589118,false,0.11045,0.99,0.9999,true,true,0.0001,6bfd2654
6bfd2654_94,6bfd2654_93,94,4.783155,true,0.11506,0.99,0.9999,true,true,0.0001,6bfd2654
03087088_0,,0,4.882165,false,1.23904,0.5,0.999,true,true,0.001,03087088
03087088_1,03087088_0,1,6.032255,false,1.08283,0.5,0.999,true,true,0.001,03087088
03087088_2,03087088_1,2,1.917324,false,0.91548,0.5,0.999,true,true,0.001,03087088
03087088_3,03087088_2,3,1.782108,false,0.84236,0.5,0.999,true,true,0.001,03087088
03087088_4,03087088_3,4,1.85154,false,0.77516,0.5,0.999,true,true,0.001,03087088
03087088_5,03087088_4,5,1.268105,false,0.72752,0.5,0.999,true,true,0.001,03087088
03087088_6,03087088_5,6,1.875203,false,0.67389,0.5,0.999,true,true,0.001,03087088
03087088_7,03087088_6,7,1.454057,false,0.64924,0.5,0.999,true,true,0.001,03087088
03087088_8,03087088_7,8,0.479484,false,0.60521,0.5,0.999,true,true,0.001,03087088
03087088_9,03087088_8,9,0.699711,false,0.58323,0.5,0.999,true,true,0.001,03087088
03087088_10,03087088_9,10,0.572203,false,0.5669,0.5,0.999,true,true,0.001,03087088
03087088_11,03087088_10,11,0.42733,false,0.54221,0.5,0.999,true,true,0.001,03087088
03087088_12,03087088_11,12,0.472133,false,0.51899,0.5,0.999,true,true,0.001,03087088
03087088_13,03087088_12,13,0.6541,false,0.50151,0.5,0.999,true,true,0.001,03087088
03087088_14,03087088_13,14,0.427226,false,0.48435,0.5,0.999,true,true,0.001,03087088
03087088_15,03087088_14,15,0.28177,false,0.4707,0.5,0.999,true,true,0.001,03087088
03087088_16,03087088_15,16,0.271085,false,0.45355,0.5,0.999,true,true,0.001,03087088
03087088_17,03087088_16,17,0.279863,false,0.44116,0.5,0.999,true,true,0.001,03087088
03087088_18,03087088_17,18,0.160113,false,0.41273,0.5,0.999,true,true,0.001,03087088
03087088_19,03087088_18,19,0.3606,false,0.40711,0.5,0.999,true,true,0.001,03087088
03087088_20,03087088_19,20,0.414682,false,0.41106,0.5,0.999,true,true,0.001,03087088
03087088_21,03087088_20,21,0.349277,false,0.39431,0.5,0.999,true,true,0.001,03087088
03087088_22,03087088_21,22,0.34874,false,0.40399,0.5,0.999,true,true,0.001,03087088
03087088_23,03087088_22,23,0.209902,false,0.36912,0.5,0.999,true,true,0.001,03087088
03087088_24,03087088_23,24,0.388046,false,0.35577,0.5,0.999,true,true,0.001,03087088
03087088_25,03087088_24,25,0.147788,false,0.34178,0.5,0.999,true,true,0.001,03087088
03087088_26,03087088_25,26,0.549298,false,0.35007,0.5,0.999,true,true,0.001,03087088
03087088_27,03087088_26,27,0.576187,false,0.34149,0.5,0.999,true,true,0.001,03087088
03087088_28,03087088_27,28,0.207992,false,0.32471,0.5,0.999,true,true,0.001,03087088
03087088_29,03087088_28,29,0.494587,false,0.31948,0.5,0.999,true,true,0.001,03087088
03087088_30,03087088_29,30,0.365578,false,0.29913,0.5,0.999,true,true,0.001,03087088
03087088_31,03087088_30,31,0.590204,false,0.30095,0.5,0.999,true,true,0.001,03087088
03087088_32,03087088_31,32,0.120813,false,0.29031,0.5,0.999,true,true,0.001,03087088
03087088_33,03087088_32,33,0.798309,false,0.30489,0.5,0.999,true,true,0.001,03087088
03087088_34,03087088_33,34,0.435623,false,0.28149,0.5,0.999,true,true,0.001,03087088
03087088_35,03087088_34,35,0.188212,false,0.27095,0.5,0.999,true,true,0.001,03087088
03087088_36,03087088_35,36,0.215239,false,0.26027,0.5,0.999,true,true,0.001,03087088
03087088_37,03087088_36,37,0.195933,false,0.26085,0.5,0.999,true,true,0.001,03087088
03087088_38,03087088_37,38,0.212025,false,0.24953,0.5,0.999,true,true,0.001,03087088
03087088_39,03087088_38,39,0.324562,false,0.25459,0.5,0.999,true,true,0.001,03087088
03087088_40,03087088_39,40,0.286388,false,0.24606,0.5,0.999,true,true,0.001,03087088
03087088_41,03087088_40,41,0.386167,false,0.24774,0.5,0.999,true,true,0.001,03087088
03087088_42,03087088_41,42,0.425297,false,0.24388,0.5,0.999,true,true,0.001,03087088
03087088_43,03087088_42,43,0.185919,false,0.22998,0.5,0.999,true,true,0.001,03087088
03087088_44,03087088_43,44,0.10472,false,0.21072,0.5,0.999,true,true,0.001,03087088
03087088_45,03087088_44,45,0.200584,false,0.22115,0.5,0.999,true,true,0.001,03087088
03087088_46,03087088_45,46,0.12819,false,0.19384,0.5,0.999,true,true,0.001,03087088
03087088_47,03087088_46,47,0.139946,false,0.2108,0.5,0.999,true,true,0.001,03087088
03087088_48,03087088_47,48,0.107641,false,0.19168,0.5,0.999,true,true,0.001,03087088
03087088_49,03087088_48,49,0.165493,false,0.20142,0.5,0.999,true,true,0.001,03087088
03087088_50,03087088_49,50,0.299227,false,0.20769,0.5,0.999,true,true,0.001,03087088
03087088_51,03087088_50,51,0.213504,false,0.19915,0.5,0.999,true,true,0.001,03087088
03087088_52,03087088_51,52,0.242288,false,0.18967,0.5,0.999,true,true,0.001,03087088
03087088_53,03087088_52,53,0.206135,false,0.19821,0.5,0.999,true,true,0.001,03087088
03087088_54,03087088_53,54,0.107208,false,0.17112,0.5,0.999,true,true,0.001,03087088
03087088_55,03087088_54,55,0.18815,false,0.17912,0.5,0.999,true,true,0.001,03087088
03087088_56,03087088_55,56,0.107353,false,0.16939,0.5,0.999,true,true,0.001,03087088
03087088_57,03087088_56,57,0.086673,false,0.17456,0.5,0.999,true,true,0.001,03087088
03087088_58,03087088_57,58,0.125249,false,0.16774,0.5,0.999,true,true,0.001,03087088
03087088_59,03087088_58,59,0.134847,false,0.15907,0.5,0.999,true,true,0.001,03087088
03087088_60,03087088_59,60,0.201858,false,0.16919,0.5,0.999,true,true,0.001,03087088
03087088_61,03087088_60,61,0.273231,false,0.18439,0.5,0.999,true,true,0.001,03087088
03087088_62,03087088_61,62,0.096285,false,0.14536,0.5,0.999,true,true,0.001,03087088
03087088_63,03087088_62,63,0.272838,false,0.15768,0.5,0.999,true,true,0.001,03087088
03087088_64,03087088_63,64,0.066636,false,0.13497,0.5,0.999,true,true,0.001,03087088
03087088_65,03087088_64,65,0.194463,false,0.14016,0.5,0.999,true,true,0.001,03087088
03087088_66,03087088_65,66,0.122263,false,0.1475,0.5,0.999,true,true,0.001,03087088
03087088_67,03087088_66,67,0.140393,false,0.14257,0.5,0.999,true,true,0.001,03087088
03087088_68,03087088_67,68,0.143135,false,0.13977,0.5,0.999,true,true,0.001,03087088
03087088_69,03087088_68,69,0.132447,false,0.13808,0.5,0.999,true,true,0.001,03087088
03087088_70,03087088_69,70,0.098469,false,0.13757,0.5,0.999,true,true,0.001,03087088
03087088_71,03087088_70,71,0.125463,false,0.14628,0.5,0.999,true,true,0.001,03087088
03087088_72,03087088_71,72,0.18858,false,0.13382,0.5,0.999,true,true,0.001,03087088
03087088_73,03087088_72,73,0.086747,false,0.12306,0.5,0.999,true,true,0.001,03087088
03087088_74,03087088_73,74,0.232405,false,0.14051,0.5,0.999,true,true,0.001,03087088
03087088_75,03087088_74,75,0.106486,false,0.11964,0.5,0.999,true,true,0.001,03087088
03087088_76,03087088_75,76,0.135182,false,0.12759,0.5,0.999,true,true,0.001,03087088
03087088_77,03087088_76,77,0.1696,false,0.13221,0.5,0.999,true,true,0.001,03087088
03087088_78,03087088_77,78,0.242778,false,0.13199,0.5,0.999,true,true,0.001,03087088
03087088_79,03087088_78,79,0.088695,false,0.11587,0.5,0.999,true,true,0.001,03087088
03087088_80,03087088_79,80,0.055288,false,0.11189,0.5,0.999,true,true,0.001,03087088
03087088_81,03087088_80,81,0.420553,false,0.13778,0.5,0.999,true,true,0.001,03087088
03087088_82,03087088_81,82,0.04621,false,0.10462,0.5,0.999,true,true,0.001,03087088
03087088_83,03087088_82,83,0.051057,false,0.11076,0.5,0.999,true,true,0.001,03087088
03087088_84,03087088_83,84,0.035203,false,0.10463,0.5,0.999,true,true,0.001,03087088
03087088_85,03087088_84,85,0.056743,false,0.10696,0.5,0.999,true,true,0.001,03087088
03087088_86,03087088_85,86,0.04689,false,0.10132,0.5,0.999,true,true,0.001,03087088
03087088_87,03087088_86,87,0.051713,false,0.10122,0.5,0.999,true,true,0.001,03087088
03087088_88,03087088_87,88,0.039154,false,0.09574,0.5,0.999,true,true,0.001,03087088
03087088_89,03087088_88,89,0.043852,false,0.10053,0.5,0.999,true,true,0.001,03087088
03087088_90,03087088_89,90,0.078714,false,0.10997,0.5,0.999,true,true,0.001,03087088
03087088_91,03087088_90,91,0.037254,false,0.1002,0.5,0.999,true,true,0.001,03087088
03087088_92,03087088_91,92,0.025664,false,0.09512,0.5,0.999,true,true,0.001,03087088
03087088_93,03087088_92,93,0.083399,false,0.1024,0.5,0.999,true,true,0.001,03087088
03087088_94,03087088_93,94,0.043202,true,0.09039,0.5,0.999,true,true,0.001,03087088
4d9fbd9b_0,,0,6.813192,false,1.35615,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_1,4d9fbd9b_0,1,4.385049,false,1.14448,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_2,4d9fbd9b_1,2,2.170261,false,0.97907,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_3,4d9fbd9b_2,3,3.580662,false,0.88312,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_4,4d9fbd9b_3,4,1.279585,false,0.79393,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_5,4d9fbd9b_4,5,1.3714,false,0.76936,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_6,4d9fbd9b_5,6,0.591923,false,0.66754,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_7,4d9fbd9b_6,7,0.518844,false,0.63618,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_8,4d9fbd9b_7,8,0.933764,false,0.6259,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_9,4d9fbd9b_8,9,0.948264,false,0.57853,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_10,4d9fbd9b_9,10,0.714039,false,0.56047,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_11,4d9fbd9b_10,11,0.604272,false,0.54681,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_12,4d9fbd9b_11,12,0.675685,false,0.52453,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_13,4d9fbd9b_12,13,0.292726,false,0.48674,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_14,4d9fbd9b_13,14,0.620895,false,0.48837,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_15,4d9fbd9b_14,15,0.297713,false,0.47661,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_16,4d9fbd9b_15,16,0.630114,false,0.45633,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_17,4d9fbd9b_16,17,0.313647,false,0.41609,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_18,4d9fbd9b_17,18,0.557972,false,0.43667,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_19,4d9fbd9b_18,19,0.167673,false,0.3842,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_20,4d9fbd9b_19,20,0.532363,false,0.40875,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_21,4d9fbd9b_20,21,0.531537,false,0.39816,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_22,4d9fbd9b_21,22,0.402777,false,0.38041,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_23,4d9fbd9b_22,23,0.337544,false,0.36295,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_24,4d9fbd9b_23,24,0.238466,false,0.34396,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_25,4d9fbd9b_24,25,0.457419,false,0.3399,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_26,4d9fbd9b_25,26,0.313559,false,0.35246,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_27,4d9fbd9b_26,27,0.313988,false,0.32885,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_28,4d9fbd9b_27,28,0.155988,false,0.30972,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_29,4d9fbd9b_28,29,0.173603,false,0.30173,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_30,4d9fbd9b_29,30,0.337854,false,0.30789,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_31,4d9fbd9b_30,31,0.282879,false,0.30128,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_32,4d9fbd9b_31,32,0.139313,false,0.28162,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_33,4d9fbd9b_32,33,0.154787,false,0.27837,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_34,4d9fbd9b_33,34,0.332463,false,0.27804,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_35,4d9fbd9b_34,35,0.520069,false,0.28135,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_36,4d9fbd9b_35,36,0.100709,false,0.2504,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_37,4d9fbd9b_36,37,0.396598,false,0.26952,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_38,4d9fbd9b_37,38,0.245463,false,0.24553,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_39,4d9fbd9b_38,39,0.198653,false,0.2452,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_40,4d9fbd9b_39,40,0.195848,false,0.24148,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_41,4d9fbd9b_40,41,0.132135,false,0.24017,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_42,4d9fbd9b_41,42,0.108353,false,0.21422,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_43,4d9fbd9b_42,43,0.159246,false,0.21743,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_44,4d9fbd9b_43,44,0.07646,false,0.20875,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_45,4d9fbd9b_44,45,0.092767,false,0.20359,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_46,4d9fbd9b_45,46,0.135865,false,0.22069,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_47,4d9fbd9b_46,47,0.161442,false,0.20791,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_48,4d9fbd9b_47,48,0.2473,false,0.2053,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_49,4d9fbd9b_48,49,0.182425,false,0.19233,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_50,4d9fbd9b_49,50,0.087316,false,0.1788,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_51,4d9fbd9b_50,51,0.159011,false,0.18409,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_52,4d9fbd9b_51,52,0.124688,false,0.18219,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_53,4d9fbd9b_52,53,0.099803,false,0.1683,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_54,4d9fbd9b_53,54,0.241213,false,0.18879,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_55,4d9fbd9b_54,55,0.082741,false,0.16916,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_56,4d9fbd9b_55,56,0.146042,false,0.17067,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_57,4d9fbd9b_56,57,0.054663,false,0.15777,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_58,4d9fbd9b_57,58,0.080996,false,0.16014,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_59,4d9fbd9b_58,59,0.182348,false,0.16579,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_60,4d9fbd9b_59,60,0.275795,false,0.17781,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_61,4d9fbd9b_60,61,0.158996,false,0.15707,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_62,4d9fbd9b_61,62,0.085547,false,0.15122,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_63,4d9fbd9b_62,63,0.102249,false,0.16375,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_64,4d9fbd9b_63,64,0.164584,false,0.14539,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_65,4d9fbd9b_64,65,0.050544,false,0.13978,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_66,4d9fbd9b_65,66,0.048769,false,0.13755,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_67,4d9fbd9b_66,67,0.06308,false,0.13635,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_68,4d9fbd9b_67,68,0.064952,false,0.1369,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_69,4d9fbd9b_68,69,0.145396,false,0.15139,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_70,4d9fbd9b_69,70,0.151616,false,0.13121,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_71,4d9fbd9b_70,71,0.186792,false,0.14254,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_72,4d9fbd9b_71,72,0.044133,false,0.12744,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_73,4d9fbd9b_72,73,0.136003,false,0.13733,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_74,4d9fbd9b_73,74,0.100668,false,0.12776,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_75,4d9fbd9b_74,75,0.043318,false,0.11974,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_76,4d9fbd9b_75,76,0.035815,false,0.11218,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_77,4d9fbd9b_76,77,0.22885,false,0.15043,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_78,4d9fbd9b_77,78,0.059485,false,0.1154,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_79,4d9fbd9b_78,79,0.045808,false,0.11152,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_80,4d9fbd9b_79,80,0.112812,false,0.11736,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_81,4d9fbd9b_80,81,0.057487,false,0.11215,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_82,4d9fbd9b_81,82,0.045849,false,0.11147,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_83,4d9fbd9b_82,83,0.063699,false,0.11624,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_84,4d9fbd9b_83,84,0.02679,false,0.09883,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_85,4d9fbd9b_84,85,0.058388,false,0.11253,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_86,4d9fbd9b_85,86,0.040692,false,0.10143,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_87,4d9fbd9b_86,87,0.13019,false,0.11417,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_88,4d9fbd9b_87,88,0.02423,false,0.09327,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_89,4d9fbd9b_88,89,0.030737,false,0.10858,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_90,4d9fbd9b_89,90,0.017511,false,0.08097,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_91,4d9fbd9b_90,91,0.053963,false,0.10746,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_92,4d9fbd9b_91,92,0.074814,false,0.10659,0,0.99,true,true,0.001,4d9fbd9b
4d9fbd9b_93,4d9fbd9b_92,93,0.031271,true,0.09171,0,0.99,true,true,0.001,4d9fbd9b
14017746_0,,0,2.832103,false,1.29309,0.9,0.99,true,true,0.001,14017746
14017746_1,14017746_0,1,3.296667,false,1.04199,0.9,0.99,true,true,0.001,14017746
14017746_2,14017746_1,2,2.517097,false,0.91659,0.9,0.99,true,true,0.001,14017746
14017746_3,14017746_2,3,2.049868,false,0.8327,0.9,0.99,true,true,0.001,14017746
14017746_4,14017746_3,4,0.625014,false,0.74255,0.9,0.99,true,true,0.001,14017746
14017746_5,14017746_4,5,1.99587,false,0.70821,0.9,0.99,true,true,0.001,14017746
14017746_6,14017746_5,6,1.126874,false,0.66751,0.9,0.99,true,true,0.001,14017746
14017746_7,14017746_6,7,0.490433,false,0.62271,0.9,0.99,true,true,0.001,14017746
14017746_8,14017746_7,8,1.480649,false,0.59655,0.9,0.99,true,true,0.001,14017746
14017746_9,14017746_8,9,1.214945,false,0.56836,0.9,0.99,true,true,0.001,14017746
14017746_10,14017746_9,10,0.429873,false,0.54184,0.9,0.99,true,true,0.001,14017746
14017746_11,14017746_10,11,0.642905,false,0.52059,0.9,0.99,true,true,0.001,14017746
14017746_12,14017746_11,12,0.478394,false,0.50283,0.9,0.99,true,true,0.001,14017746
14017746_13,14017746_12,13,0.287327,false,0.48897,0.9,0.99,true,true,0.001,14017746
14017746_14,14017746_13,14,0.675783,false,0.47788,0.9,0.99,true,true,0.001,14017746
14017746_15,14017746_14,15,0.385776,false,0.45597,0.9,0.99,true,true,0.001,14017746
14017746_16,14017746_15,16,0.863394,false,0.4493,0.9,0.99,true,true,0.001,14017746
14017746_17,14017746_16,17,0.216854,false,0.42702,0.9,0.99,true,true,0.001,14017746
14017746_18,14017746_17,18,0.17545,false,0.40078,0.9,0.99,true,true,0.001,14017746
14017746_19,14017746_18,19,0.330642,false,0.3878,0.9,0.99,true,true,0.001,14017746
14017746_20,14017746_19,20,0.36221,false,0.37364,0.9,0.99,true,true,0.001,14017746
14017746_21,14017746_20,21,0.212458,false,0.37031,0.9,0.99,true,true,0.001,14017746
14017746_22,14017746_21,22,0.341308,false,0.36197,0.9,0.99,true,true,0.001,14017746
14017746_23,14017746_22,23,0.368697,false,0.35274,0.9,0.99,true,true,0.001,14017746
14017746_24,14017746_23,24,0.733887,false,0.35605,0.9,0.99,true,true,0.001,14017746
14017746_25,14017746_24,25,0.390463,false,0.34231,0.9,0.99,true,true,0.001,14017746
14017746_26,14017746_25,26,0.456818,false,0.33475,0.9,0.99,true,true,0.001,14017746
14017746_27,14017746_26,27,0.908038,false,0.35008,0.9,0.99,true,true,0.001,14017746
14017746_28,14017746_27,28,0.250848,false,0.30986,0.9,0.99,true,true,0.001,14017746
14017746_29,14017746_28,29,0.246514,false,0.29487,0.9,0.99,true,true,0.001,14017746
14017746_30,14017746_29,30,0.071795,false,0.28108,0.9,0.99,true,true,0.001,14017746
14017746_31,14017746_30,31,0.433392,false,0.28731,0.9,0.99,true,true,0.001,14017746
14017746_32,14017746_31,32,0.982076,false,0.30942,0.9,0.99,true,true,0.001,14017746
14017746_33,14017746_32,33,0.434199,false,0.27345,0.9,0.99,true,true,0.001,14017746
14017746_34,14017746_33,34,0.464488,false,0.27774,0.9,0.99,true,true,0.001,14017746
14017746_35,14017746_34,35,0.317307,false,0.26616,0.9,0.99,true,true,0.001,14017746
14017746_36,14017746_35,36,0.286928,false,0.26394,0.9,0.99,true,true,0.001,14017746
14017746_37,14017746_36,37,0.11684,false,0.23671,0.9,0.99,true,true,0.001,14017746
14017746_38,14017746_37,38,0.205519,false,0.24093,0.9,0.99,true,true,0.001,14017746
14017746_39,14017746_38,39,0.338394,false,0.25015,0.9,0.99,true,true,0.001,14017746
14017746_40,14017746_39,40,0.097347,false,0.22648,0.9,0.99,true,true,0.001,14017746
14017746_41,14017746_40,41,0.38791,false,0.2336,0.9,0.99,true,true,0.001,14017746
14017746_42,14017746_41,42,0.113373,false,0.22444,0.9,0.99,true,true,0.001,14017746
14017746_43,14017746_42,43,0.137003,false,0.21504,0.9,0.99,true,true,0.001,14017746
14017746_44,14017746_43,44,0.188047,false,0.21973,0.9,0.99,true,true,0.001,14017746
14017746_45,14017746_44,45,0.074219,false,0.20444,0.9,0.99,true,true,0.001,14017746
14017746_46,14017746_45,46,0.200489,false,0.21357,0.9,0.99,true,true,0.001,14017746
14017746_47,14017746_46,47,0.109603,false,0.19134,0.9,0.99,true,true,0.001,14017746
14017746_48,14017746_47,48,0.131147,false,0.19222,0.9,0.99,true,true,0.001,14017746
14017746_49,14017746_48,49,0.108196,false,0.18197,0.9,0.99,true,true,0.001,14017746
14017746_50,14017746_49,50,0.261593,false,0.19404,0.9,0.99,true,true,0.001,14017746
14017746_51,14017746_50,51,0.144963,false,0.19013,0.9,0.99,true,true,0.001,14017746
14017746_52,14017746_51,52,0.237983,false,0.20176,0.9,0.99,true,true,0.001,14017746
14017746_53,14017746_52,53,0.068196,false,0.17274,0.9,0.99,true,true,0.001,14017746
14017746_54,14017746_53,54,0.053338,false,0.17835,0.9,0.99,true,true,0.001,14017746
14017746_55,14017746_54,55,0.1494,false,0.17783,0.9,0.99,true,true,0.001,14017746
14017746_56,14017746_55,56,0.15475,false,0.1715,0.9,0.99,true,true,0.001,14017746
14017746_57,14017746_56,57,0.072381,false,0.16221,0.9,0.99,true,true,0.001,14017746
14017746_58,14017746_57,58,0.168635,false,0.16508,0.9,0.99,true,true,0.001,14017746
14017746_59,14017746_58,59,0.097641,false,0.16714,0.9,0.99,true,true,0.001,14017746
14017746_60,14017746_59,60,0.076036,false,0.1592,0.9,0.99,true,true,0.001,14017746
14017746_61,14017746_60,61,0.075035,false,0.16026,0.9,0.99,true,true,0.001,14017746
14017746_62,14017746_61,62,0.055791,false,0.15113,0.9,0.99,true,true,0.001,14017746
14017746_63,14017746_62,63,0.093602,false,0.156,0.9,0.99,true,true,0.001,14017746
14017746_64,14017746_63,64,0.103765,false,0.15628,0.9,0.99,true,true,0.001,14017746
14017746_65,14017746_64,65,0.148691,false,0.1518,0.9,0.99,true,true,0.001,14017746
14017746_66,14017746_65,66,0.056825,false,0.14192,0.9,0.99,true,true,0.001,14017746
14017746_67,14017746_66,67,0.215724,false,0.14903,0.9,0.99,true,true,0.001,14017746
14017746_68,14017746_67,68,0.066465,false,0.13208,0.9,0.99,true,true,0.001,14017746
14017746_69,14017746_68,69,0.028766,false,0.1258,0.9,0.99,true,true,0.001,14017746
14017746_70,14017746_69,70,0.111162,false,0.13367,0.9,0.99,true,true,0.001,14017746
14017746_71,14017746_70,71,0.115362,false,0.13077,0.9,0.99,true,true,0.001,14017746
14017746_72,14017746_71,72,0.070697,false,0.13801,0.9,0.99,true,true,0.001,14017746
14017746_73,14017746_72,73,0.05595,false,0.12649,0.9,0.99,true,true,0.001,14017746
14017746_74,14017746_73,74,0.14024,false,0.13216,0.9,0.99,true,true,0.001,14017746
14017746_75,14017746_74,75,0.048901,false,0.12864,0.9,0.99,true,true,0.001,14017746
14017746_76,14017746_75,76,0.07316,false,0.12413,0.9,0.99,true,true,0.001,14017746
14017746_77,14017746_76,77,0.102956,false,0.12372,0.9,0.99,true,true,0.001,14017746
14017746_78,14017746_77,78,0.138112,false,0.12742,0.9,0.99,true,true,0.001,14017746
14017746_79,14017746_78,79,0.143665,false,0.12951,0.9,0.99,true,true,0.001,14017746
14017746_80,14017746_79,80,0.054528,false,0.11396,0.9,0.99,true,true,0.001,14017746
14017746_81,14017746_80,81,0.046504,false,0.1177,0.9,0.99,true,true,0.001,14017746
14017746_82,14017746_81,82,0.061938,false,0.11878,0.9,0.99,true,true,0.001,14017746
14017746_83,14017746_82,83,0.055092,false,0.11678,0.9,0.99,true,true,0.001,14017746
14017746_84,14017746_83,84,0.057258,false,0.11409,0.9,0.99,true,true,0.001,14017746
14017746_85,14017746_84,85,0.085914,false,0.11685,0.9,0.99,true,true,0.001,14017746
14017746_86,14017746_85,86,0.057335,false,0.10575,0.9,0.99,true,true,0.001,14017746
14017746_87,14017746_86,87,0.022363,false,0.10189,0.9,0.99,true,true,0.001,14017746
14017746_88,14017746_87,88,0.022516,false,0.09869,0.9,0.99,true,true,0.001,14017746
14017746_89,14017746_88,89,0.063462,false,0.10667,0.9,0.99,true,true,0.001,14017746
14017746_90,14017746_89,90,0.036319,true,0.10083,0.9,0.99,true,true,0.001,14017746
70c6ade0_0,,0,3.885878,false,1.5212,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_1,70c6ade0_0,1,4.303726,false,1.35011,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_2,70c6ade0_1,2,8.55994,false,1.23351,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_3,70c6ade0_2,3,7.985463,false,1.13761,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_4,70c6ade0_3,4,6.146672,false,1.07387,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_5,70c6ade0_4,5,10.108596,false,1.01019,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_6,70c6ade0_5,6,6.16845,false,0.9453,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_7,70c6ade0_6,7,12.951362,false,0.90824,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_8,70c6ade0_7,8,13.858327,false,0.87,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_9,70c6ade0_8,9,16.593761,false,0.83425,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_10,70c6ade0_9,10,6.972957,false,0.79825,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_11,70c6ade0_10,11,8.08467,false,0.77143,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_12,70c6ade0_11,12,18.95178,false,0.75789,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_13,70c6ade0_12,13,11.206779,false,0.72516,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_14,70c6ade0_13,14,14.265319,false,0.6963,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_15,70c6ade0_14,15,9.54676,false,0.6805,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_16,70c6ade0_15,16,8.005939,false,0.6558,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_17,70c6ade0_16,17,13.510461,false,0.63056,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_18,70c6ade0_17,18,12.224409,false,0.60982,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_19,70c6ade0_18,19,9.051191,false,0.60351,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_20,70c6ade0_19,20,9.104499,false,0.58384,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_21,70c6ade0_20,21,11.47016,false,0.56706,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_22,70c6ade0_21,22,14.168163,false,0.55189,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_23,70c6ade0_22,23,8.618981,false,0.53192,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_24,70c6ade0_23,24,17.419508,false,0.52339,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_25,70c6ade0_24,25,10.941183,false,0.51194,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_26,70c6ade0_25,26,6.033228,false,0.48134,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_27,70c6ade0_26,27,15.720888,false,0.49257,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_28,70c6ade0_27,28,4.346978,false,0.4641,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_29,70c6ade0_28,29,7.695616,false,0.45406,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_30,70c6ade0_29,30,6.095458,false,0.43559,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_31,70c6ade0_30,31,9.217731,false,0.43302,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_32,70c6ade0_31,32,16.442635,false,0.4204,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_33,70c6ade0_32,33,6.666232,false,0.39711,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_34,70c6ade0_33,34,14.088269,false,0.4063,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_35,70c6ade0_34,35,11.395103,false,0.38098,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_36,70c6ade0_35,36,17.74684,false,0.37925,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_37,70c6ade0_36,37,5.852203,false,0.37226,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_38,70c6ade0_37,38,6.468965,false,0.34822,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_39,70c6ade0_38,39,3.638324,false,0.33011,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_40,70c6ade0_39,40,5.683649,false,0.33396,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_41,70c6ade0_40,41,9.268184,false,0.32515,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_42,70c6ade0_41,42,7.761109,false,0.3178,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_43,70c6ade0_42,43,13.999861,false,0.29969,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_44,70c6ade0_43,44,9.624276,false,0.30932,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_45,70c6ade0_44,45,5.276664,false,0.29613,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_46,70c6ade0_45,46,4.668541,false,0.27183,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_47,70c6ade0_46,47,4.388031,false,0.26875,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_48,70c6ade0_47,48,12.682634,false,0.27153,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_49,70c6ade0_48,49,5.34983,false,0.25465,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_50,70c6ade0_49,50,6.570866,false,0.25261,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_51,70c6ade0_50,51,6.963508,false,0.24358,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_52,70c6ade0_51,52,5.107452,false,0.24173,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_53,70c6ade0_52,53,5.904867,false,0.23769,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_54,70c6ade0_53,54,4.829446,false,0.22358,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_55,70c6ade0_54,55,8.206072,false,0.21905,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_56,70c6ade0_55,56,10.63354,false,0.22979,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_57,70c6ade0_56,57,2.941182,false,0.20149,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_58,70c6ade0_57,58,4.553415,false,0.2012,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_59,70c6ade0_58,59,6.035006,false,0.21247,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_60,70c6ade0_59,60,4.995332,false,0.20087,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_61,70c6ade0_60,61,6.524906,false,0.20181,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_62,70c6ade0_61,62,4.665823,false,0.19058,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_63,70c6ade0_62,63,17.392094,false,0.19142,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_64,70c6ade0_63,64,4.259102,false,0.18161,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_65,70c6ade0_64,65,5.996653,false,0.18553,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_66,70c6ade0_65,66,9.392922,false,0.17838,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_67,70c6ade0_66,67,6.325587,false,0.16929,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_68,70c6ade0_67,68,11.55458,false,0.1799,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_69,70c6ade0_68,69,2.833176,false,0.16603,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_70,70c6ade0_69,70,3.581161,false,0.16402,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_71,70c6ade0_70,71,7.992245,false,0.1561,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_72,70c6ade0_71,72,2.24761,false,0.14649,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_73,70c6ade0_72,73,6.126906,false,0.15232,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_74,70c6ade0_73,74,2.632714,false,0.14121,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_75,70c6ade0_74,75,1.815592,false,0.14823,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_76,70c6ade0_75,76,2.619399,false,0.14083,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_77,70c6ade0_76,77,2.00124,false,0.13511,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_78,70c6ade0_77,78,2.35644,false,0.1401,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_79,70c6ade0_78,79,4.556996,false,0.14115,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_80,70c6ade0_79,80,4.009673,false,0.14697,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_81,70c6ade0_80,81,2.517066,false,0.13033,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_82,70c6ade0_81,82,8.529135,false,0.13911,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_83,70c6ade0_82,83,7.835839,false,0.13625,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_84,70c6ade0_83,84,1.998757,false,0.13071,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_85,70c6ade0_84,85,4.973938,false,0.12678,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_86,70c6ade0_85,86,0.783399,false,0.10464,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_87,70c6ade0_86,87,2.846233,false,0.11232,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_88,70c6ade0_87,88,2.572582,false,0.12363,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_89,70c6ade0_88,89,3.188782,false,0.11195,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_90,70c6ade0_89,90,1.62807,false,0.10491,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_91,70c6ade0_90,91,5.984413,false,0.12294,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_92,70c6ade0_91,92,2.521657,false,0.11409,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_93,70c6ade0_92,93,2.253635,false,0.10371,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_94,70c6ade0_93,94,2.182838,false,0.102,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_95,70c6ade0_94,95,1.136935,false,0.10251,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_96,70c6ade0_95,96,2.723522,false,0.09478,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_97,70c6ade0_96,97,6.348469,false,0.1101,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_98,70c6ade0_97,98,6.793428,false,0.10459,0,0.99,true,true,0.0001,70c6ade0
70c6ade0_99,70c6ade0_98,99,5.10923,true,0.10608,0,0.99,true,true,0.0001,70c6ade0
5ff26f13_0,,0,1.620678,false,1.5065,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_1,5ff26f13_0,1,2.758402,false,1.34258,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_2,5ff26f13_1,2,4.766387,false,1.22119,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_3,5ff26f13_2,3,10.879331,false,1.13997,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_4,5ff26f13_3,4,5.999254,false,1.07132,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_5,5ff26f13_4,5,3.245208,false,0.99991,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_6,5ff26f13_5,6,6.74077,false,0.94915,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_7,5ff26f13_6,7,3.693134,false,0.90189,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_8,5ff26f13_7,8,8.900555,false,0.86036,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_9,5ff26f13_8,9,11.61862,false,0.83577,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_10,5ff26f13_9,10,13.163358,false,0.79634,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_11,5ff26f13_10,11,11.98335,false,0.77132,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_12,5ff26f13_11,12,8.090776,false,0.74232,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_13,5ff26f13_12,13,11.921931,false,0.71453,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_14,5ff26f13_13,14,8.816922,false,0.68987,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_15,5ff26f13_14,15,4.000805,false,0.6596,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_16,5ff26f13_15,16,24.976587,false,0.65656,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_17,5ff26f13_16,17,7.886096,false,0.62537,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_18,5ff26f13_17,18,7.913795,false,0.61212,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_19,5ff26f13_18,19,4.203077,false,0.58382,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_20,5ff26f13_19,20,3.832392,false,0.56641,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_21,5ff26f13_20,21,5.235405,false,0.55827,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_22,5ff26f13_21,22,3.952441,false,0.53996,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_23,5ff26f13_22,23,5.278429,false,0.52159,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_24,5ff26f13_23,24,4.710932,false,0.50453,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_25,5ff26f13_24,25,2.819048,false,0.48865,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_26,5ff26f13_25,26,6.780543,false,0.48807,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_27,5ff26f13_26,27,8.14615,false,0.47593,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_28,5ff26f13_27,28,6.083407,false,0.45712,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_29,5ff26f13_28,29,3.22684,false,0.43955,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_30,5ff26f13_29,30,2.844787,false,0.4234,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_31,5ff26f13_30,31,4.244072,false,0.41503,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_32,5ff26f13_31,32,3.041799,false,0.40241,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_33,5ff26f13_32,33,4.977701,false,0.39356,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_34,5ff26f13_33,34,3.656604,false,0.38456,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_35,5ff26f13_34,35,4.37865,false,0.36672,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_36,5ff26f13_35,36,3.940365,false,0.36026,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_37,5ff26f13_36,37,5.173206,false,0.34691,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_38,5ff26f13_37,38,9.285079,false,0.35174,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_39,5ff26f13_38,39,6.008651,false,0.33743,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_40,5ff26f13_39,40,5.057395,false,0.3255,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_41,5ff26f13_40,41,5.408137,false,0.3194,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_42,5ff26f13_41,42,6.402349,false,0.30151,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_43,5ff26f13_42,43,7.492877,false,0.30442,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_44,5ff26f13_43,44,1.981654,false,0.28656,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_45,5ff26f13_44,45,8.289496,false,0.28501,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_46,5ff26f13_45,46,9.897577,false,0.28562,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_47,5ff26f13_46,47,5.267014,false,0.26315,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_48,5ff26f13_47,48,8.172132,false,0.26511,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_49,5ff26f13_48,49,2.121606,false,0.24696,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_50,5ff26f13_49,50,4.874115,false,0.25021,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_51,5ff26f13_50,51,19.982496,false,0.25208,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_52,5ff26f13_51,52,8.783709,false,0.24072,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_53,5ff26f13_52,53,4.26416,false,0.22534,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_54,5ff26f13_53,54,3.351398,false,0.22523,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_55,5ff26f13_54,55,7.161998,false,0.2186,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_56,5ff26f13_55,56,6.72721,false,0.22383,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_57,5ff26f13_56,57,11.084873,false,0.21188,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_58,5ff26f13_57,58,16.840488,false,0.22317,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_59,5ff26f13_58,59,2.831872,false,0.19924,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_60,5ff26f13_59,60,3.961741,false,0.19544,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_61,5ff26f13_60,61,2.647151,false,0.19058,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_62,5ff26f13_61,62,6.075844,false,0.18323,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_63,5ff26f13_62,63,8.814498,false,0.18727,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_64,5ff26f13_63,64,5.350966,false,0.17799,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_65,5ff26f13_64,65,5.718157,false,0.17958,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_66,5ff26f13_65,66,6.203423,false,0.17915,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_67,5ff26f13_66,67,3.850292,false,0.16467,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_68,5ff26f13_67,68,5.664199,false,0.16367,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_69,5ff26f13_68,69,7.864368,false,0.16744,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_70,5ff26f13_69,70,8.690932,false,0.16473,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_71,5ff26f13_70,71,1.730685,false,0.15499,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_72,5ff26f13_71,72,5.851037,false,0.15656,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_73,5ff26f13_72,73,2.417226,false,0.14179,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_74,5ff26f13_73,74,13.051785,false,0.15789,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_75,5ff26f13_74,75,4.729918,false,0.14002,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_76,5ff26f13_75,76,2.188046,false,0.13938,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_77,5ff26f13_76,77,2.610489,false,0.1395,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_78,5ff26f13_77,78,3.45311,false,0.13662,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_79,5ff26f13_78,79,6.404924,false,0.14289,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_80,5ff26f13_79,80,1.390086,false,0.12414,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_81,5ff26f13_80,81,3.020864,false,0.12417,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_82,5ff26f13_81,82,2.736095,false,0.12248,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_83,5ff26f13_82,83,4.119028,false,0.11925,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_84,5ff26f13_83,84,4.512497,false,0.12052,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_85,5ff26f13_84,85,4.054178,false,0.11912,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_86,5ff26f13_85,86,3.22188,false,0.11936,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_87,5ff26f13_86,87,6.658235,false,0.12455,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_88,5ff26f13_87,88,2.788065,false,0.11725,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_89,5ff26f13_88,89,3.77767,false,0.10813,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_90,5ff26f13_89,90,4.732616,false,0.1186,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_91,5ff26f13_90,91,3.097083,false,0.11348,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_92,5ff26f13_91,92,1.936893,false,0.10518,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_93,5ff26f13_92,93,4.070133,false,0.11516,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_94,5ff26f13_93,94,3.006865,false,0.10719,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_95,5ff26f13_94,95,3.046675,false,0.10434,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_96,5ff26f13_95,96,6.270581,false,0.10716,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_97,5ff26f13_96,97,2.634079,false,0.10065,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_98,5ff26f13_97,98,1.739987,false,0.099,0.8,0.99,true,true,0.0001,5ff26f13
5ff26f13_99,5ff26f13_98,99,1.308168,true,0.09717,0.8,0.99,true,true,0.0001,5ff26f13
4303afa4_0,,0,4.113163,false,1.2836,0.8,0.99,true,true,0.001,4303afa4
4303afa4_1,4303afa4_0,1,1.701503,false,1.06926,0.8,0.99,true,true,0.001,4303afa4
4303afa4_2,4303afa4_1,2,1.757825,false,0.91912,0.8,0.99,true,true,0.001,4303afa4
4303afa4_3,4303afa4_2,3,2.316015,false,0.83406,0.8,0.99,true,true,0.001,4303afa4
4303afa4_4,4303afa4_3,4,0.819429,false,0.76472,0.8,0.99,true,true,0.001,4303afa4
4303afa4_5,4303afa4_4,5,0.711422,false,0.7023,0.8,0.99,true,true,0.001,4303afa4
4303afa4_6,4303afa4_5,6,0.621572,false,0.65454,0.8,0.99,true,true,0.001,4303afa4
4303afa4_7,4303afa4_6,7,0.811478,false,0.63428,0.8,0.99,true,true,0.001,4303afa4
4303afa4_8,4303afa4_7,8,1.414723,false,0.61179,0.8,0.99,true,true,0.001,4303afa4
4303afa4_9,4303afa4_8,9,0.681637,false,0.57253,0.8,0.99,true,true,0.001,4303afa4
4303afa4_10,4303afa4_9,10,0.619591,false,0.55365,0.8,0.99,true,true,0.001,4303afa4
4303afa4_11,4303afa4_10,11,0.854196,false,0.53094,0.8,0.99,true,true,0.001,4303afa4
4303afa4_12,4303afa4_11,12,0.79751,false,0.50602,0.8,0.99,true,true,0.001,4303afa4
4303afa4_13,4303afa4_12,13,0.622903,false,0.49633,0.8,0.99,true,true,0.001,4303afa4
4303afa4_14,4303afa4_13,14,1.026126,false,0.47759,0.8,0.99,true,true,0.001,4303afa4
4303afa4_15,4303afa4_14,15,0.313307,false,0.4628,0.8,0.99,true,true,0.001,4303afa4
4303afa4_16,4303afa4_15,16,0.988972,false,0.46507,0.8,0.99,true,true,0.001,4303afa4
4303afa4_17,4303afa4_16,17,1.119439,false,0.4775,0.8,0.99,true,true,0.001,4303afa4
4303afa4_18,4303afa4_17,18,0.622167,false,0.42297,0.8,0.99,true,true,0.001,4303afa4
4303afa4_19,4303afa4_18,19,0.625817,false,0.40627,0.8,0.99,true,true,0.001,4303afa4
4303afa4_20,4303afa4_19,20,0.461416,false,0.39666,0.8,0.99,true,true,0.001,4303afa4
4303afa4_21,4303afa4_20,21,0.207301,false,0.38051,0.8,0.99,true,true,0.001,4303afa4
4303afa4_22,4303afa4_21,22,0.354366,false,0.37384,0.8,0.99,true,true,0.001,4303afa4
4303afa4_23,4303afa4_22,23,0.220442,false,0.35337,0.8,0.99,true,true,0.001,4303afa4
4303afa4_24,4303afa4_23,24,0.604398,false,0.35352,0.8,0.99,true,true,0.001,4303afa4
4303afa4_25,4303afa4_24,25,0.175192,false,0.32651,0.8,0.99,true,true,0.001,4303afa4
4303afa4_26,4303afa4_25,26,0.365179,false,0.33411,0.8,0.99,true,true,0.001,4303afa4
4303afa4_27,4303afa4_26,27,0.475296,false,0.33071,0.8,0.99,true,true,0.001,4303afa4
4303afa4_28,4303afa4_27,28,0.455225,false,0.33019,0.8,0.99,true,true,0.001,4303afa4
4303afa4_29,4303afa4_28,29,0.175799,false,0.29478,0.8,0.99,true,true,0.001,4303afa4
4303afa4_30,4303afa4_29,30,0.708704,false,0.31708,0.8,0.99,true,true,0.001,4303afa4
4303afa4_31,4303afa4_30,31,0.21551,false,0.29651,0.8,0.99,true,true,0.001,4303afa4
4303afa4_32,4303afa4_31,32,0.199815,false,0.27943,0.8,0.99,true,true,0.001,4303afa4
4303afa4_33,4303afa4_32,33,0.204369,false,0.26544,0.8,0.99,true,true,0.001,4303afa4
4303afa4_34,4303afa4_33,34,0.161872,false,0.27029,0.8,0.99,true,true,0.001,4303afa4
4303afa4_35,4303afa4_34,35,0.146228,false,0.25631,0.8,0.99,true,true,0.001,4303afa4
4303afa4_36,4303afa4_35,36,0.251707,false,0.25826,0.8,0.99,true,true,0.001,4303afa4
4303afa4_37,4303afa4_36,37,0.34171,false,0.26619,0.8,0.99,true,true,0.001,4303afa4
4303afa4_38,4303afa4_37,38,0.324835,false,0.24741,0.8,0.99,true,true,0.001,4303afa4
4303afa4_39,4303afa4_38,39,0.077254,false,0.22126,0.8,0.99,true,true,0.001,4303afa4
4303afa4_40,4303afa4_39,40,0.161477,false,0.2282,0.8,0.99,true,true,0.001,4303afa4
4303afa4_41,4303afa4_40,41,0.196951,false,0.23816,0.8,0.99,true,true,0.001,4303afa4
4303afa4_42,4303afa4_41,42,0.103864,false,0.20826,0.8,0.99,true,true,0.001,4303afa4
4303afa4_43,4303afa4_42,43,0.224411,false,0.23127,0.8,0.99,true,true,0.001,4303afa4
4303afa4_44,4303afa4_43,44,0.177191,false,0.21665,0.8,0.99,true,true,0.001,4303afa4
4303afa4_45,4303afa4_44,45,0.104294,false,0.19734,0.8,0.99,true,true,0.001,4303afa4
4303afa4_46,4303afa4_45,46,0.161671,false,0.19869,0.8,0.99,true,true,0.001,4303afa4
4303afa4_47,4303afa4_46,47,0.212288,false,0.20945,0.8,0.99,true,true,0.001,4303afa4
4303afa4_48,4303afa4_47,48,0.085529,false,0.18469,0.8,0.99,true,true,0.001,4303afa4
4303afa4_49,4303afa4_48,49,0.182502,false,0.19546,0.8,0.99,true,true,0.001,4303afa4
4303afa4_50,4303afa4_49,50,0.131454,false,0.18175,0.8,0.99,true,true,0.001,4303afa4
4303afa4_51,4303afa4_50,51,0.080503,false,0.17836,0.8,0.99,true,true,0.001,4303afa4
4303afa4_52,4303afa4_51,52,0.096467,false,0.18411,0.8,0.99,true,true,0.001,4303afa4
4303afa4_53,4303afa4_52,53,0.407211,false,0.19132,0.8,0.99,true,true,0.001,4303afa4
4303afa4_54,4303afa4_53,54,0.166089,false,0.17726,0.8,0.99,true,true,0.001,4303afa4
4303afa4_55,4303afa4_54,55,0.075157,false,0.15712,0.8,0.99,true,true,0.001,4303afa4
4303afa4_56,4303afa4_55,56,0.072568,false,0.16581,0.8,0.99,true,true,0.001,4303afa4
4303afa4_57,4303afa4_56,57,0.208581,false,0.17399,0.8,0.99,true,true,0.001,4303afa4
4303afa4_58,4303afa4_57,58,0.088448,false,0.16463,0.8,0.99,true,true,0.001,4303afa4
4303afa4_59,4303afa4_58,59,0.096081,false,0.15918,0.8,0.99,true,true,0.001,4303afa4
4303afa4_60,4303afa4_59,60,0.146717,false,0.15778,0.8,0.99,true,true,0.001,4303afa4
4303afa4_61,4303afa4_60,61,0.155474,false,0.16196,0.8,0.99,true,true,0.001,4303afa4
4303afa4_62,4303afa4_61,62,0.136588,false,0.14529,0.8,0.99,true,true,0.001,4303afa4
4303afa4_63,4303afa4_62,63,0.051575,false,0.13961,0.8,0.99,true,true,0.001,4303afa4
4303afa4_64,4303afa4_63,64,0.082421,false,0.14945,0.8,0.99,true,true,0.001,4303afa4
4303afa4_65,4303afa4_64,65,0.0781,false,0.14156,0.8,0.99,true,true,0.001,4303afa4
4303afa4_66,4303afa4_65,66,0.081547,false,0.12994,0.8,0.99,true,true,0.001,4303afa4
4303afa4_67,4303afa4_66,67,0.062833,false,0.13898,0.8,0.99,true,true,0.001,4303afa4
4303afa4_68,4303afa4_67,68,0.066045,false,0.14108,0.8,0.99,true,true,0.001,4303afa4
4303afa4_69,4303afa4_68,69,0.108961,false,0.13622,0.8,0.99,true,true,0.001,4303afa4
4303afa4_70,4303afa4_69,70,0.069909,false,0.12774,0.8,0.99,true,true,0.001,4303afa4
4303afa4_71,4303afa4_70,71,0.052568,false,0.1264,0.8,0.99,true,true,0.001,4303afa4
4303afa4_72,4303afa4_71,72,0.110777,false,0.12736,0.8,0.99,true,true,0.001,4303afa4
4303afa4_73,4303afa4_72,73,0.111895,false,0.12485,0.8,0.99,true,true,0.001,4303afa4
4303afa4_74,4303afa4_73,74,0.031021,false,0.12157,0.8,0.99,true,true,0.001,4303afa4
4303afa4_75,4303afa4_74,75,0.116678,false,0.12792,0.8,0.99,true,true,0.001,4303afa4
4303afa4_76,4303afa4_75,76,0.130007,false,0.12885,0.8,0.99,true,true,0.001,4303afa4
4303afa4_77,4303afa4_76,77,0.064671,false,0.12011,0.8,0.99,true,true,0.001,4303afa4
4303afa4_78,4303afa4_77,78,0.039515,false,0.10567,0.8,0.99,true,true,0.001,4303afa4
4303afa4_79,4303afa4_78,79,0.034333,false,0.10534,0.8,0.99,true,true,0.001,4303afa4
4303afa4_80,4303afa4_79,80,0.086103,false,0.11502,0.8,0.99,true,true,0.001,4303afa4
4303afa4_81,4303afa4_80,81,0.073971,false,0.11161,0.8,0.99,true,true,0.001,4303afa4
4303afa4_82,4303afa4_81,82,0.03853,false,0.10325,0.8,0.99,true,true,0.001,4303afa4
4303afa4_83,4303afa4_82,83,0.045647,false,0.10791,0.8,0.99,true,true,0.001,4303afa4
4303afa4_84,4303afa4_83,84,0.062173,false,0.10953,0.8,0.99,true,true,0.001,4303afa4
4303afa4_85,4303afa4_84,85,0.096758,false,0.10969,0.8,0.99,true,true,0.001,4303afa4
4303afa4_86,4303afa4_85,86,0.057599,false,0.10332,0.8,0.99,true,true,0.001,4303afa4
4303afa4_87,4303afa4_86,87,0.046834,false,0.1022,0.8,0.99,true,true,0.001,4303afa4
4303afa4_88,4303afa4_87,88,0.084224,false,0.10953,0.8,0.99,true,true,0.001,4303afa4
4303afa4_89,4303afa4_88,89,0.019944,true,0.09513,0.8,0.99,true,true,0.001,4303afa4
580cc1f3_0,,0,5.661783,false,1.31033,0,0.9,true,true,0.001,580cc1f3
580cc1f3_1,580cc1f3_0,1,3.227593,false,1.08929,0,0.9,true,true,0.001,580cc1f3
580cc1f3_2,580cc1f3_1,2,2.720391,false,0.94895,0,0.9,true,true,0.001,580cc1f3
580cc1f3_3,580cc1f3_2,3,1.230514,false,0.86068,0,0.9,true,true,0.001,580cc1f3
580cc1f3_4,580cc1f3_3,4,1.694853,false,0.77281,0,0.9,true,true,0.001,580cc1f3
580cc1f3_5,580cc1f3_4,5,2.09894,false,0.76492,0,0.9,true,true,0.001,580cc1f3
580cc1f3_6,580cc1f3_5,6,0.984677,false,0.68637,0,0.9,true,true,0.001,580cc1f3
580cc1f3_7,580cc1f3_6,7,1.411403,false,0.6507,0,0.9,true,true,0.001,580cc1f3
580cc1f3_8,580cc1f3_7,8,0.76697,false,0.61828,0,0.9,true,true,0.001,580cc1f3
580cc1f3_9,580cc1f3_8,9,0.387604,false,0.59711,0,0.9,true,true,0.001,580cc1f3
580cc1f3_10,580cc1f3_9,10,0.513225,false,0.56432,0,0.9,true,true,0.001,580cc1f3
580cc1f3_11,580cc1f3_10,11,0.972663,false,0.55373,0,0.9,true,true,0.001,580cc1f3
580cc1f3_12,580cc1f3_11,12,0.896987,false,0.54047,0,0.9,true,true,0.001,580cc1f3
580cc1f3_13,580cc1f3_12,13,1.147548,false,0.53827,0,0.9,true,true,0.001,580cc1f3
580cc1f3_14,580cc1f3_13,14,0.890094,false,0.50221,0,0.9,true,true,0.001,580cc1f3
580cc1f3_15,580cc1f3_14,15,0.712209,false,0.49421,0,0.9,true,true,0.001,580cc1f3
580cc1f3_16,580cc1f3_15,16,0.219353,false,0.4645,0,0.9,true,true,0.001,580cc1f3
580cc1f3_17,580cc1f3_16,17,1.653179,false,0.50587,0,0.9,true,true,0.001,580cc1f3
580cc1f3_18,580cc1f3_17,18,0.589495,false,0.44684,0,0.9,true,true,0.001,580cc1f3
580cc1f3_19,580cc1f3_18,19,0.360628,false,0.43962,0,0.9,true,true,0.001,580cc1f3
580cc1f3_20,580cc1f3_19,20,0.263568,false,0.43189,0,0.9,true,true,0.001,580cc1f3
580cc1f3_21,580cc1f3_20,21,0.504,false,0.41424,0,0.9,true,true,0.001,580cc1f3
580cc1f3_22,580cc1f3_21,22,0.441379,false,0.41089,0,0.9,true,true,0.001,580cc1f3
580cc1f3_23,580cc1f3_22,23,0.629376,false,0.40288,0,0.9,true,true,0.001,580cc1f3
580cc1f3_24,580cc1f3_23,24,0.331056,false,0.3841,0,0.9,true,true,0.001,580cc1f3
580cc1f3_25,580cc1f3_24,25,0.43294,false,0.37512,0,0.9,true,true,0.001,580cc1f3
580cc1f3_26,580cc1f3_25,26,0.652759,false,0.38694,0,0.9,true,true,0.001,580cc1f3
580cc1f3_27,580cc1f3_26,27,0.309242,false,0.36483,0,0.9,true,true,0.001,580cc1f3
580cc1f3_28,580cc1f3_27,28,0.582575,false,0.36577,0,0.9,true,true,0.001,580cc1f3
580cc1f3_29,580cc1f3_28,29,0.252843,false,0.34454,0,0.9,true,true,0.001,580cc1f3
580cc1f3_30,580cc1f3_29,30,0.51912,false,0.36549,0,0.9,true,true,0.001,580cc1f3
580cc1f3_31,580cc1f3_30,31,0.434999,false,0.33236,0,0.9,true,true,0.001,580cc1f3
580cc1f3_32,580cc1f3_31,32,0.220054,false,0.32326,0,0.9,true,true,0.001,580cc1f3
580cc1f3_33,580cc1f3_32,33,0.408764,false,0.33681,0,0.9,true,true,0.001,580cc1f3
580cc1f3_34,580cc1f3_33,34,0.567279,false,0.33918,0,0.9,true,true,0.001,580cc1f3
580cc1f3_35,580cc1f3_34,35,0.285598,false,0.31248,0,0.9,true,true,0.001,580cc1f3
580cc1f3_36,580cc1f3_35,36,0.35698,false,0.30373,0,0.9,true,true,0.001,580cc1f3
580cc1f3_37,580cc1f3_36,37,0.150815,false,0.29874,0,0.9,true,true,0.001,580cc1f3
580cc1f3_38,580cc1f3_37,38,0.246519,false,0.28596,0,0.9,true,true,0.001,580cc1f3
580cc1f3_39,580cc1f3_38,39,0.248727,false,0.28709,0,0.9,true,true,0.001,580cc1f3
580cc1f3_40,580cc1f3_39,40,0.086027,false,0.27311,0,0.9,true,true,0.001,580cc1f3
580cc1f3_41,580cc1f3_40,41,0.178984,false,0.28494,0,0.9,true,true,0.001,580cc1f3
580cc1f3_42,580cc1f3_41,42,0.14749,false,0.26727,0,0.9,true,true,0.001,580cc1f3
580cc1f3_43,580cc1f3_42,43,0.239389,false,0.28823,0,0.9,true,true,0.001,580cc1f3
580cc1f3_44,580cc1f3_43,44,0.391756,false,0.28107,0,0.9,true,true,0.001,580cc1f3
580cc1f3_45,580cc1f3_44,45,0.107608,false,0.252,0,0.9,true,true,0.001,580cc1f3
580cc1f3_46,580cc1f3_45,46,0.263767,false,0.25825,0,0.9,true,true,0.001,580cc1f3
580cc1f3_47,580cc1f3_46,47,0.360734,false,0.26297,0,0.9,true,true,0.001,580cc1f3
580cc1f3_48,580cc1f3_47,48,0.100514,false,0.23172,0,0.9,true,true,0.001,580cc1f3
580cc1f3_49,580cc1f3_48,49,0.27504,false,0.23774,0,0.9,true,true,0.001,580cc1f3
580cc1f3_50,580cc1f3_49,50,0.303021,false,0.24729,0,0.9,true,true,0.001,580cc1f3
580cc1f3_51,580cc1f3_50,51,0.154564,false,0.2415,0,0.9,true,true,0.001,580cc1f3
580cc1f3_52,580cc1f3_51,52,0.151892,false,0.22636,0,0.9,true,true,0.001,580cc1f3
580cc1f3_53,580cc1f3_52,53,0.265775,false,0.24983,0,0.9,true,true,0.001,580cc1f3
580cc1f3_54,580cc1f3_53,54,0.147741,false,0.21849,0,0.9,true,true,0.001,580cc1f3
580cc1f3_55,580cc1f3_54,55,0.104751,false,0.20894,0,0.9,true,true,0.001,580cc1f3
580cc1f3_56,580cc1f3_55,56,0.141594,false,0.2395,0,0.9,true,true,0.001,580cc1f3
580cc1f3_57,580cc1f3_56,57,0.080646,false,0.22659,0,0.9,true,true,0.001,580cc1f3
580cc1f3_58,580cc1f3_57,58,0.274656,false,0.22926,0,0.9,true,true,0.001,580cc1f3
580cc1f3_59,580cc1f3_58,59,0.369413,false,0.22788,0,0.9,true,true,0.001,580cc1f3
580cc1f3_60,580cc1f3_59,60,0.140235,false,0.21515,0,0.9,true,true,0.001,580cc1f3
580cc1f3_61,580cc1f3_60,61,0.256255,false,0.21743,0,0.9,true,true,0.001,580cc1f3
580cc1f3_62,580cc1f3_61,62,0.095356,false,0.19639,0,0.9,true,true,0.001,580cc1f3
580cc1f3_63,580cc1f3_62,63,0.297515,false,0.20266,0,0.9,true,true,0.001,580cc1f3
580cc1f3_64,580cc1f3_63,64,0.204093,false,0.20348,0,0.9,true,true,0.001,580cc1f3
580cc1f3_65,580cc1f3_64,65,0.172261,false,0.20346,0,0.9,true,true,0.001,580cc1f3
580cc1f3_66,580cc1f3_65,66,0.362027,false,0.21128,0,0.9,true,true,0.001,580cc1f3
580cc1f3_67,580cc1f3_66,67,0.226657,false,0.20066,0,0.9,true,true,0.001,580cc1f3
580cc1f3_68,580cc1f3_67,68,0.203189,false,0.18967,0,0.9,true,true,0.001,580cc1f3
580cc1f3_69,580cc1f3_68,69,0.109677,false,0.1905,0,0.9,true,true,0.001,580cc1f3
580cc1f3_70,580cc1f3_69,70,0.080226,false,0.18707,0,0.9,true,true,0.001,580cc1f3
580cc1f3_71,580cc1f3_70,71,0.130889,false,0.18628,0,0.9,true,true,0.001,580cc1f3
580cc1f3_72,580cc1f3_71,72,0.233503,false,0.19068,0,0.9,true,true,0.001,580cc1f3
580cc1f3_73,580cc1f3_72,73,0.215569,false,0.19032,0,0.9,true,true,0.001,580cc1f3
580cc1f3_74,580cc1f3_73,74,0.063232,false,0.17471,0,0.9,true,true,0.001,580cc1f3
580cc1f3_75,580cc1f3_74,75,0.192867,false,0.18611,0,0.9,true,true,0.001,580cc1f3
580cc1f3_76,580cc1f3_75,76,0.215226,false,0.17752,0,0.9,true,true,0.001,580cc1f3
580cc1f3_77,580cc1f3_76,77,0.181118,false,0.18158,0,0.9,true,true,0.001,580cc1f3
580cc1f3_78,580cc1f3_77,78,0.083122,false,0.16332,0,0.9,true,true,0.001,580cc1f3
580cc1f3_79,580cc1f3_78,79,0.225348,false,0.17938,0,0.9,true,true,0.001,580cc1f3
580cc1f3_80,580cc1f3_79,80,0.060344,false,0.15324,0,0.9,true,true,0.001,580cc1f3
580cc1f3_81,580cc1f3_80,81,0.115071,false,0.15673,0,0.9,true,true,0.001,580cc1f3
580cc1f3_82,580cc1f3_81,82,0.103171,false,0.15551,0,0.9,true,true,0.001,580cc1f3
580cc1f3_83,580cc1f3_82,83,0.116071,false,0.16094,0,0.9,true,true,0.001,580cc1f3
580cc1f3_84,580cc1f3_83,84,0.082766,false,0.15007,0,0.9,true,true,0.001,580cc1f3
580cc1f3_85,580cc1f3_84,85,0.073566,false,0.14796,0,0.9,true,true,0.001,580cc1f3
580cc1f3_86,580cc1f3_85,86,0.246451,false,0.18116,0,0.9,true,true,0.001,580cc1f3
580cc1f3_87,580cc1f3_86,87,0.08759,false,0.14898,0,0.9,true,true,0.001,580cc1f3
580cc1f3_88,580cc1f3_87,88,0.152482,false,0.16127,0,0.9,true,true,0.001,580cc1f3
580cc1f3_89,580cc1f3_88,89,0.141609,false,0.14893,0,0.9,true,true,0.001,580cc1f3
580cc1f3_90,580cc1f3_89,90,0.330132,false,0.1833,0,0.9,true,true,0.001,580cc1f3
580cc1f3_91,580cc1f3_90,91,0.275739,false,0.16706,0,0.9,true,true,0.001,580cc1f3
580cc1f3_92,580cc1f3_91,92,0.046765,false,0.13552,0,0.9,true,true,0.001,580cc1f3
580cc1f3_93,580cc1f3_92,93,0.153564,false,0.15553,0,0.9,true,true,0.001,580cc1f3
580cc1f3_94,580cc1f3_93,94,0.070312,false,0.131,0,0.9,true,true,0.001,580cc1f3
580cc1f3_95,580cc1f3_94,95,0.152474,false,0.1595,0,0.9,true,true,0.001,580cc1f3
580cc1f3_96,580cc1f3_95,96,0.230352,false,0.17127,0,0.9,true,true,0.001,580cc1f3
580cc1f3_97,580cc1f3_96,97,0.076582,true,0.13139,0,0.9,true,true,0.001,580cc1f3
7e69723c_0,,0,4.216488,false,1.50655,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_1,7e69723c_0,1,12.475943,false,1.33831,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_2,7e69723c_1,2,7.898256,false,1.21124,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_3,7e69723c_2,3,23.588093,false,1.12501,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_4,7e69723c_3,4,10.313322,false,1.04887,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_5,7e69723c_4,5,5.969323,false,0.98339,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_6,7e69723c_5,6,12.321026,false,0.93244,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_7,7e69723c_6,7,9.319385,false,0.89696,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_8,7e69723c_7,8,4.483241,false,0.85012,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_9,7e69723c_8,9,7.670212,false,0.82501,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_10,7e69723c_9,10,9.183848,false,0.78679,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_11,7e69723c_10,11,37.195805,false,0.76868,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_12,7e69723c_11,12,49.939991,false,0.7544,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_13,7e69723c_12,13,6.757035,false,0.71491,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_14,7e69723c_13,14,14.783031,false,0.70083,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_15,7e69723c_14,15,10.966249,false,0.66849,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_16,7e69723c_15,16,5.665009,false,0.64594,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_17,7e69723c_16,17,10.001589,false,0.63221,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_18,7e69723c_17,18,5.014911,false,0.60813,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_19,7e69723c_18,19,14.41297,false,0.59683,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_20,7e69723c_19,20,5.393498,false,0.57869,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_21,7e69723c_20,21,8.955558,false,0.5618,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_22,7e69723c_21,22,7.49727,false,0.54601,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_23,7e69723c_22,23,8.441024,false,0.53077,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_24,7e69723c_23,24,8.507997,false,0.51391,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_25,7e69723c_24,25,14.264816,false,0.52007,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_26,7e69723c_25,26,7.867659,false,0.49706,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_27,7e69723c_26,27,6.120164,false,0.47923,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_28,7e69723c_27,28,7.482633,false,0.45552,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_29,7e69723c_28,29,7.385128,false,0.45256,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_30,7e69723c_29,30,13.262913,false,0.43836,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_31,7e69723c_30,31,15.57518,false,0.43278,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_32,7e69723c_31,32,11.699675,false,0.41094,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_33,7e69723c_32,33,11.736646,false,0.4061,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_34,7e69723c_33,34,4.254745,false,0.39113,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_35,7e69723c_34,35,7.915182,false,0.38173,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_36,7e69723c_35,36,7.362804,false,0.37092,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_37,7e69723c_36,37,3.455375,false,0.36458,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_38,7e69723c_37,38,11.124464,false,0.35495,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_39,7e69723c_38,39,7.312835,false,0.33665,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_40,7e69723c_39,40,5.496635,false,0.32982,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_41,7e69723c_40,41,6.481041,false,0.32261,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_42,7e69723c_41,42,2.584567,false,0.31116,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_43,7e69723c_42,43,5.389589,false,0.30769,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_44,7e69723c_43,44,6.782964,false,0.30585,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_45,7e69723c_44,45,7.961826,false,0.28775,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_46,7e69723c_45,46,10.859213,false,0.27749,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_47,7e69723c_46,47,5.900531,false,0.28242,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_48,7e69723c_47,48,5.633995,false,0.26932,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_49,7e69723c_48,49,5.497261,false,0.25846,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_50,7e69723c_49,50,7.311244,false,0.25565,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_51,7e69723c_50,51,5.116373,false,0.24192,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_52,7e69723c_51,52,2.599166,false,0.24119,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_53,7e69723c_52,53,5.335701,false,0.23497,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_54,7e69723c_53,54,2.602381,false,0.23265,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_55,7e69723c_54,55,11.183268,false,0.23896,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_56,7e69723c_55,56,3.58378,false,0.22171,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_57,7e69723c_56,57,5.246222,false,0.21406,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_58,7e69723c_57,58,6.864021,false,0.20679,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_59,7e69723c_58,59,14.526004,false,0.22043,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_60,7e69723c_59,60,7.577364,false,0.20762,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_61,7e69723c_60,61,3.151286,false,0.19307,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_62,7e69723c_61,62,7.138899,false,0.19211,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_63,7e69723c_62,63,3.290689,false,0.18062,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_64,7e69723c_63,64,4.107966,false,0.18188,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_65,7e69723c_64,65,3.196913,false,0.17798,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_66,7e69723c_65,66,11.750033,false,0.18204,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_67,7e69723c_66,67,10.911335,false,0.177,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_68,7e69723c_67,68,5.976577,false,0.17068,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_69,7e69723c_68,69,7.569723,false,0.1756,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_70,7e69723c_69,70,10.584925,false,0.16695,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_71,7e69723c_70,71,7.831547,false,0.16454,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_72,7e69723c_71,72,18.897297,false,0.17381,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_73,7e69723c_72,73,8.799717,false,0.163,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_74,7e69723c_73,74,6.936969,false,0.16297,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_75,7e69723c_74,75,10.294351,false,0.16435,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_76,7e69723c_75,76,2.52714,false,0.14558,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_77,7e69723c_76,77,9.861374,false,0.15303,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_78,7e69723c_77,78,7.841053,false,0.14376,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_79,7e69723c_78,79,6.068091,false,0.1373,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_80,7e69723c_79,80,10.64693,false,0.14063,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_81,7e69723c_80,81,3.296533,false,0.13717,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_82,7e69723c_81,82,6.457813,false,0.14502,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_83,7e69723c_82,83,2.697072,false,0.13648,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_84,7e69723c_83,84,2.961747,false,0.12514,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_85,7e69723c_84,85,2.539392,false,0.11841,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_86,7e69723c_85,86,2.970908,false,0.12053,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_87,7e69723c_86,87,10.092591,false,0.12598,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_88,7e69723c_87,88,2.406394,false,0.11778,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_89,7e69723c_88,89,4.377479,false,0.12376,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_90,7e69723c_89,90,2.601873,false,0.11131,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_91,7e69723c_90,91,2.412244,false,0.10951,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_92,7e69723c_91,92,3.135235,false,0.10777,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_93,7e69723c_92,93,2.845489,false,0.10864,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_94,7e69723c_93,94,4.237662,false,0.11762,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_95,7e69723c_94,95,4.354694,false,0.10719,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_96,7e69723c_95,96,2.924389,false,0.10685,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_97,7e69723c_96,97,1.827877,false,0.10624,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_98,7e69723c_97,98,6.221238,false,0.11569,0.5,0.9,true,true,0.0001,7e69723c
7e69723c_99,7e69723c_98,99,3.250358,true,0.10461,0.5,0.9,true,true,0.0001,7e69723c
4d193b21_0,,0,6.911951,false,1.23847,0.8,0.9,true,true,0.001,4d193b21
4d193b21_1,4d193b21_0,1,3.361946,false,1.05512,0.8,0.9,true,true,0.001,4d193b21
4d193b21_2,4d193b21_1,2,3.05041,false,0.90671,0.8,0.9,true,true,0.001,4d193b21
4d193b21_3,4d193b21_2,3,0.900175,false,0.80214,0.8,0.9,true,true,0.001,4d193b21
4d193b21_4,4d193b21_3,4,1.324898,false,0.7397,0.8,0.9,true,true,0.001,4d193b21
4d193b21_5,4d193b21_4,5,1.192007,false,0.70068,0.8,0.9,true,true,0.001,4d193b21
4d193b21_6,4d193b21_5,6,0.563985,false,0.65126,0.8,0.9,true,true,0.001,4d193b21
4d193b21_7,4d193b21_6,7,0.897184,false,0.63543,0.8,0.9,true,true,0.001,4d193b21
4d193b21_8,4d193b21_7,8,1.204016,false,0.59162,0.8,0.9,true,true,0.001,4d193b21
4d193b21_9,4d193b21_8,9,1.111737,false,0.58306,0.8,0.9,true,true,0.001,4d193b21
4d193b21_10,4d193b21_9,10,0.802014,false,0.56065,0.8,0.9,true,true,0.001,4d193b21
4d193b21_11,4d193b21_10,11,1.446196,false,0.55904,0.8,0.9,true,true,0.001,4d193b21
4d193b21_12,4d193b21_11,12,0.776554,false,0.51834,0.8,0.9,true,true,0.001,4d193b21
4d193b21_13,4d193b21_12,13,0.345917,false,0.50125,0.8,0.9,true,true,0.001,4d193b21
4d193b21_14,4d193b21_13,14,0.596104,false,0.49998,0.8,0.9,true,true,0.001,4d193b21
4d193b21_15,4d193b21_14,15,0.716785,false,0.4657,0.8,0.9,true,true,0.001,4d193b21
4d193b21_16,4d193b21_15,16,1.39598,false,0.48902,0.8,0.9,true,true,0.001,4d193b21
4d193b21_17,4d193b21_16,17,1.122033,false,0.46967,0.8,0.9,true,true,0.001,4d193b21
4d193b21_18,4d193b21_17,18,0.760774,false,0.43701,0.8,0.9,true,true,0.001,4d193b21
4d193b21_19,4d193b21_18,19,0.663728,false,0.42071,0.8,0.9,true,true,0.001,4d193b21
4d193b21_20,4d193b21_19,20,0.750539,false,0.41069,0.8,0.9,true,true,0.001,4d193b21
4d193b21_21,4d193b21_20,21,0.465075,false,0.41271,0.8,0.9,true,true,0.001,4d193b21
4d193b21_22,4d193b21_21,22,0.327747,false,0.39464,0.8,0.9,true,true,0.001,4d193b21
4d193b21_23,4d193b21_22,23,0.537996,false,0.38782,0.8,0.9,true,true,0.001,4d193b21
4d193b21_24,4d193b21_23,24,0.384468,false,0.37662,0.8,0.9,true,true,0.001,4d193b21
4d193b21_25,4d193b21_24,25,0.334353,false,0.35499,0.8,0.9,true,true,0.001,4d193b21
4d193b21_26,4d193b21_25,26,0.842553,false,0.36761,0.8,0.9,true,true,0.001,4d193b21
4d193b21_27,4d193b21_26,27,0.183526,false,0.33581,0.8,0.9,true,true,0.001,4d193b21
4d193b21_28,4d193b21_27,28,0.418688,false,0.3519,0.8,0.9,true,true,0.001,4d193b21
4d193b21_29,4d193b21_28,29,0.326206,false,0.33787,0.8,0.9,true,true,0.001,4d193b21
4d193b21_30,4d193b21_29,30,0.383851,false,0.33942,0.8,0.9,true,true,0.001,4d193b21
4d193b21_31,4d193b21_30,31,0.315899,false,0.32936,0.8,0.9,true,true,0.001,4d193b21
4d193b21_32,4d193b21_31,32,0.35133,false,0.32052,0.8,0.9,true,true,0.001,4d193b21
4d193b21_33,4d193b21_32,33,0.236626,false,0.31031,0.8,0.9,true,true,0.001,4d193b21
4d193b21_34,4d193b21_33,34,0.25185,false,0.30498,0.8,0.9,true,true,0.001,4d193b21
4d193b21_35,4d193b21_34,35,0.270883,false,0.29068,0.8,0.9,true,true,0.001,4d193b21
4d193b21_36,4d193b21_35,36,0.225395,false,0.29231,0.8,0.9,true,true,0.001,4d193b21
4d193b21_37,4d193b21_36,37,0.297513,false,0.28801,0.8,0.9,true,true,0.001,4d193b21
4d193b21_38,4d193b21_37,38,0.193067,false,0.28856,0.8,0.9,true,true,0.001,4d193b21
4d193b21_39,4d193b21_38,39,0.287455,false,0.27511,0.8,0.9,true,true,0.001,4d193b21
4d193b21_40,4d193b21_39,40,0.14099,false,0.26913,0.8,0.9,true,true,0.001,4d193b21
4d193b21_41,4d193b21_40,41,0.152677,false,0.25864,0.8,0.9,true,true,0.001,4d193b21
4d193b21_42,4d193b21_41,42,0.319241,false,0.26687,0.8,0.9,true,true,0.001,4d193b21
4d193b21_43,4d193b21_42,43,0.376529,false,0.26155,0.8,0.9,true,true,0.001,4d193b21
4d193b21_44,4d193b21_43,44,0.1922,false,0.26938,0.8,0.9,true,true,0.001,4d193b21
4d193b21_45,4d193b21_44,45,0.120435,false,0.24701,0.8,0.9,true,true,0.001,4d193b21
4d193b21_46,4d193b21_45,46,0.180168,false,0.24969,0.8,0.9,true,true,0.001,4d193b21
4d193b21_47,4d193b21_46,47,0.280946,false,0.24469,0.8,0.9,true,true,0.001,4d193b21
4d193b21_48,4d193b21_47,48,0.199333,false,0.24101,0.8,0.9,true,true,0.001,4d193b21
4d193b21_49,4d193b21_48,49,0.194208,false,0.22962,0.8,0.9,true,true,0.001,4d193b21
4d193b21_50,4d193b21_49,50,0.137541,false,0.23331,0.8,0.9,true,true,0.001,4d193b21
4d193b21_51,4d193b21_50,51,0.083621,false,0.21643,0.8,0.9,true,true,0.001,4d193b21
4d193b21_52,4d193b21_51,52,0.153353,false,0.21828,0.8,0.9,true,true,0.001,4d193b21
4d193b21_53,4d193b21_52,53,0.164202,false,0.22373,0.8,0.9,true,true,0.001,4d193b21
4d193b21_54,4d193b21_53,54,0.155959,false,0.21276,0.8,0.9,true,true,0.001,4d193b21
4d193b21_55,4d193b21_54,55,0.137881,false,0.21278,0.8,0.9,true,true,0.001,4d193b21
4d193b21_56,4d193b21_55,56,0.061269,false,0.19619,0.8,0.9,true,true,0.001,4d193b21
4d193b21_57,4d193b21_56,57,0.107067,false,0.20348,0.8,0.9,true,true,0.001,4d193b21
4d193b21_58,4d193b21_57,58,0.147225,false,0.2047,0.8,0.9,true,true,0.001,4d193b21
4d193b21_59,4d193b21_58,59,0.089391,false,0.19642,0.8,0.9,true,true,0.001,4d193b21
4d193b21_60,4d193b21_59,60,0.185817,false,0.19868,0.8,0.9,true,true,0.001,4d193b21
4d193b21_61,4d193b21_60,61,0.10664,false,0.19406,0.8,0.9,true,true,0.001,4d193b21
4d193b21_62,4d193b21_61,62,0.128656,false,0.19257,0.8,0.9,true,true,0.001,4d193b21
4d193b21_63,4d193b21_62,63,0.123551,false,0.19146,0.8,0.9,true,true,0.001,4d193b21
4d193b21_64,4d193b21_63,64,0.197038,false,0.19595,0.8,0.9,true,true,0.001,4d193b21
4d193b21_65,4d193b21_64,65,0.083684,false,0.18272,0.8,0.9,true,true,0.001,4d193b21
4d193b21_66,4d193b21_65,66,0.128223,false,0.17701,0.8,0.9,true,true,0.001,4d193b21
4d193b21_67,4d193b21_66,67,0.196478,false,0.19693,0.8,0.9,true,true,0.001,4d193b21
4d193b21_68,4d193b21_67,68,0.232671,false,0.17785,0.8,0.9,true,true,0.001,4d193b21
4d193b21_69,4d193b21_68,69,0.08833,false,0.17585,0.8,0.9,true,true,0.001,4d193b21
4d193b21_70,4d193b21_69,70,0.082062,false,0.16308,0.8,0.9,true,true,0.001,4d193b21
4d193b21_71,4d193b21_70,71,0.0559,false,0.1661,0.8,0.9,true,true,0.001,4d193b21
4d193b21_72,4d193b21_71,72,0.122309,true,0.17747,0.8,0.9,true,true,0.001,4d193b21
1c6fb34f_0,,0,1.887065,false,1.50096,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_1,1c6fb34f_0,1,2.11345,false,1.34393,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_2,1c6fb34f_1,2,4.024419,false,1.23151,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_3,1c6fb34f_2,3,3.369044,false,1.14315,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_4,1c6fb34f_3,4,5.799787,false,1.06516,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_5,1c6fb34f_4,5,3.101462,false,1.00666,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_6,1c6fb34f_5,6,12.318015,false,0.96524,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_7,1c6fb34f_6,7,7.671543,false,0.91775,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_8,1c6fb34f_7,8,3.648552,false,0.87159,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_9,1c6fb34f_8,9,10.465292,false,0.84348,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_10,1c6fb34f_9,10,14.650957,false,0.80902,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_11,1c6fb34f_10,11,10.169512,false,0.77986,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_12,1c6fb34f_11,12,17.451275,false,0.75676,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_13,1c6fb34f_12,13,37.787346,false,0.74016,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_14,1c6fb34f_13,14,22.23509,false,0.7076,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_15,1c6fb34f_14,15,13.146079,false,0.68067,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_16,1c6fb34f_15,16,27.849075,false,0.67125,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_17,1c6fb34f_16,17,6.389886,false,0.62685,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_18,1c6fb34f_17,18,35.883266,false,0.6341,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_19,1c6fb34f_18,19,22.249668,false,0.60869,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_20,1c6fb34f_19,20,16.262529,false,0.58348,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_21,1c6fb34f_20,21,14.471198,false,0.57662,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_22,1c6fb34f_21,22,15.131287,false,0.54871,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_23,1c6fb34f_22,23,14.809979,false,0.53687,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_24,1c6fb34f_23,24,14.453712,false,0.53104,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_25,1c6fb34f_24,25,15.699048,false,0.51104,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_26,1c6fb34f_25,26,23.392866,false,0.49367,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_27,1c6fb34f_26,27,18.154144,false,0.48143,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_28,1c6fb34f_27,28,6.85263,false,0.46184,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_29,1c6fb34f_28,29,23.986298,false,0.45272,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_30,1c6fb34f_29,30,6.780007,false,0.43597,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_31,1c6fb34f_30,31,9.719756,false,0.42218,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_32,1c6fb34f_31,32,4.306562,false,0.41024,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_33,1c6fb34f_32,33,15.039388,false,0.40057,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_34,1c6fb34f_33,34,13.323844,false,0.39414,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_35,1c6fb34f_34,35,4.74904,false,0.36783,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_36,1c6fb34f_35,36,17.398874,false,0.36679,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_37,1c6fb34f_36,37,12.157543,false,0.3649,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_38,1c6fb34f_37,38,3.854541,false,0.34063,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_39,1c6fb34f_38,39,5.51425,false,0.33571,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_40,1c6fb34f_39,40,17.728048,false,0.33649,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_41,1c6fb34f_40,41,13.076794,false,0.32088,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_42,1c6fb34f_41,42,4.293236,false,0.29711,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_43,1c6fb34f_42,43,10.689882,false,0.30574,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_44,1c6fb34f_43,44,4.482162,false,0.29209,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_45,1c6fb34f_44,45,3.681608,false,0.27633,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_46,1c6fb34f_45,46,7.639323,false,0.27787,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_47,1c6fb34f_46,47,7.960279,false,0.27005,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_48,1c6fb34f_47,48,3.370242,false,0.25796,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_49,1c6fb34f_48,49,5.175435,false,0.2428,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_50,1c6fb34f_49,50,8.004778,false,0.24371,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_51,1c6fb34f_50,51,3.558122,false,0.23202,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_52,1c6fb34f_51,52,4.361475,false,0.23043,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_53,1c6fb34f_52,53,2.617585,false,0.22892,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_54,1c6fb34f_53,54,2.605449,false,0.21067,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_55,1c6fb34f_54,55,2.283898,false,0.20671,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_56,1c6fb34f_55,56,5.137719,false,0.20409,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_57,1c6fb34f_56,57,3.240995,false,0.20031,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_58,1c6fb34f_57,58,3.903031,false,0.20111,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_59,1c6fb34f_58,59,6.482582,false,0.19112,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_60,1c6fb34f_59,60,1.312574,false,0.18165,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_61,1c6fb34f_60,61,2.079359,false,0.17672,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_62,1c6fb34f_61,62,2.828495,false,0.17595,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_63,1c6fb34f_62,63,3.30626,false,0.16672,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_64,1c6fb34f_63,64,4.613925,false,0.1727,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_65,1c6fb34f_64,65,2.709803,false,0.16557,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_66,1c6fb34f_65,66,8.868299,false,0.16974,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_67,1c6fb34f_66,67,2.494559,false,0.16696,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_68,1c6fb34f_67,68,5.236755,false,0.14791,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_69,1c6fb34f_68,69,2.033573,false,0.15807,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_70,1c6fb34f_69,70,1.6591,false,0.1458,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_71,1c6fb34f_70,71,5.182679,false,0.15,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_72,1c6fb34f_71,72,2.066753,false,0.14612,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_73,1c6fb34f_72,73,7.934572,false,0.14782,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_74,1c6fb34f_73,74,5.760383,false,0.14577,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_75,1c6fb34f_74,75,3.314166,false,0.13871,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_76,1c6fb34f_75,76,2.773646,false,0.14531,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_77,1c6fb34f_76,77,1.34965,false,0.12924,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_78,1c6fb34f_77,78,4.443151,false,0.12947,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_79,1c6fb34f_78,79,9.430757,false,0.13653,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_80,1c6fb34f_79,80,8.100179,false,0.12778,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_81,1c6fb34f_80,81,3.606271,false,0.12254,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_82,1c6fb34f_81,82,3.663057,false,0.12777,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_83,1c6fb34f_82,83,2.467608,false,0.11915,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_84,1c6fb34f_83,84,2.278936,false,0.11494,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_85,1c6fb34f_84,85,1.546436,false,0.1119,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_86,1c6fb34f_85,86,4.54383,false,0.12278,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_87,1c6fb34f_86,87,3.411154,false,0.10859,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_88,1c6fb34f_87,88,4.797184,false,0.11675,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_89,1c6fb34f_88,89,1.22415,false,0.10991,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_90,1c6fb34f_89,90,2.443427,false,0.1045,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_91,1c6fb34f_90,91,1.548106,false,0.10695,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_92,1c6fb34f_91,92,1.139475,false,0.1012,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_93,1c6fb34f_92,93,1.689275,false,0.10448,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_94,1c6fb34f_93,94,4.761336,false,0.10045,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_95,1c6fb34f_94,95,1.092371,false,0.09662,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_96,1c6fb34f_95,96,3.244609,false,0.0997,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_97,1c6fb34f_96,97,1.276407,false,0.09342,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_98,1c6fb34f_97,98,1.156767,false,0.09079,0.8,0.999,true,true,0.0001,1c6fb34f
1c6fb34f_99,1c6fb34f_98,99,1.270792,true,0.09149,0.8,0.999,true,true,0.0001,1c6fb34f
3f494541_0,,0,6.645986,false,1.24291,0.8,0.999,true,true,0.001,3f494541
3f494541_1,3f494541_0,1,3.602491,false,1.04119,0.8,0.999,true,true,0.001,3f494541
3f494541_2,3f494541_1,2,0.929685,false,0.89295,0.8,0.999,true,true,0.001,3f494541
3f494541_3,3f494541_2,3,1.921358,false,0.83816,0.8,0.999,true,true,0.001,3f494541
3f494541_4,3f494541_3,4,0.978472,false,0.76308,0.8,0.999,true,true,0.001,3f494541
3f494541_5,3f494541_4,5,0.629055,false,0.71462,0.8,0.999,true,true,0.001,3f494541
3f494541_6,3f494541_5,6,1.436378,false,0.67479,0.8,0.999,true,true,0.001,3f494541
3f494541_7,3f494541_6,7,1.088285,false,0.64319,0.8,0.999,true,true,0.001,3f494541
3f494541_8,3f494541_7,8,1.338703,false,0.61324,0.8,0.999,true,true,0.001,3f494541
3f494541_9,3f494541_8,9,0.795376,false,0.58591,0.8,0.999,true,true,0.001,3f494541
3f494541_10,3f494541_9,10,0.866612,false,0.56964,0.8,0.999,true,true,0.001,3f494541
3f494541_11,3f494541_10,11,0.610229,false,0.54651,0.8,0.999,true,true,0.001,3f494541
3f494541_12,3f494541_11,12,1.115419,false,0.54124,0.8,0.999,true,true,0.001,3f494541
3f494541_13,3f494541_12,13,1.639954,false,0.5258,0.8,0.999,true,true,0.001,3f494541
3f494541_14,3f494541_13,14,0.855528,false,0.49718,0.8,0.999,true,true,0.001,3f494541
3f494541_15,3f494541_14,15,1.031492,false,0.48197,0.8,0.999,true,true,0.001,3f494541
3f494541_16,3f494541_15,16,0.608713,false,0.46034,0.8,0.999,true,true,0.001,3f494541
3f494541_17,3f494541_16,17,0.721344,false,0.44581,0.8,0.999,true,true,0.001,3f494541
3f494541_18,3f494541_17,18,0.985482,false,0.45092,0.8,0.999,true,true,0.001,3f494541
3f494541_19,3f494541_18,19,0.712268,false,0.41859,0.8,0.999,true,true,0.001,3f494541
3f494541_20,3f494541_19,20,0.725297,false,0.40883,0.8,0.999,true,true,0.001,3f494541
3f494541_21,3f494541_20,21,0.605579,false,0.39754,0.8,0.999,true,true,0.001,3f494541
3f494541_22,3f494541_21,22,0.424258,false,0.37718,0.8,0.999,true,true,0.001,3f494541
3f494541_23,3f494541_22,23,1.220757,false,0.39315,0.8,0.999,true,true,0.001,3f494541
3f494541_24,3f494541_23,24,0.654419,false,0.3655,0.8,0.999,true,true,0.001,3f494541
3f494541_25,3f494541_24,25,0.287168,false,0.34244,0.8,0.999,true,true,0.001,3f494541
3f494541_26,3f494541_25,26,0.304519,false,0.33391,0.8,0.999,true,true,0.001,3f494541
3f494541_27,3f494541_26,27,0.216024,false,0.32331,0.8,0.999,true,true,0.001,3f494541
3f494541_28,3f494541_27,28,0.611634,false,0.32371,0.8,0.999,true,true,0.001,3f494541
3f494541_29,3f494541_28,29,0.402213,false,0.31989,0.8,0.999,true,true,0.001,3f494541
3f494541_30,3f494541_29,30,0.218373,false,0.3076,0.8,0.999,true,true,0.001,3f494541
3f494541_31,3f494541_30,31,0.510381,false,0.29995,0.8,0.999,true,true,0.001,3f494541
3f494541_32,3f494541_31,32,0.436521,false,0.29968,0.8,0.999,true,true,0.001,3f494541
3f494541_33,3f494541_32,33,0.214692,false,0.28184,0.8,0.999,true,true,0.001,3f494541
3f494541_34,3f494541_33,34,0.176152,false,0.2723,0.8,0.999,true,true,0.001,3f494541
3f494541_35,3f494541_34,35,0.289542,false,0.26786,0.8,0.999,true,true,0.001,3f494541
3f494541_36,3f494541_35,36,0.144653,false,0.26058,0.8,0.999,true,true,0.001,3f494541
3f494541_37,3f494541_36,37,0.099818,false,0.2499,0.8,0.999,true,true,0.001,3f494541
3f494541_38,3f494541_37,38,0.092926,false,0.23812,0.8,0.999,true,true,0.001,3f494541
3f494541_39,3f494541_38,39,0.16469,false,0.23199,0.8,0.999,true,true,0.001,3f494541
3f494541_40,3f494541_39,40,0.253304,false,0.24379,0.8,0.999,true,true,0.001,3f494541
3f494541_41,3f494541_40,41,0.315953,false,0.23585,0.8,0.999,true,true,0.001,3f494541
3f494541_42,3f494541_41,42,0.452476,false,0.23538,0.8,0.999,true,true,0.001,3f494541
3f494541_43,3f494541_42,43,0.220924,false,0.22788,0.8,0.999,true,true,0.001,3f494541
3f494541_44,3f494541_43,44,0.20492,false,0.21206,0.8,0.999,true,true,0.001,3f494541
3f494541_45,3f494541_44,45,0.084531,false,0.19897,0.8,0.999,true,true,0.001,3f494541
3f494541_46,3f494541_45,46,0.145659,false,0.21075,0.8,0.999,true,true,0.001,3f494541
3f494541_47,3f494541_46,47,0.05088,false,0.19041,0.8,0.999,true,true,0.001,3f494541
3f494541_48,3f494541_47,48,0.180024,false,0.19342,0.8,0.999,true,true,0.001,3f494541
3f494541_49,3f494541_48,49,0.058359,false,0.18296,0.8,0.999,true,true,0.001,3f494541
3f494541_50,3f494541_49,50,0.171156,false,0.18678,0.8,0.999,true,true,0.001,3f494541
3f494541_51,3f494541_50,51,0.062202,false,0.17511,0.8,0.999,true,true,0.001,3f494541
3f494541_52,3f494541_51,52,0.055264,false,0.16407,0.8,0.999,true,true,0.001,3f494541
3f494541_53,3f494541_52,53,0.071079,false,0.17656,0.8,0.999,true,true,0.001,3f494541
3f494541_54,3f494541_53,54,0.105419,false,0.17598,0.8,0.999,true,true,0.001,3f494541
3f494541_55,3f494541_54,55,0.0718,false,0.16862,0.8,0.999,true,true,0.001,3f494541
3f494541_56,3f494541_55,56,0.050687,false,0.16612,0.8,0.999,true,true,0.001,3f494541
3f494541_57,3f494541_56,57,0.110818,false,0.17306,0.8,0.999,true,true,0.001,3f494541
3f494541_58,3f494541_57,58,0.103237,false,0.1598,0.8,0.999,true,true,0.001,3f494541
3f494541_59,3f494541_58,59,0.055786,false,0.14864,0.8,0.999,true,true,0.001,3f494541
3f494541_60,3f494541_59,60,0.098026,false,0.15232,0.8,0.999,true,true,0.001,3f494541
3f494541_61,3f494541_60,61,0.051305,false,0.15553,0.8,0.999,true,true,0.001,3f494541
3f494541_62,3f494541_61,62,0.131617,false,0.14784,0.8,0.999,true,true,0.001,3f494541
3f494541_63,3f494541_62,63,0.190004,false,0.14749,0.8,0.999,true,true,0.001,3f494541
3f494541_64,3f494541_63,64,0.180581,false,0.14238,0.8,0.999,true,true,0.001,3f494541
3f494541_65,3f494541_64,65,0.067448,false,0.13634,0.8,0.999,true,true,0.001,3f494541
3f494541_66,3f494541_65,66,0.200476,false,0.14688,0.8,0.999,true,true,0.001,3f494541
3f494541_67,3f494541_66,67,0.057431,false,0.12956,0.8,0.999,true,true,0.001,3f494541
3f494541_68,3f494541_67,68,0.092491,false,0.13099,0.8,0.999,true,true,0.001,3f494541
3f494541_69,3f494541_68,69,0.091693,false,0.13182,0.8,0.999,true,true,0.001,3f494541
3f494541_70,3f494541_69,70,0.113655,false,0.12587,0.8,0.999,true,true,0.001,3f494541
3f494541_71,3f494541_70,71,0.076938,false,0.1321,0.8,0.999,true,true,0.001,3f494541
3f494541_72,3f494541_71,72,0.056806,false,0.12249,0.8,0.999,true,true,0.001,3f494541
3f494541_73,3f494541_72,73,0.02902,false,0.1101,0.8,0.999,true,true,0.001,3f494541
3f494541_74,3f494541_73,74,0.082478,false,0.12717,0.8,0.999,true,true,0.001,3f494541
3f494541_75,3f494541_74,75,0.036881,false,0.11125,0.8,0.999,true,true,0.001,3f494541
3f494541_76,3f494541_75,76,0.075556,false,0.11447,0.8,0.999,true,true,0.001,3f494541
3f494541_77,3f494541_76,77,0.066268,false,0.10172,0.8,0.999,true,true,0.001,3f494541
3f494541_78,3f494541_77,78,0.177295,false,0.12357,0.8,0.999,true,true,0.001,3f494541
3f494541_79,3f494541_78,79,0.022205,false,0.10227,0.8,0.999,true,true,0.001,3f494541
3f494541_80,3f494541_79,80,0.035786,false,0.10196,0.8,0.999,true,true,0.001,3f494541
3f494541_81,3f494541_80,81,0.282746,false,0.12899,0.8,0.999,true,true,0.001,3f494541
3f494541_82,3f494541_81,82,0.023095,false,0.10285,0.8,0.999,true,true,0.001,3f494541
3f494541_83,3f494541_82,83,0.054938,false,0.10594,0.8,0.999,true,true,0.001,3f494541
3f494541_84,3f494541_83,84,0.041829,false,0.10259,0.8,0.999,true,true,0.001,3f494541
3f494541_85,3f494541_84,85,0.078801,false,0.10811,0.8,0.999,true,true,0.001,3f494541
3f494541_86,3f494541_85,86,0.034659,false,0.09959,0.8,0.999,true,true,0.001,3f494541
3f494541_87,3f494541_86,87,0.039972,false,0.09936,0.8,0.999,true,true,0.001,3f494541
3f494541_88,3f494541_87,88,0.019487,false,0.09127,0.8,0.999,true,true,0.001,3f494541
3f494541_89,3f494541_88,89,0.047671,false,0.09712,0.8,0.999,true,true,0.001,3f494541
3f494541_90,3f494541_89,90,0.13387,true,0.10262,0.8,0.999,true,true,0.001,3f494541
4b6b8756_0,,0,2.834687,false,1.52802,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_1,4b6b8756_0,1,4.028269,false,1.34701,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_2,4b6b8756_1,2,6.503199,false,1.21963,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_3,4b6b8756_2,3,7.594514,false,1.13011,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_4,4b6b8756_3,4,11.811208,false,1.05888,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_5,4b6b8756_4,5,7.076108,false,0.99439,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_6,4b6b8756_5,6,8.249753,false,0.9432,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_7,4b6b8756_6,7,17.835493,false,0.91422,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_8,4b6b8756_7,8,13.277381,false,0.8663,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_9,4b6b8756_8,9,15.74331,false,0.83945,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_10,4b6b8756_9,10,10.244333,false,0.79731,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_11,4b6b8756_10,11,24.432396,false,0.78301,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_12,4b6b8756_11,12,18.745054,false,0.7546,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_13,4b6b8756_12,13,4.990548,false,0.71223,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_14,4b6b8756_13,14,15.343832,false,0.70344,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_15,4b6b8756_14,15,18.425228,false,0.67849,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_16,4b6b8756_15,16,5.619595,false,0.64844,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_17,4b6b8756_16,17,8.876106,false,0.62412,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_18,4b6b8756_17,18,8.397303,false,0.61285,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_19,4b6b8756_18,19,8.647314,false,0.58926,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_20,4b6b8756_19,20,14.782704,false,0.59166,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_21,4b6b8756_20,21,11.960237,false,0.56783,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_22,4b6b8756_21,22,10.785408,false,0.54597,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_23,4b6b8756_22,23,4.513093,false,0.52582,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_24,4b6b8756_23,24,2.806759,false,0.5121,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_25,4b6b8756_24,25,27.907417,false,0.52248,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_26,4b6b8756_25,26,4.986068,false,0.48866,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_27,4b6b8756_26,27,5.499363,false,0.47646,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_28,4b6b8756_27,28,10.172741,false,0.46717,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_29,4b6b8756_28,29,12.80324,false,0.46621,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_30,4b6b8756_29,30,6.983967,false,0.4493,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_31,4b6b8756_30,31,14.156947,false,0.42906,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_32,4b6b8756_31,32,7.523871,false,0.41063,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_33,4b6b8756_32,33,11.782186,false,0.40828,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_34,4b6b8756_33,34,3.147345,false,0.38844,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_35,4b6b8756_34,35,5.431301,false,0.38138,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_36,4b6b8756_35,36,3.092019,false,0.36105,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_37,4b6b8756_36,37,5.24244,false,0.36479,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_38,4b6b8756_37,38,7.960107,false,0.35875,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_39,4b6b8756_38,39,3.833128,false,0.34489,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_40,4b6b8756_39,40,6.232809,false,0.33588,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_41,4b6b8756_40,41,3.137876,false,0.32136,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_42,4b6b8756_41,42,24.035843,false,0.34685,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_43,4b6b8756_42,43,3.986066,false,0.3,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_44,4b6b8756_43,44,5.286132,false,0.29982,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_45,4b6b8756_44,45,6.991362,false,0.29684,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_46,4b6b8756_45,46,6.626887,false,0.30073,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_47,4b6b8756_46,47,15.523783,false,0.28736,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_48,4b6b8756_47,48,4.949328,false,0.27091,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_49,4b6b8756_48,49,4.085538,false,0.25552,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_50,4b6b8756_49,50,3.955739,false,0.27836,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_51,4b6b8756_50,51,3.922506,false,0.24719,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_52,4b6b8756_51,52,6.333036,false,0.25523,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_53,4b6b8756_52,53,8.533221,false,0.24131,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_54,4b6b8756_53,54,3.38073,false,0.22191,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_55,4b6b8756_54,55,7.526606,false,0.22658,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_56,4b6b8756_55,56,3.051367,false,0.21878,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_57,4b6b8756_56,57,2.162845,false,0.20972,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_58,4b6b8756_57,58,17.872772,false,0.23726,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_59,4b6b8756_58,59,2.67411,false,0.20652,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_60,4b6b8756_59,60,4.777728,false,0.2035,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_61,4b6b8756_60,61,3.304777,false,0.19904,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_62,4b6b8756_61,62,3.963551,false,0.18958,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_63,4b6b8756_62,63,5.729571,false,0.19042,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_64,4b6b8756_63,64,4.376822,false,0.19467,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_65,4b6b8756_64,65,4.25867,false,0.17847,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_66,4b6b8756_65,66,2.537733,false,0.17516,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_67,4b6b8756_66,67,4.365262,false,0.16547,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_68,4b6b8756_67,68,2.025177,false,0.16586,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_69,4b6b8756_68,69,5.650855,false,0.17234,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_70,4b6b8756_69,70,2.968255,false,0.16855,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_71,4b6b8756_70,71,2.525643,false,0.16904,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_72,4b6b8756_71,72,3.796603,false,0.1578,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_73,4b6b8756_72,73,5.002313,false,0.16078,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_74,4b6b8756_73,74,9.067431,false,0.16665,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_75,4b6b8756_74,75,4.595273,false,0.16195,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_76,4b6b8756_75,76,2.158241,false,0.1456,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_77,4b6b8756_76,77,3.009856,false,0.1445,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_78,4b6b8756_77,78,12.9191,false,0.16155,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_79,4b6b8756_78,79,11.49459,false,0.16327,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_80,4b6b8756_79,80,4.662652,false,0.14534,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_81,4b6b8756_80,81,12.252722,false,0.15499,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_82,4b6b8756_81,82,8.346148,false,0.13724,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_83,4b6b8756_82,83,2.994522,false,0.13507,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_84,4b6b8756_83,84,20.858465,false,0.14451,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_85,4b6b8756_84,85,3.499762,false,0.13082,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_86,4b6b8756_85,86,3.823298,false,0.12536,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_87,4b6b8756_86,87,2.181609,false,0.1343,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_88,4b6b8756_87,88,6.125426,false,0.12766,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_89,4b6b8756_88,89,9.517244,false,0.13136,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_90,4b6b8756_89,90,3.920927,false,0.11529,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_91,4b6b8756_90,91,3.14976,false,0.11931,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_92,4b6b8756_91,92,2.025924,false,0.11088,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_93,4b6b8756_92,93,3.535164,false,0.10939,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_94,4b6b8756_93,94,2.765529,false,0.10833,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_95,4b6b8756_94,95,5.064333,false,0.11401,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_96,4b6b8756_95,96,1.655288,false,0.10712,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_97,4b6b8756_96,97,2.543132,false,0.10901,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_98,4b6b8756_97,98,4.267879,false,0.10667,0,0.9,true,true,0.0001,4b6b8756
4b6b8756_99,4b6b8756_98,99,2.375869,true,0.10364,0,0.9,true,true,0.0001,4b6b8756
58d48975_0,,0,0.955141,false,1.54291,0.99,0.999,true,true,0.0001,58d48975
58d48975_1,58d48975_0,1,2.5998,false,1.38765,0.99,0.999,true,true,0.0001,58d48975
58d48975_2,58d48975_1,2,2.933923,false,1.27143,0.99,0.999,true,true,0.0001,58d48975
58d48975_3,58d48975_2,3,3.351749,false,1.17284,0.99,0.999,true,true,0.0001,58d48975
58d48975_4,58d48975_3,4,4.945444,false,1.0979,0.99,0.999,true,true,0.0001,58d48975
58d48975_5,58d48975_4,5,6.057439,false,1.03705,0.99,0.999,true,true,0.0001,58d48975
58d48975_6,58d48975_5,6,6.746832,false,0.97761,0.99,0.999,true,true,0.0001,58d48975
58d48975_7,58d48975_6,7,6.493569,false,0.93587,0.99,0.999,true,true,0.0001,58d48975
58d48975_8,58d48975_7,8,3.51497,false,0.89406,0.99,0.999,true,true,0.0001,58d48975
58d48975_9,58d48975_8,9,9.407263,false,0.86366,0.99,0.999,true,true,0.0001,58d48975
58d48975_10,58d48975_9,10,6.548222,false,0.82702,0.99,0.999,true,true,0.0001,58d48975
58d48975_11,58d48975_10,11,4.57879,false,0.78868,0.99,0.999,true,true,0.0001,58d48975
58d48975_12,58d48975_11,12,13.923277,false,0.7647,0.99,0.999,true,true,0.0001,58d48975
58d48975_13,58d48975_12,13,15.775083,false,0.74201,0.99,0.999,true,true,0.0001,58d48975
58d48975_14,58d48975_13,14,4.102216,false,0.71234,0.99,0.999,true,true,0.0001,58d48975
58d48975_15,58d48975_14,15,8.149368,false,0.69432,0.99,0.999,true,true,0.0001,58d48975
58d48975_16,58d48975_15,16,16.049601,false,0.68199,0.99,0.999,true,true,0.0001,58d48975
58d48975_17,58d48975_16,17,16.486097,false,0.65807,0.99,0.999,true,true,0.0001,58d48975
58d48975_18,58d48975_17,18,12.269176,false,0.63899,0.99,0.999,true,true,0.0001,58d48975
58d48975_19,58d48975_18,19,15.428432,false,0.63028,0.99,0.999,true,true,0.0001,58d48975
58d48975_20,58d48975_19,20,10.097545,false,0.60443,0.99,0.999,true,true,0.0001,58d48975
58d48975_21,58d48975_20,21,10.525479,false,0.57326,0.99,0.999,true,true,0.0001,58d48975
58d48975_22,58d48975_21,22,12.150741,false,0.57198,0.99,0.999,true,true,0.0001,58d48975
58d48975_23,58d48975_22,23,19.103123,false,0.5614,0.99,0.999,true,true,0.0001,58d48975
58d48975_24,58d48975_23,24,10.38725,false,0.53677,0.99,0.999,true,true,0.0001,58d48975
58d48975_25,58d48975_24,25,7.167459,false,0.52004,0.99,0.999,true,true,0.0001,58d48975
58d48975_26,58d48975_25,26,18.066984,false,0.51631,0.99,0.999,true,true,0.0001,58d48975
58d48975_27,58d48975_26,27,15.142954,false,0.4979,0.99,0.999,true,true,0.0001,58d48975
58d48975_28,58d48975_27,28,9.192782,false,0.49743,0.99,0.999,true,true,0.0001,58d48975
58d48975_29,58d48975_28,29,14.878467,false,0.49201,0.99,0.999,true,true,0.0001,58d48975
58d48975_30,58d48975_29,30,10.318026,false,0.47351,0.99,0.999,true,true,0.0001,58d48975
58d48975_31,58d48975_30,31,19.307362,false,0.46685,0.99,0.999,true,true,0.0001,58d48975
58d48975_32,58d48975_31,32,5.532087,false,0.4334,0.99,0.999,true,true,0.0001,58d48975
58d48975_33,58d48975_32,33,3.440087,false,0.40986,0.99,0.999,true,true,0.0001,58d48975
58d48975_34,58d48975_33,34,2.386756,false,0.39894,0.99,0.999,true,true,0.0001,58d48975
58d48975_35,58d48975_34,35,7.440816,false,0.41587,0.99,0.999,true,true,0.0001,58d48975
58d48975_36,58d48975_35,36,7.176247,false,0.39478,0.99,0.999,true,true,0.0001,58d48975
58d48975_37,58d48975_36,37,6.060885,false,0.38736,0.99,0.999,true,true,0.0001,58d48975
58d48975_38,58d48975_37,38,7.354327,false,0.37351,0.99,0.999,true,true,0.0001,58d48975
58d48975_39,58d48975_38,39,6.312292,false,0.37313,0.99,0.999,true,true,0.0001,58d48975
58d48975_40,58d48975_39,40,17.350342,false,0.38004,0.99,0.999,true,true,0.0001,58d48975
58d48975_41,58d48975_40,41,13.102078,false,0.35207,0.99,0.999,true,true,0.0001,58d48975
58d48975_42,58d48975_41,42,17.838449,false,0.36416,0.99,0.999,true,true,0.0001,58d48975
58d48975_43,58d48975_42,43,10.764528,false,0.33975,0.99,0.999,true,true,0.0001,58d48975
58d48975_44,58d48975_43,44,8.772534,false,0.31524,0.99,0.999,true,true,0.0001,58d48975
58d48975_45,58d48975_44,45,11.004269,false,0.31089,0.99,0.999,true,true,0.0001,58d48975
58d48975_46,58d48975_45,46,14.928444,false,0.31491,0.99,0.999,true,true,0.0001,58d48975
58d48975_47,58d48975_46,47,19.126614,false,0.31115,0.99,0.999,true,true,0.0001,58d48975
58d48975_48,58d48975_47,48,7.923265,false,0.2929,0.99,0.999,true,true,0.0001,58d48975
58d48975_49,58d48975_48,49,7.375192,false,0.28425,0.99,0.999,true,true,0.0001,58d48975
58d48975_50,58d48975_49,50,7.91149,false,0.30036,0.99,0.999,true,true,0.0001,58d48975
58d48975_51,58d48975_50,51,10.803369,false,0.29189,0.99,0.999,true,true,0.0001,58d48975
58d48975_52,58d48975_51,52,18.659706,false,0.29624,0.99,0.999,true,true,0.0001,58d48975
58d48975_53,58d48975_52,53,5.618609,false,0.26661,0.99,0.999,true,true,0.0001,58d48975
58d48975_54,58d48975_53,54,4.821714,false,0.24853,0.99,0.999,true,true,0.0001,58d48975
58d48975_55,58d48975_54,55,6.723948,false,0.24385,0.99,0.999,true,true,0.0001,58d48975
58d48975_56,58d48975_55,56,7.772683,false,0.24734,0.99,0.999,true,true,0.0001,58d48975
58d48975_57,58d48975_56,57,9.527077,false,0.24735,0.99,0.999,true,true,0.0001,58d48975
58d48975_58,58d48975_57,58,6.408255,false,0.22324,0.99,0.999,true,true,0.0001,58d48975
58d48975_59,58d48975_58,59,4.224824,false,0.22001,0.99,0.999,true,true,0.0001,58d48975
58d48975_60,58d48975_59,60,7.080091,false,0.21577,0.99,0.999,true,true,0.0001,58d48975
58d48975_61,58d48975_60,61,6.485856,false,0.22662,0.99,0.999,true,true,0.0001,58d48975
58d48975_62,58d48975_61,62,5.035688,false,0.21805,0.99,0.999,true,true,0.0001,58d48975
58d48975_63,58d48975_62,63,2.768189,false,0.19295,0.99,0.999,true,true,0.0001,58d48975
58d48975_64,58d48975_63,64,5.81456,false,0.21021,0.99,0.999,true,true,0.0001,58d48975
58d48975_65,58d48975_64,65,7.637427,false,0.20342,0.99,0.999,true,true,0.0001,58d48975
58d48975_66,58d48975_65,66,4.088854,false,0.19426,0.99,0.999,true,true,0.0001,58d48975
58d48975_67,58d48975_66,67,2.41573,false,0.18392,0.99,0.999,true,true,0.0001,58d48975
58d48975_68,58d48975_67,68,2.419563,false,0.17473,0.99,0.999,true,true,0.0001,58d48975
58d48975_69,58d48975_68,69,2.529954,false,0.17283,0.99,0.999,true,true,0.0001,58d48975
58d48975_70,58d48975_69,70,2.523919,false,0.16806,0.99,0.999,true,true,0.0001,58d48975
58d48975_71,58d48975_70,71,2.785923,false,0.15715,0.99,0.999,true,true,0.0001,58d48975
58d48975_72,58d48975_71,72,2.251772,false,0.15709,0.99,0.999,true,true,0.0001,58d48975
58d48975_73,58d48975_72,73,2.766555,false,0.15953,0.99,0.999,true,true,0.0001,58d48975
58d48975_74,58d48975_73,74,7.638813,false,0.16102,0.99,0.999,true,true,0.0001,58d48975
58d48975_75,58d48975_74,75,2.034606,false,0.15215,0.99,0.999,true,true,0.0001,58d48975
58d48975_76,58d48975_75,76,2.394065,false,0.15452,0.99,0.999,true,true,0.0001,58d48975
58d48975_77,58d48975_76,77,2.030147,false,0.13925,0.99,0.999,true,true,0.0001,58d48975
58d48975_78,58d48975_77,78,2.685978,false,0.14809,0.99,0.999,true,true,0.0001,58d48975
58d48975_79,58d48975_78,79,3.23994,false,0.14975,0.99,0.999,true,true,0.0001,58d48975
58d48975_80,58d48975_79,80,2.797277,false,0.15321,0.99,0.999,true,true,0.0001,58d48975
58d48975_81,58d48975_80,81,1.875294,false,0.14689,0.99,0.999,true,true,0.0001,58d48975
58d48975_82,58d48975_81,82,3.257552,false,0.14671,0.99,0.999,true,true,0.0001,58d48975
58d48975_83,58d48975_82,83,3.206618,false,0.14927,0.99,0.999,true,true,0.0001,58d48975
58d48975_84,58d48975_83,84,2.741526,false,0.13499,0.99,0.999,true,true,0.0001,58d48975
58d48975_85,58d48975_84,85,1.872889,false,0.13387,0.99,0.999,true,true,0.0001,58d48975
58d48975_86,58d48975_85,86,4.797401,false,0.13685,0.99,0.999,true,true,0.0001,58d48975
58d48975_87,58d48975_86,87,3.682479,false,0.14462,0.99,0.999,true,true,0.0001,58d48975
58d48975_88,58d48975_87,88,4.284149,false,0.14542,0.99,0.999,true,true,0.0001,58d48975
58d48975_89,58d48975_88,89,5.736891,false,0.14497,0.99,0.999,true,true,0.0001,58d48975
58d48975_90,58d48975_89,90,3.034166,false,0.13603,0.99,0.999,true,true,0.0001,58d48975
58d48975_91,58d48975_90,91,2.682901,false,0.11371,0.99,0.999,true,true,0.0001,58d48975
58d48975_92,58d48975_91,92,1.352131,false,0.11346,0.99,0.999,true,true,0.0001,58d48975
58d48975_93,58d48975_92,93,2.096146,true,0.12161,0.99,0.999,true,true,0.0001,58d48975
48a4f87b_0,,0,7.284876,false,1.2814,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_1,48a4f87b_0,1,5.26717,false,1.06556,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_2,48a4f87b_1,2,1.12851,false,0.8914,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_3,48a4f87b_2,3,2.454754,false,0.84145,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_4,48a4f87b_3,4,0.759478,false,0.74446,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_5,48a4f87b_4,5,0.80366,false,0.69726,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_6,48a4f87b_5,6,1.339205,false,0.66936,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_7,48a4f87b_6,7,0.560587,false,0.62414,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_8,48a4f87b_7,8,1.22013,false,0.62291,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_9,48a4f87b_8,9,1.185743,false,0.5851,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_10,48a4f87b_9,10,0.682479,false,0.53232,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_11,48a4f87b_10,11,1.125544,false,0.6598,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_12,48a4f87b_11,12,0.74164,false,0.5145,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_13,48a4f87b_12,13,0.653189,false,0.50327,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_14,48a4f87b_13,14,0.546802,false,0.47801,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_15,48a4f87b_14,15,0.404877,false,0.45877,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_16,48a4f87b_15,16,0.390053,false,0.43787,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_17,48a4f87b_16,17,0.404156,false,0.41906,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_18,48a4f87b_17,18,0.474096,false,0.40186,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_19,48a4f87b_18,19,0.534914,false,0.40712,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_20,48a4f87b_19,20,0.541862,false,0.39316,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_21,48a4f87b_20,21,0.320777,false,0.37262,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_22,48a4f87b_21,22,0.297704,false,0.36004,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_23,48a4f87b_22,23,0.56296,false,0.36714,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_24,48a4f87b_23,24,0.364723,false,0.33995,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_25,48a4f87b_24,25,0.304709,false,0.34033,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_26,48a4f87b_25,26,0.551075,false,0.3305,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_27,48a4f87b_26,27,0.781553,false,0.33343,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_28,48a4f87b_27,28,0.547147,false,0.31559,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_29,48a4f87b_28,29,0.263466,false,0.31098,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_30,48a4f87b_29,30,0.408748,false,0.29757,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_31,48a4f87b_30,31,0.214691,false,0.28251,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_32,48a4f87b_31,32,0.233943,false,0.28156,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_33,48a4f87b_32,33,0.300155,false,0.27965,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_34,48a4f87b_33,34,0.432633,false,0.27268,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_35,48a4f87b_34,35,0.152635,false,0.2542,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_36,48a4f87b_35,36,0.515089,false,0.26759,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_37,48a4f87b_36,37,0.354873,false,0.24956,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_38,48a4f87b_37,38,0.331078,false,0.24185,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_39,48a4f87b_38,39,0.140043,false,0.24185,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_40,48a4f87b_39,40,0.25302,false,0.23409,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_41,48a4f87b_40,41,0.482676,false,0.2467,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_42,48a4f87b_41,42,0.060687,false,0.2135,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_43,48a4f87b_42,43,0.115859,false,0.22088,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_44,48a4f87b_43,44,0.153927,false,0.21399,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_45,48a4f87b_44,45,0.141952,false,0.21339,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_46,48a4f87b_45,46,0.136647,false,0.20313,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_47,48a4f87b_46,47,0.38527,false,0.21515,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_48,48a4f87b_47,48,0.23724,false,0.20737,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_49,48a4f87b_48,49,0.234378,false,0.19987,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_50,48a4f87b_49,50,0.206569,false,0.19364,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_51,48a4f87b_50,51,0.131396,false,0.18652,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_52,48a4f87b_51,52,0.151608,false,0.1823,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_53,48a4f87b_52,53,0.157289,false,0.19219,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_54,48a4f87b_53,54,0.106485,false,0.17255,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_55,48a4f87b_54,55,0.211768,false,0.18074,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_56,48a4f87b_55,56,0.185364,false,0.17172,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_57,48a4f87b_56,57,0.208781,false,0.17663,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_58,48a4f87b_57,58,0.268281,false,0.18956,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_59,48a4f87b_58,59,0.176704,false,0.16094,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_60,48a4f87b_59,60,0.0916,false,0.16109,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_61,48a4f87b_60,61,0.072709,false,0.15503,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_62,48a4f87b_61,62,0.058976,false,0.14627,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_63,48a4f87b_62,63,0.041988,false,0.14875,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_64,48a4f87b_63,64,0.043822,false,0.13824,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_65,48a4f87b_64,65,0.076971,false,0.14115,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_66,48a4f87b_65,66,0.15333,false,0.15707,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_67,48a4f87b_66,67,0.142361,false,0.15798,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_68,48a4f87b_67,68,0.112246,false,0.1448,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_69,48a4f87b_68,69,0.032317,false,0.12835,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_70,48a4f87b_69,70,0.097492,false,0.13755,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_71,48a4f87b_70,71,0.229229,false,0.14637,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_72,48a4f87b_71,72,0.163394,false,0.13798,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_73,48a4f87b_72,73,0.08194,false,0.12528,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_74,48a4f87b_73,74,0.096564,false,0.13545,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_75,48a4f87b_74,75,0.051461,false,0.12322,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_76,48a4f87b_75,76,0.03849,false,0.11591,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_77,48a4f87b_76,77,0.11362,false,0.13125,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_78,48a4f87b_77,78,0.039616,false,0.12663,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_79,48a4f87b_78,79,0.100984,false,0.1233,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_80,48a4f87b_79,80,0.117329,false,0.12091,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_81,48a4f87b_80,81,0.212236,false,0.12537,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_82,48a4f87b_81,82,0.079306,false,0.12062,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_83,48a4f87b_82,83,0.101053,false,0.11366,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_84,48a4f87b_83,84,0.034861,false,0.09942,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_85,48a4f87b_84,85,0.031062,false,0.09897,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_86,48a4f87b_85,86,0.047185,false,0.1022,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_87,48a4f87b_86,87,0.039533,false,0.10734,0.5,0.99,true,true,0.001,48a4f87b
48a4f87b_88,48a4f87b_87,88,0.019137,true,0.09367,0.5,0.99,true,true,0.001,48a4f87b
a25c8475_0,,0,2.146344,false,1.38531,0.99,0.999,true,true,0.001,a25c8475
a25c8475_1,a25c8475_0,1,1.948737,false,1.1756,0.99,0.999,true,true,0.001,a25c8475
a25c8475_2,a25c8475_1,2,1.857918,false,1.03348,0.99,0.999,true,true,0.001,a25c8475
a25c8475_3,a25c8475_2,3,1.796499,false,0.96641,0.99,0.999,true,true,0.001,a25c8475
a25c8475_4,a25c8475_3,4,1.092639,false,0.86667,0.99,0.999,true,true,0.001,a25c8475
a25c8475_5,a25c8475_4,5,1.295049,false,0.81534,0.99,0.999,true,true,0.001,a25c8475
a25c8475_6,a25c8475_5,6,0.687949,false,0.76799,0.99,0.999,true,true,0.001,a25c8475
a25c8475_7,a25c8475_6,7,0.90121,false,0.72348,0.99,0.999,true,true,0.001,a25c8475
a25c8475_8,a25c8475_7,8,0.503698,false,0.66844,0.99,0.999,true,true,0.001,a25c8475
a25c8475_9,a25c8475_8,9,0.831482,false,0.6595,0.99,0.999,true,true,0.001,a25c8475
a25c8475_10,a25c8475_9,10,0.480125,false,0.63883,0.99,0.999,true,true,0.001,a25c8475
a25c8475_11,a25c8475_10,11,1.1154,false,0.60631,0.99,0.999,true,true,0.001,a25c8475
a25c8475_12,a25c8475_11,12,0.640211,false,0.5702,0.99,0.999,true,true,0.001,a25c8475
a25c8475_13,a25c8475_12,13,1.11476,false,0.56311,0.99,0.999,true,true,0.001,a25c8475
a25c8475_14,a25c8475_13,14,0.465597,false,0.53855,0.99,0.999,true,true,0.001,a25c8475
a25c8475_15,a25c8475_14,15,0.348851,false,0.51765,0.99,0.999,true,true,0.001,a25c8475
a25c8475_16,a25c8475_15,16,0.702545,false,0.50754,0.99,0.999,true,true,0.001,a25c8475
a25c8475_17,a25c8475_16,17,0.464618,false,0.49113,0.99,0.999,true,true,0.001,a25c8475
a25c8475_18,a25c8475_17,18,0.57562,false,0.47006,0.99,0.999,true,true,0.001,a25c8475
a25c8475_19,a25c8475_18,19,0.779398,false,0.4673,0.99,0.999,true,true,0.001,a25c8475
a25c8475_20,a25c8475_19,20,0.560546,false,0.45329,0.99,0.999,true,true,0.001,a25c8475
a25c8475_21,a25c8475_20,21,0.287763,false,0.43613,0.99,0.999,true,true,0.001,a25c8475
a25c8475_22,a25c8475_21,22,0.596133,false,0.42444,0.99,0.999,true,true,0.001,a25c8475
a25c8475_23,a25c8475_22,23,0.420078,false,0.40596,0.99,0.999,true,true,0.001,a25c8475
a25c8475_24,a25c8475_23,24,0.296467,false,0.39853,0.99,0.999,true,true,0.001,a25c8475
a25c8475_25,a25c8475_24,25,0.526719,false,0.39708,0.99,0.999,true,true,0.001,a25c8475
a25c8475_26,a25c8475_25,26,0.197828,false,0.3684,0.99,0.999,true,true,0.001,a25c8475
a25c8475_27,a25c8475_26,27,0.309789,false,0.36973,0.99,0.999,true,true,0.001,a25c8475
a25c8475_28,a25c8475_27,28,0.218996,false,0.36026,0.99,0.999,true,true,0.001,a25c8475
a25c8475_29,a25c8475_28,29,0.280802,false,0.35161,0.99,0.999,true,true,0.001,a25c8475
a25c8475_30,a25c8475_29,30,0.37451,false,0.35129,0.99,0.999,true,true,0.001,a25c8475
a25c8475_31,a25c8475_30,31,0.284044,false,0.33759,0.99,0.999,true,true,0.001,a25c8475
a25c8475_32,a25c8475_31,32,0.268484,false,0.33258,0.99,0.999,true,true,0.001,a25c8475
a25c8475_33,a25c8475_32,33,0.323106,false,0.32688,0.99,0.999,true,true,0.001,a25c8475
a25c8475_34,a25c8475_33,34,0.553866,false,0.32755,0.99,0.999,true,true,0.001,a25c8475
a25c8475_35,a25c8475_34,35,0.093668,false,0.29323,0.99,0.999,true,true,0.001,a25c8475
a25c8475_36,a25c8475_35,36,0.387266,false,0.28908,0.99,0.999,true,true,0.001,a25c8475
a25c8475_37,a25c8475_36,37,0.202943,false,0.28779,0.99,0.999,true,true,0.001,a25c8475
a25c8475_38,a25c8475_37,38,0.340606,false,0.28434,0.99,0.999,true,true,0.001,a25c8475
a25c8475_39,a25c8475_38,39,0.183643,false,0.27551,0.99,0.999,true,true,0.001,a25c8475
a25c8475_40,a25c8475_39,40,0.273623,false,0.279,0.99,0.999,true,true,0.001,a25c8475
a25c8475_41,a25c8475_40,41,0.161524,false,0.27585,0.99,0.999,true,true,0.001,a25c8475
a25c8475_42,a25c8475_41,42,0.483654,false,0.28273,0.99,0.999,true,true,0.001,a25c8475
a25c8475_43,a25c8475_42,43,0.408651,false,0.27304,0.99,0.999,true,true,0.001,a25c8475
a25c8475_44,a25c8475_43,44,0.217125,false,0.26313,0.99,0.999,true,true,0.001,a25c8475
a25c8475_45,a25c8475_44,45,0.276604,false,0.2487,0.99,0.999,true,true,0.001,a25c8475
a25c8475_46,a25c8475_45,46,0.149522,false,0.2421,0.99,0.999,true,true,0.001,a25c8475
a25c8475_47,a25c8475_46,47,0.124325,false,0.2366,0.99,0.999,true,true,0.001,a25c8475
a25c8475_48,a25c8475_47,48,0.090085,false,0.22853,0.99,0.999,true,true,0.001,a25c8475
a25c8475_49,a25c8475_48,49,0.168675,false,0.23586,0.99,0.999,true,true,0.001,a25c8475
a25c8475_50,a25c8475_49,50,0.10697,false,0.23019,0.99,0.999,true,true,0.001,a25c8475
a25c8475_51,a25c8475_50,51,0.096272,false,0.22029,0.99,0.999,true,true,0.001,a25c8475
a25c8475_52,a25c8475_51,52,0.192604,false,0.22581,0.99,0.999,true,true,0.001,a25c8475
a25c8475_53,a25c8475_52,53,0.137297,false,0.20864,0.99,0.999,true,true,0.001,a25c8475
a25c8475_54,a25c8475_53,54,0.142919,false,0.21434,0.99,0.999,true,true,0.001,a25c8475
a25c8475_55,a25c8475_54,55,0.174867,false,0.21597,0.99,0.999,true,true,0.001,a25c8475
a25c8475_56,a25c8475_55,56,0.096792,false,0.20195,0.99,0.999,true,true,0.001,a25c8475
a25c8475_57,a25c8475_56,57,0.183811,false,0.20723,0.99,0.999,true,true,0.001,a25c8475
a25c8475_58,a25c8475_57,58,0.177413,false,0.20025,0.99,0.999,true,true,0.001,a25c8475
a25c8475_59,a25c8475_58,59,0.219728,false,0.19192,0.99,0.999,true,true,0.001,a25c8475
a25c8475_60,a25c8475_59,60,0.224277,false,0.19734,0.99,0.999,true,true,0.001,a25c8475
a25c8475_61,a25c8475_60,61,0.184429,false,0.19391,0.99,0.999,true,true,0.001,a25c8475
a25c8475_62,a25c8475_61,62,0.228586,false,0.19326,0.99,0.999,true,true,0.001,a25c8475
a25c8475_63,a25c8475_62,63,0.268954,false,0.20211,0.99,0.999,true,true,0.001,a25c8475
a25c8475_64,a25c8475_63,64,0.274571,false,0.1883,0.99,0.999,true,true,0.001,a25c8475
a25c8475_65,a25c8475_64,65,0.183193,false,0.17639,0.99,0.999,true,true,0.001,a25c8475
a25c8475_66,a25c8475_65,66,0.081118,false,0.16058,0.99,0.999,true,true,0.001,a25c8475
a25c8475_67,a25c8475_66,67,0.074905,false,0.16603,0.99,0.999,true,true,0.001,a25c8475
a25c8475_68,a25c8475_67,68,0.132083,false,0.16514,0.99,0.999,true,true,0.001,a25c8475
a25c8475_69,a25c8475_68,69,0.058414,false,0.15797,0.99,0.999,true,true,0.001,a25c8475
a25c8475_70,a25c8475_69,70,0.046408,false,0.14752,0.99,0.999,true,true,0.001,a25c8475
a25c8475_71,a25c8475_70,71,0.090962,false,0.15604,0.99,0.999,true,true,0.001,a25c8475
a25c8475_72,a25c8475_71,72,0.055708,false,0.14526,0.99,0.999,true,true,0.001,a25c8475
a25c8475_73,a25c8475_72,73,0.064858,false,0.15134,0.99,0.999,true,true,0.001,a25c8475
a25c8475_74,a25c8475_73,74,0.074841,false,0.13877,0.99,0.999,true,true,0.001,a25c8475
a25c8475_75,a25c8475_74,75,0.049312,false,0.14578,0.99,0.999,true,true,0.001,a25c8475
a25c8475_76,a25c8475_75,76,0.12304,false,0.14335,0.99,0.999,true,true,0.001,a25c8475
a25c8475_77,a25c8475_76,77,0.063068,false,0.12714,0.99,0.999,true,true,0.001,a25c8475
a25c8475_78,a25c8475_77,78,0.052164,false,0.13534,0.99,0.999,true,true,0.001,a25c8475
a25c8475_79,a25c8475_78,79,0.065196,false,0.13524,0.99,0.999,true,true,0.001,a25c8475
a25c8475_80,a25c8475_79,80,0.050163,false,0.12794,0.99,0.999,true,true,0.001,a25c8475
a25c8475_81,a25c8475_80,81,0.089535,false,0.1323,0.99,0.999,true,true,0.001,a25c8475
a25c8475_82,a25c8475_81,82,0.080051,false,0.13452,0.99,0.999,true,true,0.001,a25c8475
a25c8475_83,a25c8475_82,83,0.067603,false,0.1242,0.99,0.999,true,true,0.001,a25c8475
a25c8475_84,a25c8475_83,84,0.072747,false,0.12248,0.99,0.999,true,true,0.001,a25c8475
a25c8475_85,a25c8475_84,85,0.061471,false,0.12524,0.99,0.999,true,true,0.001,a25c8475
a25c8475_86,a25c8475_85,86,0.065249,false,0.12246,0.99,0.999,true,true,0.001,a25c8475
a25c8475_87,a25c8475_86,87,0.05959,false,0.11454,0.99,0.999,true,true,0.001,a25c8475
a25c8475_88,a25c8475_87,88,0.173188,false,0.14254,0.99,0.999,true,true,0.001,a25c8475
a25c8475_89,a25c8475_88,89,0.065326,false,0.11462,0.99,0.999,true,true,0.001,a25c8475
a25c8475_90,a25c8475_89,90,0.094373,false,0.12413,0.99,0.999,true,true,0.001,a25c8475
a25c8475_91,a25c8475_90,91,0.106097,false,0.13432,0.99,0.999,true,true,0.001,a25c8475
a25c8475_92,a25c8475_91,92,0.084833,false,0.1201,0.99,0.999,true,true,0.001,a25c8475
a25c8475_93,a25c8475_92,93,0.058419,false,0.11051,0.99,0.999,true,true,0.001,a25c8475
a25c8475_94,a25c8475_93,94,0.066813,false,0.11845,0.99,0.999,true,true,0.001,a25c8475
a25c8475_95,a25c8475_94,95,0.11028,false,0.13174,0.99,0.999,true,true,0.001,a25c8475
a25c8475_96,a25c8475_95,96,0.047541,false,0.1061,0.99,0.999,true,true,0.001,a25c8475
a25c8475_97,a25c8475_96,97,0.049568,false,0.1026,0.99,0.999,true,true,0.001,a25c8475
a25c8475_98,a25c8475_97,98,0.077368,false,0.11589,0.99,0.999,true,true,0.001,a25c8475
a25c8475_99,a25c8475_98,99,0.085447,true,0.11228,0.99,0.999,true,true,0.001,a25c8475

==> data/beta1_true_sub.csv <==
epoch,g_norm,loss
5,4.307044,1.00514
15,4.782208,0.67758
25,10.513528,0.50006
35,6.180881,0.3713
45,5.805966,0.27911
55,4.523173,0.21707
65,1.392273,0.16517
75,3.371464,0.13722
85,2.779525,0.11538
5,16.360395,0.98871
15,11.590616,0.66553
25,8.645364,0.48764
35,19.166721,0.37362
45,6.41588,0.28487
55,4.566895,0.21948
65,2.02045,0.17385
75,4.294891,0.14009
85,3.634342,0.11631
95,1.641141,0.10141
5,1.343821,0.75489
15,1.258335,0.49294
25,0.267081,0.35231
35,0.366564,0.29155
45,0.298531,0.21805
55,0.144965,0.17539
65,0.087925,0.14577
75,0.06884,0.12651
85,0.051226,0.10361
95,0.060915,0.09079
5,1.126891,0.72205
15,0.91969,0.47772
25,0.302824,0.33574
35,0.169919,0.25778
45,0.259915,0.21217
55,0.162737,0.16516
65,0.03931,0.13211
75,0.032991,0.10851
85,0.065814,0.10164
5,1.95964,0.74714
15,0.509239,0.46719
25,0.341064,0.34799
35,0.206805,0.27852
45,0.095552,0.21028
55,0.168951,0.17951
65,0.063183,0.1446
75,0.04473,0.12596
85,0.119563,0.12491
95,0.095054,0.10367
5,6.042456,1.0157
15,23.743933,0.69819
25,2.795577,0.51678
35,6.896878,0.39062
45,15.783374,0.3078
55,7.229474,0.22727
65,2.284135,0.16302
75,6.533977,0.14711
85,3.745042,0.11538
5,2.817174,1.03024
15,15.37233,0.7113
25,8.200712,0.53784
35,12.81265,0.41448
45,12.020848,0.32007
55,4.382087,0.2296
65,1.95662,0.17027
75,4.528162,0.13836
85,4.281437,0.11124
95,1.386417,0.09452
5,5.787788,1.02288
15,9.233568,0.69803
25,4.542536,0.51941
35,6.881133,0.3933
45,4.964037,0.29393
55,2.654076,0.22165
65,8.722906,0.18003
75,7.315219,0.14679
85,1.579589,0.11595
95,6.717471,0.11536
5,3.011546,0.84533
15,1.00737,0.5358
25,0.151721,0.38244
35,0.207649,0.31237
45,0.187727,0.24455
55,0.17379,0.22299
65,0.216802,0.17915
75,0.08651,0.13955
85,0.074181,0.11799
95,0.107539,0.10551
5,8.802774,1.03039
15,5.011192,0.68977
25,6.440244,0.52852
35,11.950002,0.39638
45,4.240666,0.29447
55,2.476784,0.22251
65,17.380743,0.18481
75,1.630937,0.13722
85,2.240263,0.12214
95,1.612305,0.09593
5,3.885426,0.97569
15,4.940205,0.65181
25,16.802078,0.49326
35,9.274084,0.36637
45,4.211739,0.26935
55,20.903324,0.22878
65,7.069191,0.17102
75,8.01595,0.14143
85,4.907099,0.11426
95,6.451926,0.10381
5,7.258076,1.02257
15,11.733866,0.69517
25,6.725672,0.52547
35,18.915506,0.39618
45,4.213298,0.29844
55,8.382239,0.23631
65,5.363755,0.19392
75,2.594577,0.13985
85,1.273873,0.11449
95,3.273573,0.11145
5,2.168283,0.99229
15,8.729181,0.67184
25,7.241583,0.496
35,2.727513,0.35945
45,11.352205,0.2853
55,3.58127,0.21046
65,2.823302,0.16751
75,1.920146,0.12686
85,1.596872,0.1186
95,1.492055,0.08952
5,1.195642,0.7241
15,0.509332,0.47608
25,0.557742,0.36561
35,0.453535,0.28451
45,0.335404,0.21773
55,0.199124,0.17422
65,0.06922,0.1404
75,0.080409,0.12293
85,0.093198,0.10154
5,1.945265,0.72661
15,1.152524,0.47723
25,0.559129,0.33981
35,0.219477,0.26373
45,0.33284,0.23258
55,0.088043,0.16801
65,0.05226,0.13511
75,0.169243,0.13407
85,0.042388,0.10255
95,0.076557,0.0953
5,2.155828,1.03522
15,3.414825,0.71444
25,4.53867,0.53641
35,7.337014,0.41375
45,13.123274,0.31738
55,19.763851,0.24818
65,13.856466,0.19126
75,1.606526,0.14074
85,6.611768,0.12739
95,10.563766,0.11586
5,1.005351,0.72773
15,0.562129,0.46111
25,0.307205,0.3587
35,0.310859,0.27183
45,0.108145,0.20876
55,0.134145,0.17697
65,0.151551,0.13925
75,0.117847,0.11847
5,0.766152,0.70959
15,0.939656,0.49389
25,0.355255,0.37237
35,0.225081,0.30454
45,0.112415,0.24421
55,0.105899,0.21215
65,0.202847,0.19435
75,0.161125,0.17059
5,2.635241,1.01019
15,7.10442,0.69364
25,19.241966,0.55751
35,10.590235,0.43095
45,10.649354,0.32045
55,8.466008,0.26131
65,7.049586,0.20283
75,1.479022,0.14482
85,3.448802,0.12012
5,1.268105,0.72752
15,0.28177,0.4707
25,0.147788,0.34178
35,0.188212,0.27095
45,0.200584,0.22115
55,0.18815,0.17912
65,0.194463,0.14016
75,0.106486,0.11964
85,0.056743,0.10696
5,1.3714,0.76936
15,0.297713,0.47661
25,0.457419,0.3399
35,0.520069,0.28135
45,0.092767,0.20359
55,0.082741,0.16916
65,0.050544,0.13978
75,0.043318,0.11974
85,0.058388,0.11253
5,1.99587,0.70821
15,0.385776,0.45597
25,0.390463,0.34231
35,0.317307,0.26616
45,0.074219,0.20444
55,0.1494,0.17783
65,0.148691,0.1518
75,0.048901,0.12864
85,0.085914,0.11685
5,10.108596,1.01019
15,9.54676,0.6805
25,10.941183,0.51194
35,11.395103,0.38098
45,5.276664,0.29613
55,8.206072,0.21905
65,5.996653,0.18553
75,1.815592,0.14823
85,4.973938,0.12678
95,1.136935,0.10251
5,3.245208,0.99991
15,4.000805,0.6596
25,2.819048,0.48865
35,4.37865,0.36672
45,8.289496,0.28501
55,7.161998,0.2186
65,5.718157,0.17958
75,4.729918,0.14002
85,4.054178,0.11912
95,3.046675,0.10434
5,0.711422,0.7023
15,0.313307,0.4628
25,0.175192,0.32651
35,0.146228,0.25631
45,0.104294,0.19734
55,0.075157,0.15712
65,0.0781,0.14156
75,0.116678,0.12792
85,0.096758,0.10969
5,2.09894,0.76492
15,0.712209,0.49421
25,0.43294,0.37512
35,0.285598,0.31248
45,0.107608,0.252
55,0.104751,0.20894
65,0.172261,0.20346
75,0.192867,0.18611
85,0.073566,0.14796
95,0.152474,0.1595
5,5.969323,0.98339
15,10.966249,0.66849
25,14.264816,0.52007
35,7.915182,0.38173
45,7.961826,0.28775
55,11.183268,0.23896
65,3.196913,0.17798
75,10.294351,0.16435
85,2.539392,0.11841
95,4.354694,0.10719
5,1.192007,0.70068
15,0.716785,0.4657
25,0.334353,0.35499
35,0.270883,0.29068
45,0.120435,0.24701
55,0.137881,0.21278
65,0.083684,0.18272
5,3.101462,1.00666
15,13.146079,0.68067
25,15.699048,0.51104
35,4.74904,0.36783
45,3.681608,0.27633
55,2.283898,0.20671
65,2.709803,0.16557
75,3.314166,0.13871
85,1.546436,0.1119
95,1.092371,0.09662
5,0.629055,0.71462
15,1.031492,0.48197
25,0.287168,0.34244
35,0.289542,0.26786
45,0.084531,0.19897
55,0.0718,0.16862
65,0.067448,0.13634
75,0.036881,0.11125
85,0.078801,0.10811
5,7.076108,0.99439
15,18.425228,0.67849
25,27.907417,0.52248
35,5.431301,0.38138
45,6.991362,0.29684
55,7.526606,0.22658
65,4.25867,0.17847
75,4.595273,0.16195
85,3.499762,0.13082
95,5.064333,0.11401
5,6.057439,1.03705
15,8.149368,0.69432
25,7.167459,0.52004
35,7.440816,0.41587
45,11.004269,0.31089
55,6.723948,0.24385
65,7.637427,0.20342
75,2.034606,0.15215
85,1.872889,0.13387
5,0.80366,0.69726
15,0.404877,0.45877
25,0.304709,0.34033
35,0.152635,0.2542
45,0.141952,0.21339
55,0.211768,0.18074
65,0.076971,0.14115
75,0.051461,0.12322
85,0.031062,0.09897
5,1.295049,0.81534
15,0.348851,0.51765
25,0.526719,0.39708
35,0.093668,0.29323
45,0.276604,0.2487
55,0.174867,0.21597
65,0.183193,0.17639
75,0.049312,0.14578
85,0.061471,0.12524
95,0.11028,0.13174


==> data/beta2.txt <==
x	y	yerr
1.0000000000287557e-6	4.122900827813713e-5	2.8051454295503325e-6
3.162277660173629e-6	5.644995078083249e-5	3.516075610357231e-6
9.99999999995449e-6	7.355225107740838e-5	7.887702917872386e-6
3.162277660173629e-5	6.997712340371984e-5	1.1783317664228232e-6
9.999999999998899e-5	8.978316338181012e-5	9.95578372349075e-6
0.0003162277660168078	0.00012848381487090161	5.437020754746577e-6
0.0010000000000000009	0.00021592138669289485	5.399727799637463e-6
0.003162277660168411	0.0008851240351563145	3.828813372413612e-5
0.010000000000000009	0.0017062939834963254	1.1497415631873426e-5
0.03162277660168378	0.006971116823594951	8.646420735182252e-5
0.10000000000000009	0.01303152194205426	2.6425956987511678e-5
0.3162277660168378	0.034201830079257665	1.9498060177756037e-5
1.0	0.08175116264816672	1.2328434553090661e-5


==> data/beta2_false.csv <==
uid,from_uid,epoch,g_norm,last,loss,opt.beta1,opt.beta2,opt.fix_beta1,opt.fix_beta2,opt.lr,sig
4898fd5a_0,,0,7.962972,false,1.40076,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_1,4898fd5a_0,1,1.778964,false,1.08094,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_2,4898fd5a_1,2,3.628404,false,0.97402,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_3,4898fd5a_2,3,3.367579,false,0.86415,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_4,4898fd5a_3,4,1.803972,false,0.79867,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_5,4898fd5a_4,5,0.663431,false,0.73834,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_6,4898fd5a_5,6,1.579618,false,0.70732,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_7,4898fd5a_6,7,2.521014,false,0.6777,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_8,4898fd5a_7,8,1.251667,false,0.64641,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_9,4898fd5a_8,9,1.8584,false,0.61841,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_10,4898fd5a_9,10,1.580837,false,0.60244,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_11,4898fd5a_10,11,1.239581,false,0.57068,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_12,4898fd5a_11,12,2.542886,false,0.55722,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_13,4898fd5a_12,13,2.060992,false,0.53585,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_14,4898fd5a_13,14,1.296807,false,0.51864,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_15,4898fd5a_14,15,1.851562,false,0.50114,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_16,4898fd5a_15,16,0.976864,false,0.48539,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_17,4898fd5a_16,17,0.614401,false,0.47048,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_18,4898fd5a_17,18,1.361327,false,0.45809,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_19,4898fd5a_18,19,1.667984,false,0.44106,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_20,4898fd5a_19,20,2.280029,false,0.43473,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_21,4898fd5a_20,21,1.022038,false,0.42303,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_22,4898fd5a_21,22,2.055607,false,0.41252,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_23,4898fd5a_22,23,1.508623,false,0.40713,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_24,4898fd5a_23,24,3.430807,false,0.39883,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_25,4898fd5a_24,25,2.128682,false,0.37316,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_26,4898fd5a_25,26,1.075402,false,0.36704,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_27,4898fd5a_26,27,3.618392,false,0.36182,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_28,4898fd5a_27,28,1.034493,false,0.33059,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_29,4898fd5a_28,29,3.288214,false,0.33912,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_30,4898fd5a_29,30,6.413446,false,0.33329,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_31,4898fd5a_30,31,2.054894,false,0.31656,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_32,4898fd5a_31,32,1.443397,false,0.3095,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_33,4898fd5a_32,33,1.057539,false,0.3008,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_34,4898fd5a_33,34,2.583531,false,0.30356,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_35,4898fd5a_34,35,2.739449,false,0.29133,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_36,4898fd5a_35,36,1.66925,false,0.28201,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_37,4898fd5a_36,37,1.96687,false,0.27673,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_38,4898fd5a_37,38,2.830735,false,0.26025,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_39,4898fd5a_38,39,1.503505,false,0.26185,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_40,4898fd5a_39,40,1.318225,false,0.24624,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_41,4898fd5a_40,41,1.937806,false,0.23429,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_42,4898fd5a_41,42,1.404197,false,0.23444,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_43,4898fd5a_42,43,2.414094,false,0.2255,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_44,4898fd5a_43,44,4.797128,false,0.23172,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_45,4898fd5a_44,45,2.231785,false,0.22696,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_46,4898fd5a_45,46,2.563918,false,0.22778,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_47,4898fd5a_46,47,1.871688,false,0.20927,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_48,4898fd5a_47,48,1.23139,false,0.19511,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_49,4898fd5a_48,49,5.505254,false,0.20381,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_50,4898fd5a_49,50,1.996389,false,0.20095,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_51,4898fd5a_50,51,2.525645,false,0.1887,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_52,4898fd5a_51,52,4.252401,false,0.1957,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_53,4898fd5a_52,53,1.038029,false,0.17079,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_54,4898fd5a_53,54,0.972243,false,0.16629,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_55,4898fd5a_54,55,3.439778,false,0.17617,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_56,4898fd5a_55,56,0.971137,false,0.16325,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_57,4898fd5a_56,57,0.85388,false,0.15609,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_58,4898fd5a_57,58,1.903717,false,0.1589,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_59,4898fd5a_58,59,1.993595,false,0.1544,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_60,4898fd5a_59,60,1.258798,false,0.15071,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_61,4898fd5a_60,61,3.910349,false,0.15043,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_62,4898fd5a_61,62,0.40881,false,0.13473,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_63,4898fd5a_62,63,3.169623,false,0.15826,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_64,4898fd5a_63,64,4.792309,false,0.14035,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_65,4898fd5a_64,65,1.791183,false,0.14268,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_66,4898fd5a_65,66,3.329942,false,0.14079,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_67,4898fd5a_66,67,1.484435,false,0.13146,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_68,4898fd5a_67,68,2.598191,false,0.12905,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_69,4898fd5a_68,69,2.679984,false,0.12726,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_70,4898fd5a_69,70,1.241404,false,0.12469,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_71,4898fd5a_70,71,1.530824,false,0.1154,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_72,4898fd5a_71,72,2.121191,false,0.1308,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_73,4898fd5a_72,73,1.223563,false,0.11202,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_74,4898fd5a_73,74,0.780597,false,0.11698,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_75,4898fd5a_74,75,2.625566,false,0.11368,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_76,4898fd5a_75,76,0.441466,false,0.10124,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_77,4898fd5a_76,77,0.888153,false,0.1128,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_78,4898fd5a_77,78,1.571353,false,0.10907,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_79,4898fd5a_78,79,1.398694,false,0.09893,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_80,4898fd5a_79,80,0.687995,false,0.09647,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_81,4898fd5a_80,81,0.502011,false,0.09244,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_82,4898fd5a_81,82,0.94128,false,0.1054,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_83,4898fd5a_82,83,0.908017,false,0.09844,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_84,4898fd5a_83,84,0.40104,false,0.08227,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_85,4898fd5a_84,85,3.559121,false,0.10825,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_86,4898fd5a_85,86,0.597239,false,0.0932,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_87,4898fd5a_86,87,1.316331,false,0.09176,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_88,4898fd5a_87,88,1.16861,false,0.08936,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_89,4898fd5a_88,89,1.952491,false,0.08723,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_90,4898fd5a_89,90,1.584814,false,0.08392,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_91,4898fd5a_90,91,2.01064,false,0.08856,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_92,4898fd5a_91,92,3.172698,false,0.09118,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_93,4898fd5a_92,93,2.869213,false,0.09652,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_94,4898fd5a_93,94,3.112181,false,0.08818,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_95,4898fd5a_94,95,0.833291,false,0.07217,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_96,4898fd5a_95,96,1.606951,false,0.07847,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_97,4898fd5a_96,97,0.983529,false,0.07633,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_98,4898fd5a_97,98,1.200845,false,0.0808,0,0.9999,true,false,0.0001,4898fd5a
4898fd5a_99,4898fd5a_98,99,1.616231,true,0.07243,0,0.9999,true,false,0.0001,4898fd5a
3b1e7666_0,,0,4.741868,false,1.32788,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_1,3b1e7666_0,1,15.843312,false,1.15137,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_2,3b1e7666_1,2,6.419318,false,1.03944,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_3,3b1e7666_2,3,13.395661,false,0.9794,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_4,3b1e7666_3,4,8.331417,false,0.90184,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_5,3b1e7666_4,5,14.835318,false,0.86298,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_6,3b1e7666_5,6,2.01119,false,0.81304,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_7,3b1e7666_6,7,3.428161,false,0.78493,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_8,3b1e7666_7,8,3.689463,false,0.75048,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_9,3b1e7666_8,9,3.669629,false,0.72674,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_10,3b1e7666_9,10,2.92899,false,0.71277,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_11,3b1e7666_10,11,10.648006,false,0.68673,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_12,3b1e7666_11,12,14.688093,false,0.66356,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_13,3b1e7666_12,13,4.873715,false,0.65136,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_14,3b1e7666_13,14,5.263308,false,0.62162,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_15,3b1e7666_14,15,12.664578,false,0.61179,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_16,3b1e7666_15,16,7.515934,false,0.59454,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_17,3b1e7666_16,17,4.427195,false,0.5718,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_18,3b1e7666_17,18,14.91704,false,0.56809,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_19,3b1e7666_18,19,5.984159,false,0.54784,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_20,3b1e7666_19,20,4.661204,false,0.53455,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_21,3b1e7666_20,21,3.800689,false,0.50373,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_22,3b1e7666_21,22,3.842998,false,0.49959,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_23,3b1e7666_22,23,2.32007,false,0.47754,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_24,3b1e7666_23,24,3.195601,false,0.47117,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_25,3b1e7666_24,25,5.715033,false,0.47005,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_26,3b1e7666_25,26,7.510176,false,0.45973,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_27,3b1e7666_26,27,8.673224,false,0.44312,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_28,3b1e7666_27,28,6.297359,false,0.43208,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_29,3b1e7666_28,29,19.898413,false,0.44343,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_30,3b1e7666_29,30,7.892323,false,0.40641,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_31,3b1e7666_30,31,7.802286,false,0.39528,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_32,3b1e7666_31,32,15.201203,false,0.39539,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_33,3b1e7666_32,33,2.583529,false,0.37738,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_34,3b1e7666_33,34,8.693686,false,0.3698,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_35,3b1e7666_34,35,9.329702,false,0.37118,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_36,3b1e7666_35,36,7.3904,false,0.34993,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_37,3b1e7666_36,37,10.599289,false,0.35178,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_38,3b1e7666_37,38,9.534869,false,0.33406,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_39,3b1e7666_38,39,2.930247,false,0.31485,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_40,3b1e7666_39,40,11.800619,false,0.32203,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_41,3b1e7666_40,41,7.111128,false,0.30951,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_42,3b1e7666_41,42,4.492489,false,0.29289,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_43,3b1e7666_42,43,7.47507,false,0.28858,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_44,3b1e7666_43,44,2.315868,false,0.27848,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_45,3b1e7666_44,45,1.833539,false,0.26834,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_46,3b1e7666_45,46,7.971742,false,0.26841,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_47,3b1e7666_46,47,2.871842,false,0.2614,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_48,3b1e7666_47,48,4.989052,false,0.25882,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_49,3b1e7666_48,49,4.403636,false,0.2458,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_50,3b1e7666_49,50,6.245549,false,0.243,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_51,3b1e7666_50,51,4.796875,false,0.23821,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_52,3b1e7666_51,52,3.206195,false,0.24183,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_53,3b1e7666_52,53,6.468925,false,0.21798,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_54,3b1e7666_53,54,8.626602,false,0.21955,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_55,3b1e7666_54,55,4.00542,false,0.21665,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_56,3b1e7666_55,56,4.048341,false,0.20378,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_57,3b1e7666_56,57,6.143412,false,0.21686,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_58,3b1e7666_57,58,4.563956,false,0.19995,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_59,3b1e7666_58,59,5.957379,false,0.20384,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_60,3b1e7666_59,60,4.336369,false,0.18913,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_61,3b1e7666_60,61,5.032065,false,0.19618,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_62,3b1e7666_61,62,2.284493,false,0.18154,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_63,3b1e7666_62,63,8.920617,false,0.20818,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_64,3b1e7666_63,64,17.319952,false,0.19389,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_65,3b1e7666_64,65,5.945588,false,0.17435,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_66,3b1e7666_65,66,2.270404,false,0.16697,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_67,3b1e7666_66,67,1.686325,false,0.15973,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_68,3b1e7666_67,68,7.259193,false,0.18226,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_69,3b1e7666_68,69,2.53923,false,0.15486,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_70,3b1e7666_69,70,2.573823,false,0.15364,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_71,3b1e7666_70,71,9.255301,false,0.15854,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_72,3b1e7666_71,72,2.245278,false,0.15198,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_73,3b1e7666_72,73,4.225329,false,0.1487,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_74,3b1e7666_73,74,6.683541,false,0.15826,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_75,3b1e7666_74,75,1.304545,false,0.13254,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_76,3b1e7666_75,76,7.36856,false,0.15432,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_77,3b1e7666_76,77,2.88367,false,0.13649,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_78,3b1e7666_77,78,2.624516,false,0.1443,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_79,3b1e7666_78,79,4.681242,false,0.13504,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_80,3b1e7666_79,80,2.855716,false,0.12588,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_81,3b1e7666_80,81,6.775828,false,0.12724,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_82,3b1e7666_81,82,6.374802,false,0.13258,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_83,3b1e7666_82,83,2.166746,false,0.13305,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_84,3b1e7666_83,84,5.41709,false,0.13086,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_85,3b1e7666_84,85,1.371909,false,0.12374,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_86,3b1e7666_85,86,1.750814,false,0.11405,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_87,3b1e7666_86,87,1.76925,false,0.1123,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_88,3b1e7666_87,88,1.932182,false,0.11467,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_89,3b1e7666_88,89,3.427735,false,0.1085,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_90,3b1e7666_89,90,4.633213,false,0.12157,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_91,3b1e7666_90,91,2.768156,false,0.11988,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_92,3b1e7666_91,92,1.953764,false,0.11083,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_93,3b1e7666_92,93,2.304598,false,0.10098,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_94,3b1e7666_93,94,4.330633,false,0.11416,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_95,3b1e7666_94,95,2.626458,false,0.10839,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_96,3b1e7666_95,96,2.684021,false,0.10803,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_97,3b1e7666_96,97,2.283182,false,0.09711,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_98,3b1e7666_97,98,3.040946,false,0.09159,0,0.999,true,false,0.0001,3b1e7666
3b1e7666_99,3b1e7666_98,99,1.173178,true,0.09287,0,0.999,true,false,0.0001,3b1e7666
730f9dc8_0,,0,4.086526,false,1.65901,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_1,730f9dc8_0,1,3.095817,false,1.43938,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_2,730f9dc8_1,2,0.546688,false,1.25628,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_3,730f9dc8_2,3,0.938908,false,1.13677,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_4,730f9dc8_3,4,0.864133,false,1.04354,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_5,730f9dc8_4,5,0.655344,false,0.96945,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_6,730f9dc8_5,6,0.535043,false,0.9036,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_7,730f9dc8_6,7,0.809403,false,0.86933,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_8,730f9dc8_7,8,0.169862,false,0.79715,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_9,730f9dc8_8,9,0.30286,false,0.7603,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_10,730f9dc8_9,10,0.148005,false,0.7273,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_11,730f9dc8_10,11,0.258683,false,0.70418,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_12,730f9dc8_11,12,0.194009,false,0.66247,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_13,730f9dc8_12,13,0.137965,false,0.63912,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_14,730f9dc8_13,14,0.081143,false,0.61015,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_15,730f9dc8_14,15,0.111975,false,0.58898,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_16,730f9dc8_15,16,0.106844,false,0.57116,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_17,730f9dc8_16,17,0.09747,false,0.54485,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_18,730f9dc8_17,18,0.122477,false,0.53861,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_19,730f9dc8_18,19,0.134449,false,0.50809,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_20,730f9dc8_19,20,0.120716,false,0.49681,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_21,730f9dc8_20,21,0.157564,false,0.48152,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_22,730f9dc8_21,22,0.336838,false,0.47642,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_23,730f9dc8_22,23,0.301623,false,0.45887,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_24,730f9dc8_23,24,0.079584,false,0.43885,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_25,730f9dc8_24,25,0.121393,false,0.42983,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_26,730f9dc8_25,26,0.053048,false,0.4068,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_27,730f9dc8_26,27,0.234725,false,0.42432,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_28,730f9dc8_27,28,0.113084,false,0.39189,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_29,730f9dc8_28,29,0.165334,false,0.39031,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_30,730f9dc8_29,30,0.130249,false,0.36788,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_31,730f9dc8_30,31,0.057907,false,0.35235,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_32,730f9dc8_31,32,0.063862,false,0.34267,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_33,730f9dc8_32,33,0.094085,false,0.33445,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_34,730f9dc8_33,34,0.216357,false,0.3324,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_35,730f9dc8_34,35,0.090696,false,0.31224,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_36,730f9dc8_35,36,0.065836,false,0.30266,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_37,730f9dc8_36,37,0.184705,false,0.29721,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_38,730f9dc8_37,38,0.141553,false,0.30133,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_39,730f9dc8_38,39,0.089893,false,0.27986,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_40,730f9dc8_39,40,0.04372,false,0.26584,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_41,730f9dc8_40,41,0.169078,false,0.28143,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_42,730f9dc8_41,42,0.056327,false,0.2613,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_43,730f9dc8_42,43,0.069646,false,0.24762,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_44,730f9dc8_43,44,0.135219,false,0.25302,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_45,730f9dc8_44,45,0.071907,false,0.23399,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_46,730f9dc8_45,46,0.085214,false,0.23163,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_47,730f9dc8_46,47,0.175344,false,0.24562,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_48,730f9dc8_47,48,0.059217,false,0.22675,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_49,730f9dc8_48,49,0.106928,false,0.22237,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_50,730f9dc8_49,50,0.070828,false,0.21285,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_51,730f9dc8_50,51,0.097356,false,0.20496,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_52,730f9dc8_51,52,0.055032,false,0.19913,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_53,730f9dc8_52,53,0.073511,false,0.19177,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_54,730f9dc8_53,54,0.05884,false,0.18955,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_55,730f9dc8_54,55,0.054602,false,0.17679,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_56,730f9dc8_55,56,0.088064,false,0.18641,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_57,730f9dc8_56,57,0.071278,false,0.17895,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_58,730f9dc8_57,58,0.080062,false,0.18382,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_59,730f9dc8_58,59,0.027352,false,0.1576,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_60,730f9dc8_59,60,0.113007,false,0.17397,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_61,730f9dc8_60,61,0.056565,false,0.15879,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_62,730f9dc8_61,62,0.060793,false,0.15801,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_63,730f9dc8_62,63,0.07924,false,0.16858,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_64,730f9dc8_63,64,0.048577,false,0.14462,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_65,730f9dc8_64,65,0.029414,false,0.14041,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_66,730f9dc8_65,66,0.052935,false,0.15669,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_67,730f9dc8_66,67,0.048271,false,0.13259,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_68,730f9dc8_67,68,0.095467,false,0.1458,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_69,730f9dc8_68,69,0.125725,false,0.13888,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_70,730f9dc8_69,70,0.044015,false,0.12874,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_71,730f9dc8_70,71,0.158908,false,0.15195,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_72,730f9dc8_71,72,0.077799,false,0.14284,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_73,730f9dc8_72,73,0.0424,false,0.13786,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_74,730f9dc8_73,74,0.026004,false,0.12471,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_75,730f9dc8_74,75,0.083867,false,0.13359,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_76,730f9dc8_75,76,0.05057,false,0.1274,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_77,730f9dc8_76,77,0.08196,false,0.13365,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_78,730f9dc8_77,78,0.056699,false,0.12452,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_79,730f9dc8_78,79,0.040174,false,0.12742,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_80,730f9dc8_79,80,0.055463,false,0.11505,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_81,730f9dc8_80,81,0.085164,false,0.11272,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_82,730f9dc8_81,82,0.082246,false,0.11345,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_83,730f9dc8_82,83,0.058763,false,0.10762,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_84,730f9dc8_83,84,0.052243,false,0.10724,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_85,730f9dc8_84,85,0.045854,false,0.10567,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_86,730f9dc8_85,86,0.034157,false,0.10688,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_87,730f9dc8_86,87,0.05778,false,0.10802,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_88,730f9dc8_87,88,0.042407,false,0.09935,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_89,730f9dc8_88,89,0.149228,false,0.11852,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_90,730f9dc8_89,90,0.034464,false,0.09416,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_91,730f9dc8_90,91,0.0564,false,0.0989,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_92,730f9dc8_91,92,0.022788,false,0.09403,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_93,730f9dc8_92,93,0.064328,false,0.1102,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_94,730f9dc8_93,94,0.01534,false,0.08546,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_95,730f9dc8_94,95,0.065481,false,0.10038,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_96,730f9dc8_95,96,0.037157,false,0.10011,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_97,730f9dc8_96,97,0.077193,false,0.08565,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_98,730f9dc8_97,98,0.044617,false,0.09223,0.9,0.999,true,false,0.001,730f9dc8
730f9dc8_99,730f9dc8_98,99,0.033419,true,0.09253,0.9,0.999,true,false,0.001,730f9dc8
3aafbb75_0,,0,0.290469,false,1.51413,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_1,3aafbb75_0,1,2.008535,false,1.3166,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_2,3aafbb75_1,2,0.670942,false,1.16218,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_3,3aafbb75_2,3,1.842291,false,1.06774,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_4,3aafbb75_3,4,0.527661,false,0.95252,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_5,3aafbb75_4,5,0.362268,false,0.88802,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_6,3aafbb75_5,6,0.571076,false,0.84309,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_7,3aafbb75_6,7,0.367992,false,0.80127,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_8,3aafbb75_7,8,0.274716,false,0.74742,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_9,3aafbb75_8,9,0.218497,false,0.7105,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_10,3aafbb75_9,10,0.607463,false,0.69096,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_11,3aafbb75_10,11,0.205103,false,0.65655,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_12,3aafbb75_11,12,0.213733,false,0.6362,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_13,3aafbb75_12,13,0.240047,false,0.60061,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_14,3aafbb75_13,14,0.195787,false,0.59479,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_15,3aafbb75_14,15,0.262949,false,0.57728,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_16,3aafbb75_15,16,0.343909,false,0.5455,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_17,3aafbb75_16,17,0.109263,false,0.53044,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_18,3aafbb75_17,18,0.30675,false,0.52251,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_19,3aafbb75_18,19,0.180417,false,0.50221,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_20,3aafbb75_19,20,0.119626,false,0.47779,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_21,3aafbb75_20,21,0.191132,false,0.4695,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_22,3aafbb75_21,22,0.224997,false,0.46374,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_23,3aafbb75_22,23,0.086963,false,0.43894,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_24,3aafbb75_23,24,0.145079,false,0.42765,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_25,3aafbb75_24,25,0.181954,false,0.41541,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_26,3aafbb75_25,26,0.118914,false,0.40388,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_27,3aafbb75_26,27,0.093771,false,0.39832,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_28,3aafbb75_27,28,0.244479,false,0.38597,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_29,3aafbb75_28,29,0.076552,false,0.37317,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_30,3aafbb75_29,30,0.196826,false,0.37638,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_31,3aafbb75_30,31,0.153163,false,0.35036,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_32,3aafbb75_31,32,0.127618,false,0.34918,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_33,3aafbb75_32,33,0.124233,false,0.33364,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_34,3aafbb75_33,34,0.148654,false,0.32378,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_35,3aafbb75_34,35,0.081948,false,0.3214,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_36,3aafbb75_35,36,0.070279,false,0.29988,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_37,3aafbb75_36,37,0.399807,false,0.31689,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_38,3aafbb75_37,38,0.079122,false,0.29337,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_39,3aafbb75_38,39,0.160362,false,0.29554,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_40,3aafbb75_39,40,0.178731,false,0.28175,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_41,3aafbb75_40,41,0.038957,false,0.2676,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_42,3aafbb75_41,42,0.186093,false,0.26575,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_43,3aafbb75_42,43,0.086071,false,0.26251,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_44,3aafbb75_43,44,0.053092,false,0.2452,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_45,3aafbb75_44,45,0.091437,false,0.23109,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_46,3aafbb75_45,46,0.075371,false,0.24917,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_47,3aafbb75_46,47,0.064508,false,0.21303,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_48,3aafbb75_47,48,0.089343,false,0.22977,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_49,3aafbb75_48,49,0.067754,false,0.22625,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_50,3aafbb75_49,50,0.050886,false,0.21062,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_51,3aafbb75_50,51,0.077417,false,0.2003,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_52,3aafbb75_51,52,0.159896,false,0.21285,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_53,3aafbb75_52,53,0.059753,false,0.19181,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_54,3aafbb75_53,54,0.069313,false,0.19445,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_55,3aafbb75_54,55,0.032694,false,0.1824,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_56,3aafbb75_55,56,0.072742,false,0.19085,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_57,3aafbb75_56,57,0.069238,false,0.18395,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_58,3aafbb75_57,58,0.126056,false,0.18944,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_59,3aafbb75_58,59,0.060088,false,0.17299,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_60,3aafbb75_59,60,0.061916,false,0.17442,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_61,3aafbb75_60,61,0.090246,false,0.16912,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_62,3aafbb75_61,62,0.105135,false,0.16359,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_63,3aafbb75_62,63,0.101623,false,0.16666,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_64,3aafbb75_63,64,0.21392,false,0.16518,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_65,3aafbb75_64,65,0.068607,false,0.1578,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_66,3aafbb75_65,66,0.131057,false,0.15745,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_67,3aafbb75_66,67,0.047319,false,0.13893,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_68,3aafbb75_67,68,0.051406,false,0.14426,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_69,3aafbb75_68,69,0.048976,false,0.14885,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_70,3aafbb75_69,70,0.090289,false,0.13887,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_71,3aafbb75_70,71,0.038909,false,0.1361,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_72,3aafbb75_71,72,0.052274,false,0.13053,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_73,3aafbb75_72,73,0.103845,false,0.13286,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_74,3aafbb75_73,74,0.066429,false,0.12321,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_75,3aafbb75_74,75,0.055451,false,0.12777,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_76,3aafbb75_75,76,0.025481,false,0.11396,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_77,3aafbb75_76,77,0.04858,false,0.13119,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_78,3aafbb75_77,78,0.090425,false,0.12068,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_79,3aafbb75_78,79,0.025966,false,0.11451,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_80,3aafbb75_79,80,0.063567,false,0.12741,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_81,3aafbb75_80,81,0.051588,false,0.11711,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_82,3aafbb75_81,82,0.121359,false,0.11966,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_83,3aafbb75_82,83,0.025945,false,0.10768,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_84,3aafbb75_83,84,0.040187,false,0.10861,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_85,3aafbb75_84,85,0.045228,false,0.10955,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_86,3aafbb75_85,86,0.053984,false,0.10791,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_87,3aafbb75_86,87,0.055013,false,0.10516,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_88,3aafbb75_87,88,0.046802,false,0.10077,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_89,3aafbb75_88,89,0.022698,false,0.10016,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_90,3aafbb75_89,90,0.046426,false,0.10658,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_91,3aafbb75_90,91,0.034263,false,0.10421,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_92,3aafbb75_91,92,0.054065,false,0.10075,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_93,3aafbb75_92,93,0.017947,false,0.08827,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_94,3aafbb75_93,94,0.018922,false,0.08527,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_95,3aafbb75_94,95,0.027125,false,0.09455,0.8,0.999,true,false,0.001,3aafbb75
3aafbb75_96,3aafbb75_95,96,0.024644,true,0.09236,0.8,0.999,true,false,0.001,3aafbb75
9491b3cd_0,,0,4.549399,false,1.41003,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_1,9491b3cd_0,1,1.146489,false,1.12225,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_2,9491b3cd_1,2,2.179918,false,1.00157,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_3,9491b3cd_2,3,3.145451,false,0.91181,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_4,9491b3cd_3,4,1.620692,false,0.82569,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_5,9491b3cd_4,5,1.078293,false,0.757,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_6,9491b3cd_5,6,0.564472,false,0.70546,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_7,9491b3cd_6,7,1.235101,false,0.67989,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_8,9491b3cd_7,8,1.466241,false,0.65416,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_9,9491b3cd_8,9,0.405533,false,0.62072,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_10,9491b3cd_9,10,0.840633,false,0.6007,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_11,9491b3cd_10,11,1.544921,false,0.58171,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_12,9491b3cd_11,12,0.740327,false,0.54158,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_13,9491b3cd_12,13,0.672059,false,0.52604,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_14,9491b3cd_13,14,0.69702,false,0.51718,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_15,9491b3cd_14,15,0.297656,false,0.47809,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_16,9491b3cd_15,16,0.208632,false,0.46367,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_17,9491b3cd_16,17,0.437142,false,0.45375,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_18,9491b3cd_17,18,0.361513,false,0.44944,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_19,9491b3cd_18,19,0.452083,false,0.42415,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_20,9491b3cd_19,20,0.278308,false,0.42855,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_21,9491b3cd_20,21,0.235362,false,0.40071,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_22,9491b3cd_21,22,0.243677,false,0.38269,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_23,9491b3cd_22,23,0.402912,false,0.38227,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_24,9491b3cd_23,24,0.213221,false,0.35843,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_25,9491b3cd_24,25,0.320268,false,0.3611,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_26,9491b3cd_25,26,0.271851,false,0.35127,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_27,9491b3cd_26,27,0.165142,false,0.33464,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_28,9491b3cd_27,28,0.122155,false,0.33018,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_29,9491b3cd_28,29,0.307599,false,0.32768,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_30,9491b3cd_29,30,0.224015,false,0.31186,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_31,9491b3cd_30,31,0.277959,false,0.30341,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_32,9491b3cd_31,32,0.127976,false,0.29078,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_33,9491b3cd_32,33,0.407041,false,0.30326,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_34,9491b3cd_33,34,0.318591,false,0.30329,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_35,9491b3cd_34,35,0.202049,false,0.27093,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_36,9491b3cd_35,36,0.381042,false,0.27168,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_37,9491b3cd_36,37,0.20474,false,0.26494,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_38,9491b3cd_37,38,0.27057,false,0.25806,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_39,9491b3cd_38,39,0.222537,false,0.26032,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_40,9491b3cd_39,40,0.241416,false,0.25505,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_41,9491b3cd_40,41,0.09624,false,0.23469,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_42,9491b3cd_41,42,0.429412,false,0.25533,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_43,9491b3cd_42,43,0.192952,false,0.24046,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_44,9491b3cd_43,44,0.155124,false,0.22295,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_45,9491b3cd_44,45,0.576709,false,0.24099,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_46,9491b3cd_45,46,0.118963,false,0.21299,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_47,9491b3cd_46,47,0.310609,false,0.22639,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_48,9491b3cd_47,48,0.107922,false,0.20208,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_49,9491b3cd_48,49,0.182047,false,0.20558,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_50,9491b3cd_49,50,0.151624,false,0.20027,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_51,9491b3cd_50,51,0.089383,false,0.18645,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_52,9491b3cd_51,52,0.094295,false,0.1989,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_53,9491b3cd_52,53,0.067858,false,0.18954,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_54,9491b3cd_53,54,0.077579,false,0.18659,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_55,9491b3cd_54,55,0.146094,false,0.17869,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_56,9491b3cd_55,56,0.063119,false,0.18003,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_57,9491b3cd_56,57,0.055733,false,0.16343,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_58,9491b3cd_57,58,0.235402,false,0.1843,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_59,9491b3cd_58,59,0.061569,false,0.16949,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_60,9491b3cd_59,60,0.105409,false,0.16505,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_61,9491b3cd_60,61,0.099818,false,0.16803,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_62,9491b3cd_61,62,0.072878,false,0.16138,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_63,9491b3cd_62,63,0.11338,false,0.15697,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_64,9491b3cd_63,64,0.059435,false,0.15866,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_65,9491b3cd_64,65,0.104801,false,0.15265,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_66,9491b3cd_65,66,0.042739,false,0.14654,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_67,9491b3cd_66,67,0.143901,false,0.14343,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_68,9491b3cd_67,68,0.09773,false,0.14915,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_69,9491b3cd_68,69,0.102818,false,0.14287,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_70,9491b3cd_69,70,0.108177,false,0.14156,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_71,9491b3cd_70,71,0.080205,false,0.14084,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_72,9491b3cd_71,72,0.049188,false,0.13872,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_73,9491b3cd_72,73,0.058729,false,0.12551,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_74,9491b3cd_73,74,0.056471,false,0.14161,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_75,9491b3cd_74,75,0.092999,false,0.139,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_76,9491b3cd_75,76,0.126297,false,0.13436,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_77,9491b3cd_76,77,0.065263,false,0.11967,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_78,9491b3cd_77,78,0.067708,false,0.13283,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_79,9491b3cd_78,79,0.078298,false,0.12127,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_80,9491b3cd_79,80,0.241363,false,0.13999,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_81,9491b3cd_80,81,0.058475,false,0.12143,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_82,9491b3cd_81,82,0.060628,false,0.11698,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_83,9491b3cd_82,83,0.070258,false,0.11821,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_84,9491b3cd_83,84,0.051335,false,0.11373,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_85,9491b3cd_84,85,0.033899,false,0.1086,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_86,9491b3cd_85,86,0.050755,false,0.10692,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_87,9491b3cd_86,87,0.053188,false,0.11375,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_88,9491b3cd_87,88,0.037092,false,0.10498,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_89,9491b3cd_88,89,0.069481,false,0.11163,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_90,9491b3cd_89,90,0.137591,false,0.12171,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_91,9491b3cd_90,91,0.026397,false,0.10218,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_92,9491b3cd_91,92,0.052454,false,0.09801,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_93,9491b3cd_92,93,0.048022,false,0.10796,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_94,9491b3cd_93,94,0.049175,false,0.11067,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_95,9491b3cd_94,95,0.030976,false,0.08966,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_96,9491b3cd_95,96,0.058951,false,0.09911,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_97,9491b3cd_96,97,0.033557,false,0.09097,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_98,9491b3cd_97,98,0.070623,false,0.08983,0.9,0.99,true,false,0.001,9491b3cd
9491b3cd_99,9491b3cd_98,99,0.06454,true,0.09419,0.9,0.99,true,false,0.001,9491b3cd
b214de12_0,,0,5.360149,false,1.37089,0,0.99,true,false,0.001,b214de12
b214de12_1,b214de12_0,1,1.62755,false,1.09518,0,0.99,true,false,0.001,b214de12
b214de12_2,b214de12_1,2,4.469237,false,1.04264,0,0.99,true,false,0.001,b214de12
b214de12_3,b214de12_2,3,1.362829,false,0.874,0,0.99,true,false,0.001,b214de12
b214de12_4,b214de12_3,4,0.781845,false,0.80343,0,0.99,true,false,0.001,b214de12
b214de12_5,b214de12_4,5,1.38254,false,0.76717,0,0.99,true,false,0.001,b214de12
b214de12_6,b214de12_5,6,1.357328,false,0.70396,0,0.99,true,false,0.001,b214de12
b214de12_7,b214de12_6,7,1.698708,false,0.69085,0,0.99,true,false,0.001,b214de12
b214de12_8,b214de12_7,8,1.608807,false,0.65007,0,0.99,true,false,0.001,b214de12
b214de12_9,b214de12_8,9,1.016567,false,0.60473,0,0.99,true,false,0.001,b214de12
b214de12_10,b214de12_9,10,1.664541,false,0.59465,0,0.99,true,false,0.001,b214de12
b214de12_11,b214de12_10,11,0.573544,false,0.54798,0,0.99,true,false,0.001,b214de12
b214de12_12,b214de12_11,12,1.292666,false,0.55123,0,0.99,true,false,0.001,b214de12
b214de12_13,b214de12_12,13,0.264717,false,0.50631,0,0.99,true,false,0.001,b214de12
b214de12_14,b214de12_13,14,0.460551,false,0.49421,0,0.99,true,false,0.001,b214de12
b214de12_15,b214de12_14,15,0.51308,false,0.47456,0,0.99,true,false,0.001,b214de12
b214de12_16,b214de12_15,16,0.346784,false,0.46204,0,0.99,true,false,0.001,b214de12
b214de12_17,b214de12_16,17,0.166255,false,0.43302,0,0.99,true,false,0.001,b214de12
b214de12_18,b214de12_17,18,0.169506,false,0.42834,0,0.99,true,false,0.001,b214de12
b214de12_19,b214de12_18,19,0.163753,false,0.41991,0,0.99,true,false,0.001,b214de12
b214de12_20,b214de12_19,20,0.324729,false,0.42013,0,0.99,true,false,0.001,b214de12
b214de12_21,b214de12_20,21,0.211969,false,0.40403,0,0.99,true,false,0.001,b214de12
b214de12_22,b214de12_21,22,0.182948,false,0.3866,0,0.99,true,false,0.001,b214de12
b214de12_23,b214de12_22,23,0.199694,false,0.36777,0,0.99,true,false,0.001,b214de12
b214de12_24,b214de12_23,24,0.16566,false,0.35326,0,0.99,true,false,0.001,b214de12
b214de12_25,b214de12_24,25,0.388325,false,0.34877,0,0.99,true,false,0.001,b214de12
b214de12_26,b214de12_25,26,0.360729,false,0.35906,0,0.99,true,false,0.001,b214de12
b214de12_27,b214de12_26,27,0.321454,false,0.33507,0,0.99,true,false,0.001,b214de12
b214de12_28,b214de12_27,28,0.226951,false,0.32209,0,0.99,true,false,0.001,b214de12
b214de12_29,b214de12_28,29,0.123783,false,0.30474,0,0.99,true,false,0.001,b214de12
b214de12_30,b214de12_29,30,0.47071,false,0.33546,0,0.99,true,false,0.001,b214de12
b214de12_31,b214de12_30,31,0.550378,false,0.33519,0,0.99,true,false,0.001,b214de12
b214de12_32,b214de12_31,32,0.129873,false,0.30561,0,0.99,true,false,0.001,b214de12
b214de12_33,b214de12_32,33,0.385677,false,0.30364,0,0.99,true,false,0.001,b214de12
b214de12_34,b214de12_33,34,0.133421,false,0.2843,0,0.99,true,false,0.001,b214de12
b214de12_35,b214de12_34,35,0.406153,false,0.28823,0,0.99,true,false,0.001,b214de12
b214de12_36,b214de12_35,36,0.063781,false,0.2599,0,0.99,true,false,0.001,b214de12
b214de12_37,b214de12_36,37,0.194212,false,0.26596,0,0.99,true,false,0.001,b214de12
b214de12_38,b214de12_37,38,0.260492,false,0.25828,0,0.99,true,false,0.001,b214de12
b214de12_39,b214de12_38,39,0.191406,false,0.24068,0,0.99,true,false,0.001,b214de12
b214de12_40,b214de12_39,40,0.198359,false,0.26075,0,0.99,true,false,0.001,b214de12
b214de12_41,b214de12_40,41,0.055652,false,0.22419,0,0.99,true,false,0.001,b214de12
b214de12_42,b214de12_41,42,0.190914,false,0.2483,0,0.99,true,false,0.001,b214de12
b214de12_43,b214de12_42,43,0.136281,false,0.2277,0,0.99,true,false,0.001,b214de12
b214de12_44,b214de12_43,44,0.391119,false,0.24359,0,0.99,true,false,0.001,b214de12
b214de12_45,b214de12_44,45,0.214779,false,0.22612,0,0.99,true,false,0.001,b214de12
b214de12_46,b214de12_45,46,0.057887,false,0.2052,0,0.99,true,false,0.001,b214de12
b214de12_47,b214de12_46,47,0.171825,false,0.22311,0,0.99,true,false,0.001,b214de12
b214de12_48,b214de12_47,48,0.073427,false,0.20817,0,0.99,true,false,0.001,b214de12
b214de12_49,b214de12_48,49,0.064484,false,0.20009,0,0.99,true,false,0.001,b214de12
b214de12_50,b214de12_49,50,0.134486,false,0.2005,0,0.99,true,false,0.001,b214de12
b214de12_51,b214de12_50,51,0.290485,false,0.21051,0,0.99,true,false,0.001,b214de12
b214de12_52,b214de12_51,52,0.136643,false,0.19859,0,0.99,true,false,0.001,b214de12
b214de12_53,b214de12_52,53,0.101558,false,0.19201,0,0.99,true,false,0.001,b214de12
b214de12_54,b214de12_53,54,0.241506,false,0.20263,0,0.99,true,false,0.001,b214de12
b214de12_55,b214de12_54,55,0.056696,false,0.17547,0,0.99,true,false,0.001,b214de12
b214de12_56,b214de12_55,56,0.138139,false,0.18514,0,0.99,true,false,0.001,b214de12
b214de12_57,b214de12_56,57,0.13897,false,0.17711,0,0.99,true,false,0.001,b214de12
b214de12_58,b214de12_57,58,0.063171,false,0.17508,0,0.99,true,false,0.001,b214de12
b214de12_59,b214de12_58,59,0.106724,false,0.17204,0,0.99,true,false,0.001,b214de12
b214de12_60,b214de12_59,60,0.073482,false,0.16107,0,0.99,true,false,0.001,b214de12
b214de12_61,b214de12_60,61,0.263523,false,0.18401,0,0.99,true,false,0.001,b214de12
b214de12_62,b214de12_61,62,0.120954,false,0.15917,0,0.99,true,false,0.001,b214de12
b214de12_63,b214de12_62,63,0.179446,false,0.16459,0,0.99,true,false,0.001,b214de12
b214de12_64,b214de12_63,64,0.054275,false,0.14328,0,0.99,true,false,0.001,b214de12
b214de12_65,b214de12_64,65,0.113539,false,0.16085,0,0.99,true,false,0.001,b214de12
b214de12_66,b214de12_65,66,0.047631,false,0.13868,0,0.99,true,false,0.001,b214de12
b214de12_67,b214de12_66,67,0.06757,false,0.13361,0,0.99,true,false,0.001,b214de12
b214de12_68,b214de12_67,68,0.117701,false,0.14772,0,0.99,true,false,0.001,b214de12
b214de12_69,b214de12_68,69,0.141616,false,0.15867,0,0.99,true,false,0.001,b214de12
b214de12_70,b214de12_69,70,0.093945,false,0.1442,0,0.99,true,false,0.001,b214de12
b214de12_71,b214de12_70,71,0.061565,false,0.13598,0,0.99,true,false,0.001,b214de12
b214de12_72,b214de12_71,72,0.097601,false,0.12899,0,0.99,true,false,0.001,b214de12
b214de12_73,b214de12_72,73,0.150665,false,0.14918,0,0.99,true,false,0.001,b214de12
b214de12_74,b214de12_73,74,0.088665,false,0.14613,0,0.99,true,false,0.001,b214de12
b214de12_75,b214de12_74,75,0.073701,false,0.13458,0,0.99,true,false,0.001,b214de12
b214de12_76,b214de12_75,76,0.077166,false,0.13858,0,0.99,true,false,0.001,b214de12
b214de12_77,b214de12_76,77,0.046932,false,0.1289,0,0.99,true,false,0.001,b214de12
b214de12_78,b214de12_77,78,0.040213,false,0.12172,0,0.99,true,false,0.001,b214de12
b214de12_79,b214de12_78,79,0.054251,false,0.11647,0,0.99,true,false,0.001,b214de12
b214de12_80,b214de12_79,80,0.105306,false,0.13974,0,0.99,true,false,0.001,b214de12
b214de12_81,b214de12_80,81,0.033073,false,0.11291,0,0.99,true,false,0.001,b214de12
b214de12_82,b214de12_81,82,0.045503,false,0.11115,0,0.99,true,false,0.001,b214de12
b214de12_83,b214de12_82,83,0.044642,false,0.10848,0,0.99,true,false,0.001,b214de12
b214de12_84,b214de12_83,84,0.04041,false,0.12118,0,0.99,true,false,0.001,b214de12
b214de12_85,b214de12_84,85,0.054207,false,0.11395,0,0.99,true,false,0.001,b214de12
b214de12_86,b214de12_85,86,0.057371,false,0.10418,0,0.99,true,false,0.001,b214de12
b214de12_87,b214de12_86,87,0.027632,false,0.10186,0,0.99,true,false,0.001,b214de12
b214de12_88,b214de12_87,88,0.081915,false,0.10537,0,0.99,true,false,0.001,b214de12
b214de12_89,b214de12_88,89,0.054245,false,0.1037,0,0.99,true,false,0.001,b214de12
b214de12_90,b214de12_89,90,0.07049,false,0.10924,0,0.99,true,false,0.001,b214de12
b214de12_91,b214de12_90,91,0.068392,false,0.10933,0,0.99,true,false,0.001,b214de12
b214de12_92,b214de12_91,92,0.061201,false,0.11068,0,0.99,true,false,0.001,b214de12
b214de12_93,b214de12_92,93,0.117081,false,0.10978,0,0.99,true,false,0.001,b214de12
b214de12_94,b214de12_93,94,0.091236,false,0.10919,0,0.99,true,false,0.001,b214de12
b214de12_95,b214de12_94,95,0.018226,false,0.09616,0,0.99,true,false,0.001,b214de12
b214de12_96,b214de12_95,96,0.056933,false,0.09661,0,0.99,true,false,0.001,b214de12
b214de12_97,b214de12_96,97,0.056561,false,0.08865,0,0.99,true,false,0.001,b214de12
b214de12_98,b214de12_97,98,0.100478,false,0.10586,0,0.99,true,false,0.001,b214de12
b214de12_99,b214de12_98,99,0.044925,true,0.08384,0,0.99,true,false,0.001,b214de12
72653e32_0,,0,3.217971,false,1.49767,0,0.9,true,false,0.0001,72653e32
72653e32_1,72653e32_0,1,18.743097,false,1.33924,0,0.9,true,false,0.0001,72653e32
72653e32_2,72653e32_1,2,4.305055,false,1.21196,0,0.9,true,false,0.0001,72653e32
72653e32_3,72653e32_2,3,6.117675,false,1.11881,0,0.9,true,false,0.0001,72653e32
72653e32_4,72653e32_3,4,4.874102,false,1.04095,0,0.9,true,false,0.0001,72653e32
72653e32_5,72653e32_4,5,4.069713,false,0.9983,0,0.9,true,false,0.0001,72653e32
72653e32_6,72653e32_5,6,11.457929,false,0.9547,0,0.9,true,false,0.0001,72653e32
72653e32_7,72653e32_6,7,6.081002,false,0.90004,0,0.9,true,false,0.0001,72653e32
72653e32_8,72653e32_7,8,17.98852,false,0.87087,0,0.9,true,false,0.0001,72653e32
72653e32_9,72653e32_8,9,18.58136,false,0.84403,0,0.9,true,false,0.0001,72653e32
72653e32_10,72653e32_9,10,18.554865,false,0.8029,0,0.9,true,false,0.0001,72653e32
72653e32_11,72653e32_10,11,7.206625,false,0.77512,0,0.9,true,false,0.0001,72653e32
72653e32_12,72653e32_11,12,12.411081,false,0.74791,0,0.9,true,false,0.0001,72653e32
72653e32_13,72653e32_12,13,9.926498,false,0.72965,0,0.9,true,false,0.0001,72653e32
72653e32_14,72653e32_13,14,8.787037,false,0.71292,0,0.9,true,false,0.0001,72653e32
72653e32_15,72653e32_14,15,11.75198,false,0.67952,0,0.9,true,false,0.0001,72653e32
72653e32_16,72653e32_15,16,21.603691,false,0.68064,0,0.9,true,false,0.0001,72653e32
72653e32_17,72653e32_16,17,7.88222,false,0.64292,0,0.9,true,false,0.0001,72653e32
72653e32_18,72653e32_17,18,29.606974,false,0.64543,0,0.9,true,false,0.0001,72653e32
72653e32_19,72653e32_18,19,7.251637,false,0.61026,0,0.9,true,false,0.0001,72653e32
72653e32_20,72653e32_19,20,24.107185,false,0.59895,0,0.9,true,false,0.0001,72653e32
72653e32_21,72653e32_20,21,8.146595,false,0.57275,0,0.9,true,false,0.0001,72653e32
72653e32_22,72653e32_21,22,15.628572,false,0.56905,0,0.9,true,false,0.0001,72653e32
72653e32_23,72653e32_22,23,22.342501,false,0.55699,0,0.9,true,false,0.0001,72653e32
72653e32_24,72653e32_23,24,4.984876,false,0.52184,0,0.9,true,false,0.0001,72653e32
72653e32_25,72653e32_24,25,9.231296,false,0.52209,0,0.9,true,false,0.0001,72653e32
72653e32_26,72653e32_25,26,3.822152,false,0.49553,0,0.9,true,false,0.0001,72653e32
72653e32_27,72653e32_26,27,13.16002,false,0.49725,0,0.9,true,false,0.0001,72653e32
72653e32_28,72653e32_27,28,9.820887,false,0.48517,0,0.9,true,false,0.0001,72653e32
72653e32_29,72653e32_28,29,21.681902,false,0.48049,0,0.9,true,false,0.0001,72653e32
72653e32_30,72653e32_29,30,15.650926,false,0.4539,0,0.9,true,false,0.0001,72653e32
72653e32_31,72653e32_30,31,17.840881,false,0.44795,0,0.9,true,false,0.0001,72653e32
72653e32_32,72653e32_31,32,3.384594,false,0.42427,0,0.9,true,false,0.0001,72653e32
72653e32_33,72653e32_32,33,23.54813,false,0.43315,0,0.9,true,false,0.0001,72653e32
72653e32_34,72653e32_33,34,16.213043,false,0.4046,0,0.9,true,false,0.0001,72653e32
72653e32_35,72653e32_34,35,28.958525,false,0.41393,0,0.9,true,false,0.0001,72653e32
72653e32_36,72653e32_35,36,7.090012,false,0.38955,0,0.9,true,false,0.0001,72653e32
72653e32_37,72653e32_36,37,22.42503,false,0.39027,0,0.9,true,false,0.0001,72653e32
72653e32_38,72653e32_37,38,4.200587,false,0.36469,0,0.9,true,false,0.0001,72653e32
72653e32_39,72653e32_38,39,5.049192,false,0.3566,0,0.9,true,false,0.0001,72653e32
72653e32_40,72653e32_39,40,17.118832,false,0.36478,0,0.9,true,false,0.0001,72653e32
72653e32_41,72653e32_40,41,9.165701,false,0.33643,0,0.9,true,false,0.0001,72653e32
72653e32_42,72653e32_41,42,8.484163,false,0.33652,0,0.9,true,false,0.0001,72653e32
72653e32_43,72653e32_42,43,11.64502,false,0.3195,0,0.9,true,false,0.0001,72653e32
72653e32_44,72653e32_43,44,6.123292,false,0.32656,0,0.9,true,false,0.0001,72653e32
72653e32_45,72653e32_44,45,10.278916,false,0.31051,0,0.9,true,false,0.0001,72653e32
72653e32_46,72653e32_45,46,16.191391,false,0.30694,0,0.9,true,false,0.0001,72653e32
72653e32_47,72653e32_46,47,11.751957,false,0.31072,0,0.9,true,false,0.0001,72653e32
72653e32_48,72653e32_47,48,16.676088,false,0.27893,0,0.9,true,false,0.0001,72653e32
72653e32_49,72653e32_48,49,15.507622,false,0.27902,0,0.9,true,false,0.0001,72653e32
72653e32_50,72653e32_49,50,35.169628,false,0.2954,0,0.9,true,false,0.0001,72653e32
72653e32_51,72653e32_50,51,18.568415,false,0.27587,0,0.9,true,false,0.0001,72653e32
72653e32_52,72653e32_51,52,27.672087,false,0.27483,0,0.9,true,false,0.0001,72653e32
72653e32_53,72653e32_52,53,7.40008,false,0.24847,0,0.9,true,false,0.0001,72653e32
72653e32_54,72653e32_53,54,16.682278,false,0.24568,0,0.9,true,false,0.0001,72653e32
72653e32_55,72653e32_54,55,4.951767,false,0.24017,0,0.9,true,false,0.0001,72653e32
72653e32_56,72653e32_55,56,7.592889,false,0.23828,0,0.9,true,false,0.0001,72653e32
72653e32_57,72653e32_56,57,6.512571,false,0.22153,0,0.9,true,false,0.0001,72653e32
72653e32_58,72653e32_57,58,4.71547,false,0.23362,0,0.9,true,false,0.0001,72653e32
72653e32_59,72653e32_58,59,16.527945,false,0.23191,0,0.9,true,false,0.0001,72653e32
72653e32_60,72653e32_59,60,3.537886,false,0.22366,0,0.9,true,false,0.0001,72653e32
72653e32_61,72653e32_60,61,10.094672,false,0.21912,0,0.9,true,false,0.0001,72653e32
72653e32_62,72653e32_61,62,6.429178,false,0.21244,0,0.9,true,false,0.0001,72653e32
72653e32_63,72653e32_62,63,7.195232,false,0.20764,0,0.9,true,false,0.0001,72653e32
72653e32_64,72653e32_63,64,5.200159,false,0.1988,0,0.9,true,false,0.0001,72653e32
72653e32_65,72653e32_64,65,5.490946,false,0.20338,0,0.9,true,false,0.0001,72653e32
72653e32_66,72653e32_65,66,2.822146,false,0.18822,0,0.9,true,false,0.0001,72653e32
72653e32_67,72653e32_66,67,14.915906,false,0.19196,0,0.9,true,false,0.0001,72653e32
72653e32_68,72653e32_67,68,9.780739,false,0.18449,0,0.9,true,false,0.0001,72653e32
72653e32_69,72653e32_68,69,12.56858,false,0.188,0,0.9,true,false,0.0001,72653e32
72653e32_70,72653e32_69,70,7.190453,false,0.17976,0,0.9,true,false,0.0001,72653e32
72653e32_71,72653e32_70,71,2.547943,false,0.1675,0,0.9,true,false,0.0001,72653e32
72653e32_72,72653e32_71,72,4.510026,false,0.16928,0,0.9,true,false,0.0001,72653e32
72653e32_73,72653e32_72,73,22.599531,false,0.17773,0,0.9,true,false,0.0001,72653e32
72653e32_74,72653e32_73,74,7.66445,false,0.17736,0,0.9,true,false,0.0001,72653e32
72653e32_75,72653e32_74,75,7.685554,false,0.15629,0,0.9,true,false,0.0001,72653e32
72653e32_76,72653e32_75,76,7.013809,false,0.15974,0,0.9,true,false,0.0001,72653e32
72653e32_77,72653e32_76,77,9.432398,false,0.16621,0,0.9,true,false,0.0001,72653e32
72653e32_78,72653e32_77,78,5.603716,false,0.15259,0,0.9,true,false,0.0001,72653e32
72653e32_79,72653e32_78,79,2.679035,false,0.14723,0,0.9,true,false,0.0001,72653e32
72653e32_80,72653e32_79,80,1.498864,false,0.14448,0,0.9,true,false,0.0001,72653e32
72653e32_81,72653e32_80,81,2.976069,false,0.14259,0,0.9,true,false,0.0001,72653e32
72653e32_82,72653e32_81,82,4.17309,false,0.14369,0,0.9,true,false,0.0001,72653e32
72653e32_83,72653e32_82,83,2.062802,false,0.13592,0,0.9,true,false,0.0001,72653e32
72653e32_84,72653e32_83,84,7.52548,false,0.13857,0,0.9,true,false,0.0001,72653e32
72653e32_85,72653e32_84,85,1.654692,false,0.13306,0,0.9,true,false,0.0001,72653e32
72653e32_86,72653e32_85,86,4.265121,false,0.14067,0,0.9,true,false,0.0001,72653e32
72653e32_87,72653e32_86,87,4.815254,false,0.12301,0,0.9,true,false,0.0001,72653e32
72653e32_88,72653e32_87,88,3.335473,false,0.1325,0,0.9,true,false,0.0001,72653e32
72653e32_89,72653e32_88,89,4.142226,false,0.12788,0,0.9,true,false,0.0001,72653e32
72653e32_90,72653e32_89,90,5.677224,false,0.12505,0,0.9,true,false,0.0001,72653e32
72653e32_91,72653e32_90,91,5.145812,false,0.12215,0,0.9,true,false,0.0001,72653e32
72653e32_92,72653e32_91,92,9.107368,false,0.13258,0,0.9,true,false,0.0001,72653e32
72653e32_93,72653e32_92,93,4.725901,false,0.11906,0,0.9,true,false,0.0001,72653e32
72653e32_94,72653e32_93,94,3.491997,false,0.12888,0,0.9,true,false,0.0001,72653e32
72653e32_95,72653e32_94,95,4.49634,false,0.11492,0,0.9,true,false,0.0001,72653e32
72653e32_96,72653e32_95,96,13.138251,false,0.13165,0,0.9,true,false,0.0001,72653e32
72653e32_97,72653e32_96,97,6.713719,false,0.12668,0,0.9,true,false,0.0001,72653e32
72653e32_98,72653e32_97,98,3.227949,false,0.11472,0,0.9,true,false,0.0001,72653e32
72653e32_99,72653e32_98,99,4.585666,true,0.11413,0,0.9,true,false,0.0001,72653e32
28155baa_0,,0,2.749576,false,1.58353,0,0.999,true,false,0.001,28155baa
28155baa_1,28155baa_0,1,1.030577,false,1.2669,0,0.999,true,false,0.001,28155baa
28155baa_2,28155baa_1,2,2.080621,false,1.13517,0,0.999,true,false,0.001,28155baa
28155baa_3,28155baa_2,3,0.749751,false,1.00464,0,0.999,true,false,0.001,28155baa
28155baa_4,28155baa_3,4,0.531942,false,0.9101,0,0.999,true,false,0.001,28155baa
28155baa_5,28155baa_4,5,0.800737,false,0.85687,0,0.999,true,false,0.001,28155baa
28155baa_6,28155baa_5,6,0.773235,false,0.79962,0,0.999,true,false,0.001,28155baa
28155baa_7,28155baa_6,7,0.783485,false,0.78529,0,0.999,true,false,0.001,28155baa
28155baa_8,28155baa_7,8,0.891033,false,0.73176,0,0.999,true,false,0.001,28155baa
28155baa_9,28155baa_8,9,0.459929,false,0.68617,0,0.999,true,false,0.001,28155baa
28155baa_10,28155baa_9,10,0.276625,false,0.63265,0,0.999,true,false,0.001,28155baa
28155baa_11,28155baa_10,11,0.472997,false,0.62512,0,0.999,true,false,0.001,28155baa
28155baa_12,28155baa_11,12,0.212767,false,0.59242,0,0.999,true,false,0.001,28155baa
28155baa_13,28155baa_12,13,0.486722,false,0.57901,0,0.999,true,false,0.001,28155baa
28155baa_14,28155baa_13,14,0.327007,false,0.56552,0,0.999,true,false,0.001,28155baa
28155baa_15,28155baa_14,15,0.438651,false,0.55266,0,0.999,true,false,0.001,28155baa
28155baa_16,28155baa_15,16,0.361408,false,0.50986,0,0.999,true,false,0.001,28155baa
28155baa_17,28155baa_16,17,0.43443,false,0.5059,0,0.999,true,false,0.001,28155baa
28155baa_18,28155baa_17,18,0.159127,false,0.48003,0,0.999,true,false,0.001,28155baa
28155baa_19,28155baa_18,19,0.286411,false,0.47955,0,0.999,true,false,0.001,28155baa
28155baa_20,28155baa_19,20,0.176434,false,0.44224,0,0.999,true,false,0.001,28155baa
28155baa_21,28155baa_20,21,0.216499,false,0.44193,0,0.999,true,false,0.001,28155baa
28155baa_22,28155baa_21,22,0.145518,false,0.41523,0,0.999,true,false,0.001,28155baa
28155baa_23,28155baa_22,23,0.186567,false,0.41484,0,0.999,true,false,0.001,28155baa
28155baa_24,28155baa_23,24,0.149902,false,0.38734,0,0.999,true,false,0.001,28155baa
28155baa_25,28155baa_24,25,0.201991,false,0.3937,0,0.999,true,false,0.001,28155baa
28155baa_26,28155baa_25,26,0.083543,false,0.35935,0,0.999,true,false,0.001,28155baa
28155baa_27,28155baa_26,27,0.248643,false,0.37003,0,0.999,true,false,0.001,28155baa
28155baa_28,28155baa_27,28,0.141353,false,0.35361,0,0.999,true,false,0.001,28155baa
28155baa_29,28155baa_28,29,0.16748,false,0.341,0,0.999,true,false,0.001,28155baa
28155baa_30,28155baa_29,30,0.140114,false,0.32669,0,0.999,true,false,0.001,28155baa
28155baa_31,28155baa_30,31,0.113261,false,0.32015,0,0.999,true,false,0.001,28155baa
28155baa_32,28155baa_31,32,0.165584,false,0.31765,0,0.999,true,false,0.001,28155baa
28155baa_33,28155baa_32,33,0.10092,false,0.31009,0,0.999,true,false,0.001,28155baa
28155baa_34,28155baa_33,34,0.174986,false,0.31655,0,0.999,true,false,0.001,28155baa
28155baa_35,28155baa_34,35,0.120597,false,0.29222,0,0.999,true,false,0.001,28155baa
28155baa_36,28155baa_35,36,0.379573,false,0.30433,0,0.999,true,false,0.001,28155baa
28155baa_37,28155baa_36,37,0.1209,false,0.27426,0,0.999,true,false,0.001,28155baa
28155baa_38,28155baa_37,38,0.059835,false,0.26189,0,0.999,true,false,0.001,28155baa
28155baa_39,28155baa_38,39,0.15532,false,0.25946,0,0.999,true,false,0.001,28155baa
28155baa_40,28155baa_39,40,0.11911,false,0.24891,0,0.999,true,false,0.001,28155baa
28155baa_41,28155baa_40,41,0.174299,false,0.26378,0,0.999,true,false,0.001,28155baa
28155baa_42,28155baa_41,42,0.129982,false,0.23796,0,0.999,true,false,0.001,28155baa
28155baa_43,28155baa_42,43,0.139661,false,0.24386,0,0.999,true,false,0.001,28155baa
28155baa_44,28155baa_43,44,0.087885,false,0.22559,0,0.999,true,false,0.001,28155baa
28155baa_45,28155baa_44,45,0.150735,false,0.23163,0,0.999,true,false,0.001,28155baa
28155baa_46,28155baa_45,46,0.135734,false,0.22922,0,0.999,true,false,0.001,28155baa
28155baa_47,28155baa_46,47,0.085719,false,0.20748,0,0.999,true,false,0.001,28155baa
28155baa_48,28155baa_47,48,0.088311,false,0.20013,0,0.999,true,false,0.001,28155baa
28155baa_49,28155baa_48,49,0.121363,false,0.19477,0,0.999,true,false,0.001,28155baa
28155baa_50,28155baa_49,50,0.1003,false,0.20271,0,0.999,true,false,0.001,28155baa
28155baa_51,28155baa_50,51,0.094713,false,0.19925,0,0.999,true,false,0.001,28155baa
28155baa_52,28155baa_51,52,0.245325,false,0.21616,0,0.999,true,false,0.001,28155baa
28155baa_53,28155baa_52,53,0.134833,false,0.19548,0,0.999,true,false,0.001,28155baa
28155baa_54,28155baa_53,54,0.073472,false,0.18049,0,0.999,true,false,0.001,28155baa
28155baa_55,28155baa_54,55,0.043123,false,0.17592,0,0.999,true,false,0.001,28155baa
28155baa_56,28155baa_55,56,0.077122,false,0.16579,0,0.999,true,false,0.001,28155baa
28155baa_57,28155baa_56,57,0.048528,false,0.17204,0,0.999,true,false,0.001,28155baa
28155baa_58,28155baa_57,58,0.109097,false,0.17008,0,0.999,true,false,0.001,28155baa
28155baa_59,28155baa_58,59,0.037976,false,0.15925,0,0.999,true,false,0.001,28155baa
28155baa_60,28155baa_59,60,0.053532,false,0.15808,0,0.999,true,false,0.001,28155baa
28155baa_61,28155baa_60,61,0.127793,false,0.17096,0,0.999,true,false,0.001,28155baa
28155baa_62,28155baa_61,62,0.076899,false,0.15741,0,0.999,true,false,0.001,28155baa
28155baa_63,28155baa_62,63,0.091781,false,0.16164,0,0.999,true,false,0.001,28155baa
28155baa_64,28155baa_63,64,0.118861,false,0.15038,0,0.999,true,false,0.001,28155baa
28155baa_65,28155baa_64,65,0.066186,false,0.15132,0,0.999,true,false,0.001,28155baa
28155baa_66,28155baa_65,66,0.071025,false,0.14615,0,0.999,true,false,0.001,28155baa
28155baa_67,28155baa_66,67,0.095034,false,0.15868,0,0.999,true,false,0.001,28155baa
28155baa_68,28155baa_67,68,0.129749,false,0.1499,0,0.999,true,false,0.001,28155baa
28155baa_69,28155baa_68,69,0.116484,false,0.14159,0,0.999,true,false,0.001,28155baa
28155baa_70,28155baa_69,70,0.067552,false,0.14796,0,0.999,true,false,0.001,28155baa
28155baa_71,28155baa_70,71,0.074169,false,0.13629,0,0.999,true,false,0.001,28155baa
28155baa_72,28155baa_71,72,0.101632,false,0.13786,0,0.999,true,false,0.001,28155baa
28155baa_73,28155baa_72,73,0.040755,false,0.12716,0,0.999,true,false,0.001,28155baa
28155baa_74,28155baa_73,74,0.052723,false,0.12717,0,0.999,true,false,0.001,28155baa
28155baa_75,28155baa_74,75,0.072648,false,0.13854,0,0.999,true,false,0.001,28155baa
28155baa_76,28155baa_75,76,0.049895,false,0.1269,0,0.999,true,false,0.001,28155baa
28155baa_77,28155baa_76,77,0.035946,false,0.11188,0,0.999,true,false,0.001,28155baa
28155baa_78,28155baa_77,78,0.032715,false,0.12093,0,0.999,true,false,0.001,28155baa
28155baa_79,28155baa_78,79,0.030561,false,0.11426,0,0.999,true,false,0.001,28155baa
28155baa_80,28155baa_79,80,0.155522,false,0.12373,0,0.999,true,false,0.001,28155baa
28155baa_81,28155baa_80,81,0.027717,false,0.11223,0,0.999,true,false,0.001,28155baa
28155baa_82,28155baa_81,82,0.054284,false,0.10659,0,0.999,true,false,0.001,28155baa
28155baa_83,28155baa_82,83,0.031904,false,0.10534,0,0.999,true,false,0.001,28155baa
28155baa_84,28155baa_83,84,0.02935,false,0.10511,0,0.999,true,false,0.001,28155baa
28155baa_85,28155baa_84,85,0.027641,false,0.10272,0,0.999,true,false,0.001,28155baa
28155baa_86,28155baa_85,86,0.047966,false,0.11283,0,0.999,true,false,0.001,28155baa
28155baa_87,28155baa_86,87,0.069298,false,0.10554,0,0.999,true,false,0.001,28155baa
28155baa_88,28155baa_87,88,0.04925,false,0.1003,0,0.999,true,false,0.001,28155baa
28155baa_89,28155baa_88,89,0.019649,false,0.09399,0,0.999,true,false,0.001,28155baa
28155baa_90,28155baa_89,90,0.067516,false,0.10132,0,0.999,true,false,0.001,28155baa
28155baa_91,28155baa_90,91,0.025469,false,0.09652,0,0.999,true,false,0.001,28155baa
28155baa_92,28155baa_91,92,0.032759,false,0.08783,0,0.999,true,false,0.001,28155baa
28155baa_93,28155baa_92,93,0.022742,false,0.08674,0,0.999,true,false,0.001,28155baa
28155baa_94,28155baa_93,94,0.05247,false,0.0967,0,0.999,true,false,0.001,28155baa
28155baa_95,28155baa_94,95,0.029354,false,0.08839,0,0.999,true,false,0.001,28155baa
28155baa_96,28155baa_95,96,0.038697,false,0.08631,0,0.999,true,false,0.001,28155baa
28155baa_97,28155baa_96,97,0.066875,false,0.09592,0,0.999,true,false,0.001,28155baa
28155baa_98,28155baa_97,98,0.027557,false,0.08959,0,0.999,true,false,0.001,28155baa
28155baa_99,28155baa_98,99,0.035513,true,0.09972,0,0.999,true,false,0.001,28155baa
cdceceb8_0,,0,3.686159,false,1.34642,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_1,cdceceb8_0,1,1.979825,false,1.11649,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_2,cdceceb8_1,2,1.256568,false,0.99167,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_3,cdceceb8_2,3,2.574578,false,0.91777,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_4,cdceceb8_3,4,2.626933,false,0.85121,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_5,cdceceb8_4,5,1.093265,false,0.78884,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_6,cdceceb8_5,6,3.023516,false,0.76605,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_7,cdceceb8_6,7,2.526545,false,0.72526,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_8,cdceceb8_7,8,2.095166,false,0.69627,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_9,cdceceb8_8,9,1.749513,false,0.66749,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_10,cdceceb8_9,10,0.916481,false,0.6394,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_11,cdceceb8_10,11,1.349999,false,0.61769,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_12,cdceceb8_11,12,0.785519,false,0.59473,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_13,cdceceb8_12,13,1.427778,false,0.58284,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_14,cdceceb8_13,14,3.394788,false,0.56701,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_15,cdceceb8_14,15,1.475632,false,0.55185,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_16,cdceceb8_15,16,0.995715,false,0.52713,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_17,cdceceb8_16,17,0.91607,false,0.5141,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_18,cdceceb8_17,18,1.115304,false,0.50096,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_19,cdceceb8_18,19,1.615357,false,0.49568,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_20,cdceceb8_19,20,0.369915,false,0.47244,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_21,cdceceb8_20,21,0.702584,false,0.46891,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_22,cdceceb8_21,22,0.831549,false,0.44612,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_23,cdceceb8_22,23,4.361421,false,0.45099,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_24,cdceceb8_23,24,1.505671,false,0.4281,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_25,cdceceb8_24,25,2.197741,false,0.42465,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_26,cdceceb8_25,26,1.440133,false,0.40541,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_27,cdceceb8_26,27,1.315933,false,0.39609,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_28,cdceceb8_27,28,1.81331,false,0.39157,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_29,cdceceb8_28,29,2.417604,false,0.37805,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_30,cdceceb8_29,30,6.771063,false,0.37968,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_31,cdceceb8_30,31,0.408351,false,0.35921,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_32,cdceceb8_31,32,2.36538,false,0.35441,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_33,cdceceb8_32,33,0.793175,false,0.33916,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_34,cdceceb8_33,34,1.731521,false,0.33284,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_35,cdceceb8_34,35,2.66732,false,0.32596,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_36,cdceceb8_35,36,1.559651,false,0.32022,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_37,cdceceb8_36,37,0.960858,false,0.30329,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_38,cdceceb8_37,38,0.615179,false,0.30146,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_39,cdceceb8_38,39,2.453155,false,0.29385,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_40,cdceceb8_39,40,2.98538,false,0.29182,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_41,cdceceb8_40,41,0.81862,false,0.28136,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_42,cdceceb8_41,42,1.021379,false,0.26423,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_43,cdceceb8_42,43,2.076492,false,0.26801,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_44,cdceceb8_43,44,1.276478,false,0.26176,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_45,cdceceb8_44,45,1.340574,false,0.24573,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_46,cdceceb8_45,46,0.629498,false,0.23982,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_47,cdceceb8_46,47,1.502261,false,0.2433,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_48,cdceceb8_47,48,1.558609,false,0.22932,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_49,cdceceb8_48,49,0.808855,false,0.23037,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_50,cdceceb8_49,50,0.567804,false,0.21456,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_51,cdceceb8_50,51,1.671864,false,0.21166,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_52,cdceceb8_51,52,1.87408,false,0.21352,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_53,cdceceb8_52,53,2.009291,false,0.20758,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_54,cdceceb8_53,54,1.811582,false,0.19708,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_55,cdceceb8_54,55,2.309641,false,0.20349,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_56,cdceceb8_55,56,1.3416,false,0.19897,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_57,cdceceb8_56,57,1.946872,false,0.18214,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_58,cdceceb8_57,58,1.350885,false,0.18057,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_59,cdceceb8_58,59,1.675545,false,0.17814,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_60,cdceceb8_59,60,2.619237,false,0.18381,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_61,cdceceb8_60,61,1.77794,false,0.17131,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_62,cdceceb8_61,62,1.56049,false,0.16288,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_63,cdceceb8_62,63,0.827527,false,0.16003,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_64,cdceceb8_63,64,2.795406,false,0.15983,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_65,cdceceb8_64,65,0.559153,false,0.15519,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_66,cdceceb8_65,66,1.246413,false,0.14878,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_67,cdceceb8_66,67,2.332086,false,0.1446,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_68,cdceceb8_67,68,0.909211,false,0.14749,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_69,cdceceb8_68,69,1.453287,false,0.14778,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_70,cdceceb8_69,70,2.291563,false,0.138,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_71,cdceceb8_70,71,1.247058,false,0.13505,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_72,cdceceb8_71,72,1.913599,false,0.13375,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_73,cdceceb8_72,73,0.980418,false,0.12621,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_74,cdceceb8_73,74,2.500426,false,0.13428,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_75,cdceceb8_74,75,0.375076,false,0.13019,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_76,cdceceb8_75,76,1.037217,false,0.12156,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_77,cdceceb8_76,77,3.488563,false,0.12773,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_78,cdceceb8_77,78,0.615842,false,0.12564,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_79,cdceceb8_78,79,0.609556,false,0.11675,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_80,cdceceb8_79,80,1.761123,false,0.11411,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_81,cdceceb8_80,81,0.728981,false,0.11274,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_82,cdceceb8_81,82,0.738763,false,0.1064,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_83,cdceceb8_82,83,0.681349,false,0.10779,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_84,cdceceb8_83,84,1.591877,false,0.10886,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_85,cdceceb8_84,85,1.114186,false,0.10822,0.8,0.9999,true,false,0.0001,cdceceb8
cdceceb8_86,cdceceb8_85,86,0.591011,true,0.10474,0.8,0.9999,true,false,0.0001,cdceceb8
ed28aadc_0,,0,2.652321,false,1.27475,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_1,ed28aadc_0,1,4.098982,false,1.12233,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_2,ed28aadc_1,2,2.510965,false,1.01147,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_3,ed28aadc_2,3,3.350679,false,0.94322,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_4,ed28aadc_3,4,7.781222,false,0.89973,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_5,ed28aadc_4,5,11.359116,false,0.85818,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_6,ed28aadc_5,6,10.966379,false,0.82235,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_7,ed28aadc_6,7,22.543259,false,0.80017,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_8,ed28aadc_7,8,3.917827,false,0.75592,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_9,ed28aadc_8,9,9.627536,false,0.73453,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_10,ed28aadc_9,10,5.502351,false,0.70027,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_11,ed28aadc_10,11,3.858552,false,0.67868,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_12,ed28aadc_11,12,14.140643,false,0.67176,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_13,ed28aadc_12,13,5.968342,false,0.64586,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_14,ed28aadc_13,14,5.113647,false,0.63069,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_15,ed28aadc_14,15,3.298525,false,0.60225,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_16,ed28aadc_15,16,3.855665,false,0.593,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_17,ed28aadc_16,17,3.926884,false,0.57778,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_18,ed28aadc_17,18,3.277858,false,0.56455,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_19,ed28aadc_18,19,2.921141,false,0.54485,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_20,ed28aadc_19,20,8.639407,false,0.53498,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_21,ed28aadc_20,21,8.129961,false,0.51307,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_22,ed28aadc_21,22,8.87289,false,0.4997,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_23,ed28aadc_22,23,2.598387,false,0.4915,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_24,ed28aadc_23,24,4.82036,false,0.47366,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_25,ed28aadc_24,25,6.708533,false,0.46198,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_26,ed28aadc_25,26,6.373175,false,0.46286,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_27,ed28aadc_26,27,7.078428,false,0.43834,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_28,ed28aadc_27,28,5.228839,false,0.43313,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_29,ed28aadc_28,29,4.242874,false,0.41793,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_30,ed28aadc_29,30,13.558801,false,0.41109,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_31,ed28aadc_30,31,8.485684,false,0.39718,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_32,ed28aadc_31,32,3.309415,false,0.38516,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_33,ed28aadc_32,33,4.468182,false,0.37411,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_34,ed28aadc_33,34,2.773441,false,0.36307,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_35,ed28aadc_34,35,2.90252,false,0.35544,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_36,ed28aadc_35,36,4.255371,false,0.34756,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_37,ed28aadc_36,37,6.692245,false,0.34694,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_38,ed28aadc_37,38,2.705772,false,0.32792,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_39,ed28aadc_38,39,2.761707,false,0.31463,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_40,ed28aadc_39,40,3.795174,false,0.30705,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_41,ed28aadc_40,41,5.129155,false,0.31285,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_42,ed28aadc_41,42,3.89649,false,0.29092,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_43,ed28aadc_42,43,5.458269,false,0.29429,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_44,ed28aadc_43,44,8.305305,false,0.2786,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_45,ed28aadc_44,45,4.450675,false,0.2714,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_46,ed28aadc_45,46,4.017689,false,0.27185,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_47,ed28aadc_46,47,12.572637,false,0.2716,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_48,ed28aadc_47,48,8.832929,false,0.26069,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_49,ed28aadc_48,49,7.90453,false,0.24414,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_50,ed28aadc_49,50,4.746452,false,0.24498,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_51,ed28aadc_50,51,4.335799,false,0.2457,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_52,ed28aadc_51,52,7.233939,false,0.23621,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_53,ed28aadc_52,53,5.044803,false,0.22824,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_54,ed28aadc_53,54,6.178705,false,0.21828,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_55,ed28aadc_54,55,4.805152,false,0.22022,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_56,ed28aadc_55,56,11.699677,false,0.21508,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_57,ed28aadc_56,57,8.509515,false,0.20301,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_58,ed28aadc_57,58,8.117135,false,0.21126,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_59,ed28aadc_58,59,11.590708,false,0.2007,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_60,ed28aadc_59,60,2.335567,false,0.19119,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_61,ed28aadc_60,61,3.098863,false,0.19229,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_62,ed28aadc_61,62,5.340701,false,0.18132,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_63,ed28aadc_62,63,5.457071,false,0.17467,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_64,ed28aadc_63,64,2.09114,false,0.17211,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_65,ed28aadc_64,65,3.816402,false,0.17283,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_66,ed28aadc_65,66,3.835433,false,0.17756,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_67,ed28aadc_66,67,9.839167,false,0.16784,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_68,ed28aadc_67,68,3.29916,false,0.15856,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_69,ed28aadc_68,69,2.32572,false,0.15117,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_70,ed28aadc_69,70,2.192085,false,0.1485,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_71,ed28aadc_70,71,7.623702,false,0.16092,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_72,ed28aadc_71,72,2.723507,false,0.15674,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_73,ed28aadc_72,73,6.210144,false,0.14927,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_74,ed28aadc_73,74,8.432179,false,0.15589,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_75,ed28aadc_74,75,1.959602,false,0.14456,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_76,ed28aadc_75,76,3.930278,false,0.14234,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_77,ed28aadc_76,77,5.589323,false,0.14072,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_78,ed28aadc_77,78,1.783099,false,0.12849,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_79,ed28aadc_78,79,3.457274,false,0.13473,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_80,ed28aadc_79,80,6.853259,false,0.13445,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_81,ed28aadc_80,81,7.996053,false,0.13922,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_82,ed28aadc_81,82,9.962843,false,0.13286,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_83,ed28aadc_82,83,2.940487,false,0.13013,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_84,ed28aadc_83,84,5.597892,false,0.12852,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_85,ed28aadc_84,85,6.914895,false,0.1354,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_86,ed28aadc_85,86,5.39726,false,0.12843,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_87,ed28aadc_86,87,2.704661,false,0.11758,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_88,ed28aadc_87,88,5.390313,false,0.12503,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_89,ed28aadc_88,89,2.563848,false,0.11582,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_90,ed28aadc_89,90,5.066358,false,0.11566,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_91,ed28aadc_90,91,3.762498,false,0.11051,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_92,ed28aadc_91,92,2.210911,false,0.10847,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_93,ed28aadc_92,93,6.679043,false,0.11562,0.5,0.999,true,false,0.0001,ed28aadc
ed28aadc_94,ed28aadc_93,94,3.248791,true,0.11232,0.5,0.999,true,false,0.0001,ed28aadc
1ab26c05_0,,0,11.220013,false,1.40962,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_1,1ab26c05_0,1,4.659794,false,1.11698,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_2,1ab26c05_1,2,4.234355,false,0.99098,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_3,1ab26c05_2,3,1.462913,false,0.87942,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_4,1ab26c05_3,4,2.270437,false,0.83334,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_5,1ab26c05_4,5,0.406302,false,0.73058,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_6,1ab26c05_5,6,0.438468,false,0.68926,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_7,1ab26c05_6,7,0.978292,false,0.67604,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_8,1ab26c05_7,8,0.34711,false,0.61513,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_9,1ab26c05_8,9,0.884986,false,0.60753,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_10,1ab26c05_9,10,0.6022,false,0.59828,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_11,1ab26c05_10,11,0.472474,false,0.54953,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_12,1ab26c05_11,12,0.393996,false,0.52008,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_13,1ab26c05_12,13,0.260427,false,0.49744,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_14,1ab26c05_13,14,0.350796,false,0.49361,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_15,1ab26c05_14,15,1.063006,false,0.49409,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_16,1ab26c05_15,16,0.457289,false,0.46281,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_17,1ab26c05_16,17,0.239996,false,0.44215,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_18,1ab26c05_17,18,0.323886,false,0.43593,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_19,1ab26c05_18,19,0.293203,false,0.41802,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_20,1ab26c05_19,20,0.138723,false,0.42015,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_21,1ab26c05_20,21,0.344206,false,0.4042,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_22,1ab26c05_21,22,0.396338,false,0.38498,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_23,1ab26c05_22,23,0.445258,false,0.37559,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_24,1ab26c05_23,24,0.305602,false,0.35843,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_25,1ab26c05_24,25,0.209561,false,0.35222,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_26,1ab26c05_25,26,0.678953,false,0.35676,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_27,1ab26c05_26,27,0.611226,false,0.35074,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_28,1ab26c05_27,28,0.213493,false,0.32586,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_29,1ab26c05_28,29,0.380949,false,0.31675,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_30,1ab26c05_29,30,0.191,false,0.30362,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_31,1ab26c05_30,31,0.105961,false,0.30278,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_32,1ab26c05_31,32,0.261617,false,0.28769,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_33,1ab26c05_32,33,0.267128,false,0.29607,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_34,1ab26c05_33,34,0.182193,false,0.2836,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_35,1ab26c05_34,35,0.212802,false,0.27339,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_36,1ab26c05_35,36,0.342864,false,0.2824,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_37,1ab26c05_36,37,0.208748,false,0.27065,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_38,1ab26c05_37,38,0.222032,false,0.25429,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_39,1ab26c05_38,39,0.319348,false,0.25264,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_40,1ab26c05_39,40,0.249882,false,0.24873,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_41,1ab26c05_40,41,0.312064,false,0.2439,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_42,1ab26c05_41,42,0.343185,false,0.25805,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_43,1ab26c05_42,43,0.0555,false,0.21877,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_44,1ab26c05_43,44,0.112844,false,0.22249,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_45,1ab26c05_44,45,0.23095,false,0.23063,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_46,1ab26c05_45,46,0.185479,false,0.21916,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_47,1ab26c05_46,47,0.117353,false,0.20785,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_48,1ab26c05_47,48,0.178709,false,0.20908,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_49,1ab26c05_48,49,0.233269,false,0.21782,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_50,1ab26c05_49,50,0.246164,false,0.20854,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_51,1ab26c05_50,51,0.154639,false,0.20678,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_52,1ab26c05_51,52,0.245206,false,0.19916,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_53,1ab26c05_52,53,0.1672,false,0.19397,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_54,1ab26c05_53,54,0.186274,false,0.18425,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_55,1ab26c05_54,55,0.128821,false,0.18207,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_56,1ab26c05_55,56,0.233146,false,0.18097,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_57,1ab26c05_56,57,0.374031,false,0.1874,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_58,1ab26c05_57,58,0.121595,false,0.17157,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_59,1ab26c05_58,59,0.079528,false,0.15956,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_60,1ab26c05_59,60,0.175301,false,0.16126,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_61,1ab26c05_60,61,0.147154,false,0.16056,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_62,1ab26c05_61,62,0.095018,false,0.15659,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_63,1ab26c05_62,63,0.059259,false,0.14418,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_64,1ab26c05_63,64,0.199939,false,0.16326,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_65,1ab26c05_64,65,0.163036,false,0.15387,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_66,1ab26c05_65,66,0.049592,false,0.14533,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_67,1ab26c05_66,67,0.225998,false,0.14619,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_68,1ab26c05_67,68,0.113112,false,0.15038,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_69,1ab26c05_68,69,0.135515,false,0.13981,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_70,1ab26c05_69,70,0.109046,false,0.13557,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_71,1ab26c05_70,71,0.053488,false,0.13473,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_72,1ab26c05_71,72,0.056401,false,0.13006,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_73,1ab26c05_72,73,0.058889,false,0.1292,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_74,1ab26c05_73,74,0.128374,false,0.13174,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_75,1ab26c05_74,75,0.336529,false,0.14363,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_76,1ab26c05_75,76,0.055244,false,0.12878,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_77,1ab26c05_76,77,0.042721,false,0.12549,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_78,1ab26c05_77,78,0.169836,false,0.13025,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_79,1ab26c05_78,79,0.071877,false,0.11912,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_80,1ab26c05_79,80,0.05011,false,0.11447,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_81,1ab26c05_80,81,0.162491,false,0.13209,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_82,1ab26c05_81,82,0.097337,false,0.1199,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_83,1ab26c05_82,83,0.067541,false,0.10811,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_84,1ab26c05_83,84,0.03743,false,0.1089,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_85,1ab26c05_84,85,0.054777,false,0.11523,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_86,1ab26c05_85,86,0.079522,false,0.11507,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_87,1ab26c05_86,87,0.028828,false,0.10635,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_88,1ab26c05_87,88,0.049487,false,0.09873,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_89,1ab26c05_88,89,0.071947,false,0.10241,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_90,1ab26c05_89,90,0.028821,false,0.0977,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_91,1ab26c05_90,91,0.023678,false,0.08861,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_92,1ab26c05_91,92,0.072667,false,0.10459,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_93,1ab26c05_92,93,0.049194,false,0.09894,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_94,1ab26c05_93,94,0.025705,false,0.09179,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_95,1ab26c05_94,95,0.137984,false,0.11209,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_96,1ab26c05_95,96,0.025015,false,0.09595,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_97,1ab26c05_96,97,0.065189,false,0.0972,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_98,1ab26c05_97,98,0.054047,false,0.09518,0.5,0.99,true,false,0.001,1ab26c05
1ab26c05_99,1ab26c05_98,99,0.02483,true,0.08027,0.5,0.99,true,false,0.001,1ab26c05
9618a383_0,,0,2.614423,false,1.35831,0.8,0.99,true,false,0.001,9618a383
9618a383_1,9618a383_0,1,1.360144,false,1.10582,0.8,0.99,true,false,0.001,9618a383
9618a383_2,9618a383_1,2,0.921823,false,0.94443,0.8,0.99,true,false,0.001,9618a383
9618a383_3,9618a383_2,3,1.243987,false,0.85947,0.8,0.99,true,false,0.001,9618a383
9618a383_4,9618a383_3,4,1.289804,false,0.79885,0.8,0.99,true,false,0.001,9618a383
9618a383_5,9618a383_4,5,1.228808,false,0.74764,0.8,0.99,true,false,0.001,9618a383
9618a383_6,9618a383_5,6,0.635337,false,0.70617,0.8,0.99,true,false,0.001,9618a383
9618a383_7,9618a383_6,7,0.799559,false,0.65851,0.8,0.99,true,false,0.001,9618a383
9618a383_8,9618a383_7,8,1.421191,false,0.64601,0.8,0.99,true,false,0.001,9618a383
9618a383_9,9618a383_8,9,0.529451,false,0.59058,0.8,0.99,true,false,0.001,9618a383
9618a383_10,9618a383_9,10,0.604167,false,0.57332,0.8,0.99,true,false,0.001,9618a383
9618a383_11,9618a383_10,11,0.878987,false,0.56027,0.8,0.99,true,false,0.001,9618a383
9618a383_12,9618a383_11,12,0.367832,false,0.52627,0.8,0.99,true,false,0.001,9618a383
9618a383_13,9618a383_12,13,1.181255,false,0.52793,0.8,0.99,true,false,0.001,9618a383
9618a383_14,9618a383_13,14,0.488782,false,0.48849,0.8,0.99,true,false,0.001,9618a383
9618a383_15,9618a383_14,15,0.394893,false,0.46669,0.8,0.99,true,false,0.001,9618a383
9618a383_16,9618a383_15,16,0.478037,false,0.45928,0.8,0.99,true,false,0.001,9618a383
9618a383_17,9618a383_16,17,1.018506,false,0.46593,0.8,0.99,true,false,0.001,9618a383
9618a383_18,9618a383_17,18,0.195405,false,0.42281,0.8,0.99,true,false,0.001,9618a383
9618a383_19,9618a383_18,19,0.837871,false,0.4378,0.8,0.99,true,false,0.001,9618a383
9618a383_20,9618a383_19,20,0.293166,false,0.40391,0.8,0.99,true,false,0.001,9618a383
9618a383_21,9618a383_20,21,0.613604,false,0.41239,0.8,0.99,true,false,0.001,9618a383
9618a383_22,9618a383_21,22,0.787718,false,0.39778,0.8,0.99,true,false,0.001,9618a383
9618a383_23,9618a383_22,23,0.249565,false,0.37142,0.8,0.99,true,false,0.001,9618a383
9618a383_24,9618a383_23,24,0.241661,false,0.3681,0.8,0.99,true,false,0.001,9618a383
9618a383_25,9618a383_24,25,0.339546,false,0.36176,0.8,0.99,true,false,0.001,9618a383
9618a383_26,9618a383_25,26,0.34623,false,0.35682,0.8,0.99,true,false,0.001,9618a383
9618a383_27,9618a383_26,27,0.146638,false,0.3339,0.8,0.99,true,false,0.001,9618a383
9618a383_28,9618a383_27,28,0.149063,false,0.33183,0.8,0.99,true,false,0.001,9618a383
9618a383_29,9618a383_28,29,0.191037,false,0.32359,0.8,0.99,true,false,0.001,9618a383
9618a383_30,9618a383_29,30,0.219276,false,0.31088,0.8,0.99,true,false,0.001,9618a383
9618a383_31,9618a383_30,31,0.52497,false,0.32964,0.8,0.99,true,false,0.001,9618a383
9618a383_32,9618a383_31,32,0.446471,false,0.31118,0.8,0.99,true,false,0.001,9618a383
9618a383_33,9618a383_32,33,0.236384,false,0.29977,0.8,0.99,true,false,0.001,9618a383
9618a383_34,9618a383_33,34,0.234436,false,0.29035,0.8,0.99,true,false,0.001,9618a383
9618a383_35,9618a383_34,35,0.260204,false,0.28455,0.8,0.99,true,false,0.001,9618a383
9618a383_36,9618a383_35,36,0.247379,false,0.27815,0.8,0.99,true,false,0.001,9618a383
9618a383_37,9618a383_36,37,0.449255,false,0.28484,0.8,0.99,true,false,0.001,9618a383
9618a383_38,9618a383_37,38,0.122657,false,0.25668,0.8,0.99,true,false,0.001,9618a383
9618a383_39,9618a383_38,39,0.487405,false,0.27771,0.8,0.99,true,false,0.001,9618a383
9618a383_40,9618a383_39,40,0.124756,false,0.26066,0.8,0.99,true,false,0.001,9618a383
9618a383_41,9618a383_40,41,0.149658,false,0.23912,0.8,0.99,true,false,0.001,9618a383
9618a383_42,9618a383_41,42,0.296522,false,0.24768,0.8,0.99,true,false,0.001,9618a383
9618a383_43,9618a383_42,43,0.185594,false,0.22823,0.8,0.99,true,false,0.001,9618a383
9618a383_44,9618a383_43,44,0.11963,false,0.22384,0.8,0.99,true,false,0.001,9618a383
9618a383_45,9618a383_44,45,0.129295,false,0.22446,0.8,0.99,true,false,0.001,9618a383
9618a383_46,9618a383_45,46,0.146604,false,0.22762,0.8,0.99,true,false,0.001,9618a383
9618a383_47,9618a383_46,47,0.255221,false,0.23724,0.8,0.99,true,false,0.001,9618a383
9618a383_48,9618a383_47,48,0.22649,false,0.22081,0.8,0.99,true,false,0.001,9618a383
9618a383_49,9618a383_48,49,0.074306,false,0.19942,0.8,0.99,true,false,0.001,9618a383
9618a383_50,9618a383_49,50,0.455289,false,0.22422,0.8,0.99,true,false,0.001,9618a383
9618a383_51,9618a383_50,51,0.103999,false,0.19539,0.8,0.99,true,false,0.001,9618a383
9618a383_52,9618a383_51,52,0.234322,false,0.204,0.8,0.99,true,false,0.001,9618a383
9618a383_53,9618a383_52,53,0.225569,false,0.19633,0.8,0.99,true,false,0.001,9618a383
9618a383_54,9618a383_53,54,0.232119,false,0.19338,0.8,0.99,true,false,0.001,9618a383
9618a383_55,9618a383_54,55,0.149864,false,0.184,0.8,0.99,true,false,0.001,9618a383
9618a383_56,9618a383_55,56,0.1944,false,0.1982,0.8,0.99,true,false,0.001,9618a383
9618a383_57,9618a383_56,57,0.119111,false,0.1807,0.8,0.99,true,false,0.001,9618a383
9618a383_58,9618a383_57,58,0.138123,false,0.188,0.8,0.99,true,false,0.001,9618a383
9618a383_59,9618a383_58,59,0.103791,false,0.16769,0.8,0.99,true,false,0.001,9618a383
9618a383_60,9618a383_59,60,0.065205,false,0.16497,0.8,0.99,true,false,0.001,9618a383
9618a383_61,9618a383_60,61,0.130568,false,0.16827,0.8,0.99,true,false,0.001,9618a383
9618a383_62,9618a383_61,62,0.258936,false,0.17593,0.8,0.99,true,false,0.001,9618a383
9618a383_63,9618a383_62,63,0.081343,false,0.16002,0.8,0.99,true,false,0.001,9618a383
9618a383_64,9618a383_63,64,0.060314,false,0.16402,0.8,0.99,true,false,0.001,9618a383
9618a383_65,9618a383_64,65,0.153977,false,0.15937,0.8,0.99,true,false,0.001,9618a383
9618a383_66,9618a383_65,66,0.138862,false,0.15663,0.8,0.99,true,false,0.001,9618a383
9618a383_67,9618a383_66,67,0.063219,false,0.16113,0.8,0.99,true,false,0.001,9618a383
9618a383_68,9618a383_67,68,0.064946,false,0.14453,0.8,0.99,true,false,0.001,9618a383
9618a383_69,9618a383_68,69,0.120897,false,0.14314,0.8,0.99,true,false,0.001,9618a383
9618a383_70,9618a383_69,70,0.139508,false,0.14075,0.8,0.99,true,false,0.001,9618a383
9618a383_71,9618a383_70,71,0.0717,false,0.14473,0.8,0.99,true,false,0.001,9618a383
9618a383_72,9618a383_71,72,0.171879,false,0.15056,0.8,0.99,true,false,0.001,9618a383
9618a383_73,9618a383_72,73,0.056925,false,0.13931,0.8,0.99,true,false,0.001,9618a383
9618a383_74,9618a383_73,74,0.071455,false,0.13158,0.8,0.99,true,false,0.001,9618a383
9618a383_75,9618a383_74,75,0.128526,false,0.14191,0.8,0.99,true,false,0.001,9618a383
9618a383_76,9618a383_75,76,0.184117,false,0.13592,0.8,0.99,true,false,0.001,9618a383
9618a383_77,9618a383_76,77,0.197552,false,0.14452,0.8,0.99,true,false,0.001,9618a383
9618a383_78,9618a383_77,78,0.166988,false,0.13514,0.8,0.99,true,false,0.001,9618a383
9618a383_79,9618a383_78,79,0.109429,false,0.12679,0.8,0.99,true,false,0.001,9618a383
9618a383_80,9618a383_79,80,0.044247,false,0.12242,0.8,0.99,true,false,0.001,9618a383
9618a383_81,9618a383_80,81,0.098252,false,0.12878,0.8,0.99,true,false,0.001,9618a383
9618a383_82,9618a383_81,82,0.084026,false,0.12556,0.8,0.99,true,false,0.001,9618a383
9618a383_83,9618a383_82,83,0.157097,false,0.13493,0.8,0.99,true,false,0.001,9618a383
9618a383_84,9618a383_83,84,0.134322,false,0.12383,0.8,0.99,true,false,0.001,9618a383
9618a383_85,9618a383_84,85,0.218046,false,0.12809,0.8,0.99,true,false,0.001,9618a383
9618a383_86,9618a383_85,86,0.047256,false,0.12407,0.8,0.99,true,false,0.001,9618a383
9618a383_87,9618a383_86,87,0.056254,false,0.11238,0.8,0.99,true,false,0.001,9618a383
9618a383_88,9618a383_87,88,0.064408,false,0.11006,0.8,0.99,true,false,0.001,9618a383
9618a383_89,9618a383_88,89,0.0535,false,0.11575,0.8,0.99,true,false,0.001,9618a383
9618a383_90,9618a383_89,90,0.04196,false,0.11848,0.8,0.99,true,false,0.001,9618a383
9618a383_91,9618a383_90,91,0.074799,false,0.09925,0.8,0.99,true,false,0.001,9618a383
9618a383_92,9618a383_91,92,0.050217,false,0.10526,0.8,0.99,true,false,0.001,9618a383
9618a383_93,9618a383_92,93,0.0676,false,0.1075,0.8,0.99,true,false,0.001,9618a383
9618a383_94,9618a383_93,94,0.071277,false,0.10914,0.8,0.99,true,false,0.001,9618a383
9618a383_95,9618a383_94,95,0.030687,false,0.0978,0.8,0.99,true,false,0.001,9618a383
9618a383_96,9618a383_95,96,0.042009,false,0.10068,0.8,0.99,true,false,0.001,9618a383
9618a383_97,9618a383_96,97,0.06196,false,0.11225,0.8,0.99,true,false,0.001,9618a383
9618a383_98,9618a383_97,98,0.036091,false,0.09796,0.8,0.99,true,false,0.001,9618a383
9618a383_99,9618a383_98,99,0.060304,true,0.10286,0.8,0.99,true,false,0.001,9618a383
c0d89964_0,,0,5.142295,false,1.29341,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_1,c0d89964_0,1,3.544525,false,1.06211,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_2,c0d89964_1,2,1.266224,false,0.93789,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_3,c0d89964_2,3,1.107727,false,0.85629,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_4,c0d89964_3,4,1.365665,false,0.79861,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_5,c0d89964_4,5,1.69177,false,0.74978,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_6,c0d89964_5,6,5.037261,false,0.72196,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_7,c0d89964_6,7,1.632176,false,0.68865,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_8,c0d89964_7,8,1.481463,false,0.65254,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_9,c0d89964_8,9,1.773474,false,0.62697,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_10,c0d89964_9,10,3.278579,false,0.60572,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_11,c0d89964_10,11,1.388508,false,0.58167,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_12,c0d89964_11,12,2.196122,false,0.56872,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_13,c0d89964_12,13,0.687257,false,0.53963,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_14,c0d89964_13,14,1.205867,false,0.52793,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_15,c0d89964_14,15,1.287656,false,0.51676,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_16,c0d89964_15,16,1.672719,false,0.49655,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_17,c0d89964_16,17,1.659208,false,0.48534,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_18,c0d89964_17,18,1.56883,false,0.47025,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_19,c0d89964_18,19,1.471013,false,0.45953,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_20,c0d89964_19,20,1.521631,false,0.44518,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_21,c0d89964_20,21,2.244395,false,0.44009,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_22,c0d89964_21,22,0.997784,false,0.42182,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_23,c0d89964_22,23,0.515324,false,0.40803,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_24,c0d89964_23,24,1.217438,false,0.40148,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_25,c0d89964_24,25,1.526778,false,0.38984,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_26,c0d89964_25,26,2.279065,false,0.38557,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_27,c0d89964_26,27,1.446799,false,0.37412,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_28,c0d89964_27,28,3.409998,false,0.37009,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_29,c0d89964_28,29,1.917894,false,0.35932,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_30,c0d89964_29,30,2.170933,false,0.35223,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_31,c0d89964_30,31,1.647789,false,0.33216,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_32,c0d89964_31,32,3.174789,false,0.33135,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_33,c0d89964_32,33,1.699092,false,0.32148,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_34,c0d89964_33,34,1.268311,false,0.31024,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_35,c0d89964_34,35,1.612325,false,0.3002,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_36,c0d89964_35,36,1.933258,false,0.29631,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_37,c0d89964_36,37,1.135674,false,0.28601,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_38,c0d89964_37,38,2.249115,false,0.28223,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_39,c0d89964_38,39,2.328025,false,0.28089,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_40,c0d89964_39,40,1.550346,false,0.27191,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_41,c0d89964_40,41,2.334058,false,0.25645,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_42,c0d89964_41,42,0.905218,false,0.2557,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_43,c0d89964_42,43,1.450702,false,0.24741,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_44,c0d89964_43,44,4.032768,false,0.24392,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_45,c0d89964_44,45,1.566088,false,0.23275,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_46,c0d89964_45,46,1.114997,false,0.22557,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_47,c0d89964_46,47,1.256831,false,0.2244,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_48,c0d89964_47,48,3.113458,false,0.21752,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_49,c0d89964_48,49,3.179108,false,0.21494,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_50,c0d89964_49,50,1.607257,false,0.20679,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_51,c0d89964_50,51,1.780286,false,0.20211,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_52,c0d89964_51,52,1.901625,false,0.20508,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_53,c0d89964_52,53,1.076658,false,0.18356,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_54,c0d89964_53,54,0.56315,false,0.18374,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_55,c0d89964_54,55,1.808031,false,0.18535,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_56,c0d89964_55,56,3.191316,false,0.18529,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_57,c0d89964_56,57,0.923569,false,0.17249,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_58,c0d89964_57,58,1.244222,false,0.16565,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_59,c0d89964_58,59,1.028903,false,0.16796,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_60,c0d89964_59,60,0.764206,false,0.15883,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_61,c0d89964_60,61,2.932096,false,0.16401,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_62,c0d89964_61,62,2.431871,false,0.15269,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_63,c0d89964_62,63,1.21041,false,0.1521,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_64,c0d89964_63,64,0.920072,false,0.14845,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_65,c0d89964_64,65,1.182127,false,0.13696,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_66,c0d89964_65,66,2.582638,false,0.15082,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_67,c0d89964_66,67,0.822356,false,0.13617,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_68,c0d89964_67,68,1.069473,false,0.12983,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_69,c0d89964_68,69,1.851836,false,0.13869,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_70,c0d89964_69,70,0.814684,false,0.12207,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_71,c0d89964_70,71,0.61243,false,0.12391,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_72,c0d89964_71,72,1.796465,false,0.12374,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_73,c0d89964_72,73,0.846147,false,0.12524,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_74,c0d89964_73,74,0.663498,false,0.11875,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_75,c0d89964_74,75,1.050313,false,0.12213,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_76,c0d89964_75,76,0.79168,false,0.12271,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_77,c0d89964_76,77,1.742908,false,0.11466,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_78,c0d89964_77,78,1.192516,false,0.10787,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_79,c0d89964_78,79,1.416407,false,0.10486,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_80,c0d89964_79,80,0.933277,false,0.10227,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_81,c0d89964_80,81,0.755347,false,0.10321,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_82,c0d89964_81,82,1.375888,false,0.10716,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_83,c0d89964_82,83,1.488423,false,0.10367,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_84,c0d89964_83,84,0.309954,false,0.09238,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_85,c0d89964_84,85,0.659346,false,0.09148,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_86,c0d89964_85,86,0.93694,false,0.09647,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_87,c0d89964_86,87,1.492305,false,0.10313,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_88,c0d89964_87,88,0.846112,false,0.09234,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_89,c0d89964_88,89,2.076442,false,0.09725,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_90,c0d89964_89,90,1.402375,false,0.09062,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_91,c0d89964_90,91,2.37292,false,0.09147,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_92,c0d89964_91,92,1.675692,false,0.0902,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_93,c0d89964_92,93,0.792713,false,0.08149,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_94,c0d89964_93,94,1.175996,false,0.08434,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_95,c0d89964_94,95,0.590367,false,0.08366,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_96,c0d89964_95,96,0.546272,false,0.08489,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_97,c0d89964_96,97,0.318958,false,0.07421,0.5,0.9999,true,false,0.0001,c0d89964
c0d89964_98,c0d89964_97,98,0.585035,true,0.08021,0.5,0.9999,true,false,0.0001,c0d89964
09b5e945_0,,0,0.228784,false,1.99163,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_1,09b5e945_0,1,0.322426,false,1.73989,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_2,09b5e945_1,2,0.051723,false,1.59742,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_3,09b5e945_2,3,0.037904,false,1.49765,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_4,09b5e945_3,4,0.044008,false,1.42072,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_5,09b5e945_4,5,0.040942,false,1.349,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_6,09b5e945_5,6,0.022006,false,1.26705,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_7,09b5e945_6,7,0.029728,false,1.21218,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_8,09b5e945_7,8,0.025414,false,1.15322,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_9,09b5e945_8,9,0.038167,false,1.10386,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_10,09b5e945_9,10,0.058174,false,1.05479,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_11,09b5e945_10,11,0.068708,false,1.01808,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_12,09b5e945_11,12,0.040255,false,0.96879,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_13,09b5e945_12,13,0.02742,false,0.93014,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_14,09b5e945_13,14,0.027071,false,0.89279,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_15,09b5e945_14,15,0.037093,false,0.87294,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_16,09b5e945_15,16,0.029019,false,0.84701,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_17,09b5e945_16,17,0.030101,false,0.82019,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_18,09b5e945_17,18,0.028672,false,0.79826,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_19,09b5e945_18,19,0.022788,false,0.77542,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_20,09b5e945_19,20,0.040628,false,0.76023,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_21,09b5e945_20,21,0.03609,false,0.74611,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_22,09b5e945_21,22,0.033261,false,0.72357,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_23,09b5e945_22,23,0.041941,false,0.70054,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_24,09b5e945_23,24,0.018977,false,0.67758,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_25,09b5e945_24,25,0.038816,false,0.68066,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_26,09b5e945_25,26,0.036326,false,0.65955,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_27,09b5e945_26,27,0.028199,false,0.64413,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_28,09b5e945_27,28,0.01961,false,0.62686,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_29,09b5e945_28,29,0.029422,false,0.61667,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_30,09b5e945_29,30,0.031178,false,0.60653,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_31,09b5e945_30,31,0.019721,false,0.58909,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_32,09b5e945_31,32,0.021194,false,0.57967,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_33,09b5e945_32,33,0.022216,false,0.57104,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_34,09b5e945_33,34,0.032643,false,0.55517,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_35,09b5e945_34,35,0.036923,false,0.55126,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_36,09b5e945_35,36,0.029601,false,0.53114,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_37,09b5e945_36,37,0.023458,false,0.52286,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_38,09b5e945_37,38,0.036407,false,0.52207,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_39,09b5e945_38,39,0.022463,false,0.49804,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_40,09b5e945_39,40,0.03119,false,0.49519,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_41,09b5e945_40,41,0.036297,false,0.48432,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_42,09b5e945_41,42,0.01924,false,0.46562,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_43,09b5e945_42,43,0.03425,false,0.46435,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_44,09b5e945_43,44,0.030688,false,0.44697,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_45,09b5e945_44,45,0.018465,false,0.43751,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_46,09b5e945_45,46,0.020152,false,0.43071,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_47,09b5e945_46,47,0.0386,false,0.42297,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_48,09b5e945_47,48,0.024683,false,0.4137,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_49,09b5e945_48,49,0.037883,false,0.4123,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_50,09b5e945_49,50,0.024002,false,0.40089,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_51,09b5e945_50,51,0.018516,false,0.38853,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_52,09b5e945_51,52,0.033018,false,0.37562,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_53,09b5e945_52,53,0.021438,false,0.36601,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_54,09b5e945_53,54,0.040628,false,0.37487,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_55,09b5e945_54,55,0.035687,false,0.35584,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_56,09b5e945_55,56,0.024349,false,0.34089,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_57,09b5e945_56,57,0.024378,false,0.34309,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_58,09b5e945_57,58,0.024725,false,0.33327,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_59,09b5e945_58,59,0.032992,false,0.32311,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_60,09b5e945_59,60,0.030535,false,0.31967,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_61,09b5e945_60,61,0.036799,false,0.3182,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_62,09b5e945_61,62,0.049322,false,0.30645,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_63,09b5e945_62,63,0.038646,false,0.30067,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_64,09b5e945_63,64,0.032183,false,0.29492,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_65,09b5e945_64,65,0.036487,false,0.28652,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_66,09b5e945_65,66,0.033335,false,0.27935,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_67,09b5e945_66,67,0.027911,false,0.26933,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_68,09b5e945_67,68,0.033542,false,0.27402,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_69,09b5e945_68,69,0.024171,false,0.26461,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_70,09b5e945_69,70,0.036834,false,0.26459,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_71,09b5e945_70,71,0.049891,false,0.2494,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_72,09b5e945_71,72,0.0348,false,0.24663,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_73,09b5e945_72,73,0.044542,false,0.25137,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_74,09b5e945_73,74,0.0361,false,0.24346,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_75,09b5e945_74,75,0.024032,false,0.23596,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_76,09b5e945_75,76,0.018217,false,0.22188,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_77,09b5e945_76,77,0.029755,false,0.22581,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_78,09b5e945_77,78,0.028918,false,0.2173,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_79,09b5e945_78,79,0.031518,false,0.21904,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_80,09b5e945_79,80,0.029939,false,0.21489,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_81,09b5e945_80,81,0.035962,false,0.20958,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_82,09b5e945_81,82,0.02273,false,0.20272,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_83,09b5e945_82,83,0.024845,false,0.19759,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_84,09b5e945_83,84,0.032955,false,0.19019,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_85,09b5e945_84,85,0.048478,false,0.20022,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_86,09b5e945_85,86,0.018505,false,0.18017,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_87,09b5e945_86,87,0.031144,false,0.18789,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_88,09b5e945_87,88,0.034757,false,0.1876,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_89,09b5e945_88,89,0.040761,false,0.18244,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_90,09b5e945_89,90,0.035484,false,0.18477,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_91,09b5e945_90,91,0.047287,false,0.17678,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_92,09b5e945_91,92,0.051819,false,0.18087,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_93,09b5e945_92,93,0.026951,false,0.16408,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_94,09b5e945_93,94,0.040342,false,0.16579,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_95,09b5e945_94,95,0.03445,false,0.16906,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_96,09b5e945_95,96,0.022171,false,0.15047,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_97,09b5e945_96,97,0.042394,false,0.17059,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_98,09b5e945_97,98,0.032154,false,0.15773,0.9,0.9999,true,false,0.001,09b5e945
09b5e945_99,09b5e945_98,99,0.029739,true,0.14713,0.9,0.9999,true,false,0.001,09b5e945
223633de_0,,0,0.714171,false,1.60844,0.99,0.9999,true,false,0.0001,223633de
223633de_1,223633de_0,1,0.211221,false,1.44822,0.99,0.9999,true,false,0.0001,223633de
223633de_2,223633de_1,2,1.185126,false,1.35538,0.99,0.9999,true,false,0.0001,223633de
223633de_3,223633de_2,3,0.701754,false,1.2597,0.99,0.9999,true,false,0.0001,223633de
223633de_4,223633de_3,4,0.932343,false,1.17433,0.99,0.9999,true,false,0.0001,223633de
223633de_5,223633de_4,5,1.388622,false,1.11208,0.99,0.9999,true,false,0.0001,223633de
223633de_6,223633de_5,6,1.583158,false,1.05843,0.99,0.9999,true,false,0.0001,223633de
223633de_7,223633de_6,7,1.037281,false,1.00286,0.99,0.9999,true,false,0.0001,223633de
223633de_8,223633de_7,8,0.929058,false,0.95567,0.99,0.9999,true,false,0.0001,223633de
223633de_9,223633de_8,9,0.912511,false,0.91487,0.99,0.9999,true,false,0.0001,223633de
223633de_10,223633de_9,10,0.712484,false,0.88456,0.99,0.9999,true,false,0.0001,223633de
223633de_11,223633de_10,11,0.609966,false,0.86017,0.99,0.9999,true,false,0.0001,223633de
223633de_12,223633de_11,12,0.638206,false,0.83344,0.99,0.9999,true,false,0.0001,223633de
223633de_13,223633de_12,13,0.557892,false,0.80756,0.99,0.9999,true,false,0.0001,223633de
223633de_14,223633de_13,14,0.770973,false,0.78842,0.99,0.9999,true,false,0.0001,223633de
223633de_15,223633de_14,15,0.802406,false,0.77197,0.99,0.9999,true,false,0.0001,223633de
223633de_16,223633de_15,16,0.513382,false,0.7394,0.99,0.9999,true,false,0.0001,223633de
223633de_17,223633de_16,17,0.909205,false,0.73068,0.99,0.9999,true,false,0.0001,223633de
223633de_18,223633de_17,18,0.548263,false,0.71395,0.99,0.9999,true,false,0.0001,223633de
223633de_19,223633de_18,19,0.973498,false,0.69665,0.99,0.9999,true,false,0.0001,223633de
223633de_20,223633de_19,20,0.732836,false,0.68321,0.99,0.9999,true,false,0.0001,223633de
223633de_21,223633de_20,21,0.769447,false,0.66545,0.99,0.9999,true,false,0.0001,223633de
223633de_22,223633de_21,22,0.958628,false,0.65099,0.99,0.9999,true,false,0.0001,223633de
223633de_23,223633de_22,23,0.835404,false,0.63821,0.99,0.9999,true,false,0.0001,223633de
223633de_24,223633de_23,24,0.643103,false,0.62102,0.99,0.9999,true,false,0.0001,223633de
223633de_25,223633de_24,25,1.209636,false,0.61093,0.99,0.9999,true,false,0.0001,223633de
223633de_26,223633de_25,26,0.783187,false,0.59657,0.99,0.9999,true,false,0.0001,223633de
223633de_27,223633de_26,27,0.549449,false,0.5877,0.99,0.9999,true,false,0.0001,223633de
223633de_28,223633de_27,28,1.392795,false,0.5755,0.99,0.9999,true,false,0.0001,223633de
223633de_29,223633de_28,29,1.028775,false,0.5672,0.99,0.9999,true,false,0.0001,223633de
223633de_30,223633de_29,30,0.628972,false,0.54832,0.99,0.9999,true,false,0.0001,223633de
223633de_31,223633de_30,31,2.128289,false,0.54446,0.99,0.9999,true,false,0.0001,223633de
223633de_32,223633de_31,32,2.004171,false,0.54394,0.99,0.9999,true,false,0.0001,223633de
223633de_33,223633de_32,33,2.403808,false,0.52921,0.99,0.9999,true,false,0.0001,223633de
223633de_34,223633de_33,34,2.052247,false,0.52012,0.99,0.9999,true,false,0.0001,223633de
223633de_35,223633de_34,35,1.796925,false,0.51175,0.99,0.9999,true,false,0.0001,223633de
223633de_36,223633de_35,36,1.458722,false,0.49626,0.99,0.9999,true,false,0.0001,223633de
223633de_37,223633de_36,37,1.049593,false,0.48547,0.99,0.9999,true,false,0.0001,223633de
223633de_38,223633de_37,38,1.269646,false,0.47227,0.99,0.9999,true,false,0.0001,223633de
223633de_39,223633de_38,39,0.705812,false,0.46173,0.99,0.9999,true,false,0.0001,223633de
223633de_40,223633de_39,40,0.731863,false,0.45558,0.99,0.9999,true,false,0.0001,223633de
223633de_41,223633de_40,41,1.357314,false,0.44978,0.99,0.9999,true,false,0.0001,223633de
223633de_42,223633de_41,42,0.732803,false,0.4375,0.99,0.9999,true,false,0.0001,223633de
223633de_43,223633de_42,43,1.18838,false,0.43411,0.99,0.9999,true,false,0.0001,223633de
223633de_44,223633de_43,44,0.725797,false,0.41223,0.99,0.9999,true,false,0.0001,223633de
223633de_45,223633de_44,45,0.813925,false,0.41199,0.99,0.9999,true,false,0.0001,223633de
223633de_46,223633de_45,46,1.597577,false,0.40562,0.99,0.9999,true,false,0.0001,223633de
223633de_47,223633de_46,47,1.206862,false,0.39888,0.99,0.9999,true,false,0.0001,223633de
223633de_48,223633de_47,48,1.680854,false,0.3967,0.99,0.9999,true,false,0.0001,223633de
223633de_49,223633de_48,49,0.976427,false,0.37126,0.99,0.9999,true,false,0.0001,223633de
223633de_50,223633de_49,50,0.970549,false,0.37011,0.99,0.9999,true,false,0.0001,223633de
223633de_51,223633de_50,51,1.059036,false,0.36302,0.99,0.9999,true,false,0.0001,223633de
223633de_52,223633de_51,52,1.294273,false,0.3524,0.99,0.9999,true,false,0.0001,223633de
223633de_53,223633de_52,53,1.335619,false,0.34764,0.99,0.9999,true,false,0.0001,223633de
223633de_54,223633de_53,54,0.699983,false,0.34167,0.99,0.9999,true,false,0.0001,223633de
223633de_55,223633de_54,55,1.096019,false,0.33053,0.99,0.9999,true,false,0.0001,223633de
223633de_56,223633de_55,56,0.707409,false,0.3232,0.99,0.9999,true,false,0.0001,223633de
223633de_57,223633de_56,57,1.278578,false,0.32622,0.99,0.9999,true,false,0.0001,223633de
223633de_58,223633de_57,58,0.741758,false,0.31947,0.99,0.9999,true,false,0.0001,223633de
223633de_59,223633de_58,59,0.699783,false,0.30392,0.99,0.9999,true,false,0.0001,223633de
223633de_60,223633de_59,60,0.411302,false,0.29547,0.99,0.9999,true,false,0.0001,223633de
223633de_61,223633de_60,61,0.538856,false,0.28581,0.99,0.9999,true,false,0.0001,223633de
223633de_62,223633de_61,62,0.665089,false,0.29046,0.99,0.9999,true,false,0.0001,223633de
223633de_63,223633de_62,63,0.830121,false,0.28518,0.99,0.9999,true,false,0.0001,223633de
223633de_64,223633de_63,64,0.739236,false,0.27024,0.99,0.9999,true,false,0.0001,223633de
223633de_65,223633de_64,65,1.437595,false,0.27762,0.99,0.9999,true,false,0.0001,223633de
223633de_66,223633de_65,66,0.585796,false,0.25834,0.99,0.9999,true,false,0.0001,223633de
223633de_67,223633de_66,67,1.729237,false,0.26666,0.99,0.9999,true,false,0.0001,223633de
223633de_68,223633de_67,68,1.320971,false,0.26362,0.99,0.9999,true,false,0.0001,223633de
223633de_69,223633de_68,69,1.713632,false,0.24857,0.99,0.9999,true,false,0.0001,223633de
223633de_70,223633de_69,70,2.268843,false,0.2546,0.99,0.9999,true,false,0.0001,223633de
223633de_71,223633de_70,71,1.761732,false,0.25254,0.99,0.9999,true,false,0.0001,223633de
223633de_72,223633de_71,72,1.703627,false,0.24052,0.99,0.9999,true,false,0.0001,223633de
223633de_73,223633de_72,73,1.808965,false,0.23649,0.99,0.9999,true,false,0.0001,223633de
223633de_74,223633de_73,74,2.387522,false,0.24211,0.99,0.9999,true,false,0.0001,223633de
223633de_75,223633de_74,75,1.005624,false,0.22497,0.99,0.9999,true,false,0.0001,223633de
223633de_76,223633de_75,76,1.020959,false,0.21901,0.99,0.9999,true,false,0.0001,223633de
223633de_77,223633de_76,77,1.061173,false,0.21329,0.99,0.9999,true,false,0.0001,223633de
223633de_78,223633de_77,78,1.198982,false,0.21818,0.99,0.9999,true,false,0.0001,223633de
223633de_79,223633de_78,79,0.889605,false,0.20391,0.99,0.9999,true,false,0.0001,223633de
223633de_80,223633de_79,80,1.281479,false,0.20702,0.99,0.9999,true,false,0.0001,223633de
223633de_81,223633de_80,81,0.658156,false,0.195,0.99,0.9999,true,false,0.0001,223633de
223633de_82,223633de_81,82,0.748224,false,0.18737,0.99,0.9999,true,false,0.0001,223633de
223633de_83,223633de_82,83,1.00102,false,0.18818,0.99,0.9999,true,false,0.0001,223633de
223633de_84,223633de_83,84,0.745341,false,0.17619,0.99,0.9999,true,false,0.0001,223633de
223633de_85,223633de_84,85,1.034872,false,0.18331,0.99,0.9999,true,false,0.0001,223633de
223633de_86,223633de_85,86,1.378461,false,0.178,0.99,0.9999,true,false,0.0001,223633de
223633de_87,223633de_86,87,0.457607,false,0.17388,0.99,0.9999,true,false,0.0001,223633de
223633de_88,223633de_87,88,0.562264,false,0.17126,0.99,0.9999,true,false,0.0001,223633de
223633de_89,223633de_88,89,0.721507,false,0.16991,0.99,0.9999,true,false,0.0001,223633de
223633de_90,223633de_89,90,0.640051,false,0.16071,0.99,0.9999,true,false,0.0001,223633de
223633de_91,223633de_90,91,0.993333,false,0.17662,0.99,0.9999,true,false,0.0001,223633de
223633de_92,223633de_91,92,0.673578,false,0.1656,0.99,0.9999,true,false,0.0001,223633de
223633de_93,223633de_92,93,0.841708,false,0.16315,0.99,0.9999,true,false,0.0001,223633de
223633de_94,223633de_93,94,1.139212,false,0.16429,0.99,0.9999,true,false,0.0001,223633de
223633de_95,223633de_94,95,0.522863,false,0.15616,0.99,0.9999,true,false,0.0001,223633de
223633de_96,223633de_95,96,1.187265,false,0.16554,0.99,0.9999,true,false,0.0001,223633de
223633de_97,223633de_96,97,0.90152,false,0.16756,0.99,0.9999,true,false,0.0001,223633de
223633de_98,223633de_97,98,1.376939,false,0.16579,0.99,0.9999,true,false,0.0001,223633de
223633de_99,223633de_98,99,1.555056,true,0.16283,0.99,0.9999,true,false,0.0001,223633de
bee01733_0,,0,1.235217,false,1.47061,0.9,0.9999,true,false,0.0001,bee01733
bee01733_1,bee01733_0,1,0.83376,false,1.24218,0.9,0.9999,true,false,0.0001,bee01733
bee01733_2,bee01733_1,2,0.980947,false,1.09923,0.9,0.9999,true,false,0.0001,bee01733
bee01733_3,bee01733_2,3,3.215192,false,1.0102,0.9,0.9999,true,false,0.0001,bee01733
bee01733_4,bee01733_3,4,1.026225,false,0.92338,0.9,0.9999,true,false,0.0001,bee01733
bee01733_5,bee01733_4,5,3.469394,false,0.88466,0.9,0.9999,true,false,0.0001,bee01733
bee01733_6,bee01733_5,6,1.127145,false,0.82135,0.9,0.9999,true,false,0.0001,bee01733
bee01733_7,bee01733_6,7,1.468688,false,0.79332,0.9,0.9999,true,false,0.0001,bee01733
bee01733_8,bee01733_7,8,0.719072,false,0.75243,0.9,0.9999,true,false,0.0001,bee01733
bee01733_9,bee01733_8,9,1.133533,false,0.72956,0.9,0.9999,true,false,0.0001,bee01733
bee01733_10,bee01733_9,10,1.412674,false,0.69974,0.9,0.9999,true,false,0.0001,bee01733
bee01733_11,bee01733_10,11,0.542163,false,0.66735,0.9,0.9999,true,false,0.0001,bee01733
bee01733_12,bee01733_11,12,0.517041,false,0.65809,0.9,0.9999,true,false,0.0001,bee01733
bee01733_13,bee01733_12,13,0.382003,false,0.63475,0.9,0.9999,true,false,0.0001,bee01733
bee01733_14,bee01733_13,14,0.792189,false,0.61715,0.9,0.9999,true,false,0.0001,bee01733
bee01733_15,bee01733_14,15,0.61235,false,0.59959,0.9,0.9999,true,false,0.0001,bee01733
bee01733_16,bee01733_15,16,1.1081,false,0.58655,0.9,0.9999,true,false,0.0001,bee01733
bee01733_17,bee01733_16,17,1.282686,false,0.5694,0.9,0.9999,true,false,0.0001,bee01733
bee01733_18,bee01733_17,18,0.884083,false,0.55897,0.9,0.9999,true,false,0.0001,bee01733
bee01733_19,bee01733_18,19,0.736708,false,0.5426,0.9,0.9999,true,false,0.0001,bee01733
bee01733_20,bee01733_19,20,1.549072,false,0.5326,0.9,0.9999,true,false,0.0001,bee01733
bee01733_21,bee01733_20,21,1.738081,false,0.51829,0.9,0.9999,true,false,0.0001,bee01733
bee01733_22,bee01733_21,22,1.502616,false,0.50559,0.9,0.9999,true,false,0.0001,bee01733
bee01733_23,bee01733_22,23,1.509795,false,0.49468,0.9,0.9999,true,false,0.0001,bee01733
bee01733_24,bee01733_23,24,0.656478,false,0.48075,0.9,0.9999,true,false,0.0001,bee01733
bee01733_25,bee01733_24,25,2.982846,false,0.47492,0.9,0.9999,true,false,0.0001,bee01733
bee01733_26,bee01733_25,26,1.177651,false,0.45968,0.9,0.9999,true,false,0.0001,bee01733
bee01733_27,bee01733_26,27,0.613601,false,0.44188,0.9,0.9999,true,false,0.0001,bee01733
bee01733_28,bee01733_27,28,1.349851,false,0.43078,0.9,0.9999,true,false,0.0001,bee01733
bee01733_29,bee01733_28,29,0.856608,false,0.42238,0.9,0.9999,true,false,0.0001,bee01733
bee01733_30,bee01733_29,30,1.31903,false,0.4156,0.9,0.9999,true,false,0.0001,bee01733
bee01733_31,bee01733_30,31,0.75593,false,0.40452,0.9,0.9999,true,false,0.0001,bee01733
bee01733_32,bee01733_31,32,1.093029,false,0.39475,0.9,0.9999,true,false,0.0001,bee01733
bee01733_33,bee01733_32,33,1.284309,false,0.38497,0.9,0.9999,true,false,0.0001,bee01733
bee01733_34,bee01733_33,34,0.566248,false,0.36954,0.9,0.9999,true,false,0.0001,bee01733
bee01733_35,bee01733_34,35,0.844354,false,0.36242,0.9,0.9999,true,false,0.0001,bee01733
bee01733_36,bee01733_35,36,0.780363,false,0.35107,0.9,0.9999,true,false,0.0001,bee01733
bee01733_37,bee01733_36,37,1.638131,false,0.35304,0.9,0.9999,true,false,0.0001,bee01733
bee01733_38,bee01733_37,38,0.749067,false,0.34462,0.9,0.9999,true,false,0.0001,bee01733
bee01733_39,bee01733_38,39,0.4346,false,0.32966,0.9,0.9999,true,false,0.0001,bee01733
bee01733_40,bee01733_39,40,0.770495,false,0.32821,0.9,0.9999,true,false,0.0001,bee01733
bee01733_41,bee01733_40,41,2.674605,false,0.33087,0.9,0.9999,true,false,0.0001,bee01733
bee01733_42,bee01733_41,42,0.911723,false,0.30839,0.9,0.9999,true,false,0.0001,bee01733
bee01733_43,bee01733_42,43,0.870459,false,0.29916,0.9,0.9999,true,false,0.0001,bee01733
bee01733_44,bee01733_43,44,0.887463,false,0.28888,0.9,0.9999,true,false,0.0001,bee01733
bee01733_45,bee01733_44,45,0.480289,false,0.28397,0.9,0.9999,true,false,0.0001,bee01733
bee01733_46,bee01733_45,46,1.430329,false,0.28484,0.9,0.9999,true,false,0.0001,bee01733
bee01733_47,bee01733_46,47,0.478687,false,0.26611,0.9,0.9999,true,false,0.0001,bee01733
bee01733_48,bee01733_47,48,1.126586,false,0.25942,0.9,0.9999,true,false,0.0001,bee01733
bee01733_49,bee01733_48,49,0.939602,false,0.25825,0.9,0.9999,true,false,0.0001,bee01733
bee01733_50,bee01733_49,50,1.295684,false,0.25525,0.9,0.9999,true,false,0.0001,bee01733
bee01733_51,bee01733_50,51,0.716115,false,0.24668,0.9,0.9999,true,false,0.0001,bee01733
bee01733_52,bee01733_51,52,0.809125,false,0.24721,0.9,0.9999,true,false,0.0001,bee01733
bee01733_53,bee01733_52,53,1.165962,false,0.2376,0.9,0.9999,true,false,0.0001,bee01733
bee01733_54,bee01733_53,54,0.685572,false,0.22166,0.9,0.9999,true,false,0.0001,bee01733
bee01733_55,bee01733_54,55,0.740116,false,0.23443,0.9,0.9999,true,false,0.0001,bee01733
bee01733_56,bee01733_55,56,1.012386,false,0.2208,0.9,0.9999,true,false,0.0001,bee01733
bee01733_57,bee01733_56,57,1.20151,false,0.22036,0.9,0.9999,true,false,0.0001,bee01733
bee01733_58,bee01733_57,58,1.146766,false,0.20958,0.9,0.9999,true,false,0.0001,bee01733
bee01733_59,bee01733_58,59,1.031942,false,0.20382,0.9,0.9999,true,false,0.0001,bee01733
bee01733_60,bee01733_59,60,1.181193,false,0.19912,0.9,0.9999,true,false,0.0001,bee01733
bee01733_61,bee01733_60,61,0.584583,false,0.18739,0.9,0.9999,true,false,0.0001,bee01733
bee01733_62,bee01733_61,62,1.687673,false,0.19866,0.9,0.9999,true,false,0.0001,bee01733
bee01733_63,bee01733_62,63,0.862341,false,0.1938,0.9,0.9999,true,false,0.0001,bee01733
bee01733_64,bee01733_63,64,0.918739,false,0.18749,0.9,0.9999,true,false,0.0001,bee01733
bee01733_65,bee01733_64,65,1.551322,false,0.18286,0.9,0.9999,true,false,0.0001,bee01733
bee01733_66,bee01733_65,66,0.591313,false,0.16686,0.9,0.9999,true,false,0.0001,bee01733
bee01733_67,bee01733_66,67,0.580031,false,0.16527,0.9,0.9999,true,false,0.0001,bee01733
bee01733_68,bee01733_67,68,0.482674,false,0.15941,0.9,0.9999,true,false,0.0001,bee01733
bee01733_69,bee01733_68,69,1.857734,false,0.16473,0.9,0.9999,true,false,0.0001,bee01733
bee01733_70,bee01733_69,70,2.541583,false,0.16611,0.9,0.9999,true,false,0.0001,bee01733
bee01733_71,bee01733_70,71,0.991523,false,0.1509,0.9,0.9999,true,false,0.0001,bee01733
bee01733_72,bee01733_71,72,0.935941,false,0.15752,0.9,0.9999,true,false,0.0001,bee01733
bee01733_73,bee01733_72,73,1.029468,false,0.15233,0.9,0.9999,true,false,0.0001,bee01733
bee01733_74,bee01733_73,74,0.82258,false,0.14667,0.9,0.9999,true,false,0.0001,bee01733
bee01733_75,bee01733_74,75,1.090466,false,0.14211,0.9,0.9999,true,false,0.0001,bee01733
bee01733_76,bee01733_75,76,1.434115,false,0.15568,0.9,0.9999,true,false,0.0001,bee01733
bee01733_77,bee01733_76,77,0.910187,false,0.13707,0.9,0.9999,true,false,0.0001,bee01733
bee01733_78,bee01733_77,78,1.013169,false,0.13377,0.9,0.9999,true,false,0.0001,bee01733
bee01733_79,bee01733_78,79,1.272139,false,0.13697,0.9,0.9999,true,false,0.0001,bee01733
bee01733_80,bee01733_79,80,0.649228,false,0.12503,0.9,0.9999,true,false,0.0001,bee01733
bee01733_81,bee01733_80,81,0.437795,false,0.11924,0.9,0.9999,true,false,0.0001,bee01733
bee01733_82,bee01733_81,82,0.57405,false,0.11891,0.9,0.9999,true,false,0.0001,bee01733
bee01733_83,bee01733_82,83,1.395561,false,0.12485,0.9,0.9999,true,false,0.0001,bee01733
bee01733_84,bee01733_83,84,0.887878,false,0.12357,0.9,0.9999,true,false,0.0001,bee01733
bee01733_85,bee01733_84,85,0.636531,false,0.11512,0.9,0.9999,true,false,0.0001,bee01733
bee01733_86,bee01733_85,86,1.108662,false,0.11834,0.9,0.9999,true,false,0.0001,bee01733
bee01733_87,bee01733_86,87,0.496479,false,0.10541,0.9,0.9999,true,false,0.0001,bee01733
bee01733_88,bee01733_87,88,0.932688,false,0.10903,0.9,0.9999,true,false,0.0001,bee01733
bee01733_89,bee01733_88,89,0.510152,false,0.10865,0.9,0.9999,true,false,0.0001,bee01733
bee01733_90,bee01733_89,90,0.902481,false,0.10872,0.9,0.9999,true,false,0.0001,bee01733
bee01733_91,bee01733_90,91,0.527195,false,0.10284,0.9,0.9999,true,false,0.0001,bee01733
bee01733_92,bee01733_91,92,0.58046,false,0.10752,0.9,0.9999,true,false,0.0001,bee01733
bee01733_93,bee01733_92,93,0.580183,false,0.10767,0.9,0.9999,true,false,0.0001,bee01733
bee01733_94,bee01733_93,94,1.93922,false,0.10989,0.9,0.9999,true,false,0.0001,bee01733
bee01733_95,bee01733_94,95,0.495439,false,0.0978,0.9,0.9999,true,false,0.0001,bee01733
bee01733_96,bee01733_95,96,0.502449,false,0.09985,0.9,0.9999,true,false,0.0001,bee01733
bee01733_97,bee01733_96,97,0.730833,false,0.09523,0.9,0.9999,true,false,0.0001,bee01733
bee01733_98,bee01733_97,98,1.033527,false,0.09423,0.9,0.9999,true,false,0.0001,bee01733
bee01733_99,bee01733_98,99,0.633268,true,0.0933,0.9,0.9999,true,false,0.0001,bee01733
e8aca657_0,,0,2.024549,false,1.75146,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_1,e8aca657_0,1,0.488807,false,1.53951,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_2,e8aca657_1,2,0.383828,false,1.4496,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_3,e8aca657_2,3,0.811005,false,1.34186,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_4,e8aca657_3,4,0.223561,false,1.23491,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_5,e8aca657_4,5,0.265797,false,1.12462,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_6,e8aca657_5,6,0.300663,false,1.0571,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_7,e8aca657_6,7,0.271668,false,1.01359,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_8,e8aca657_7,8,0.319535,false,0.97408,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_9,e8aca657_8,9,0.28443,false,0.92505,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_10,e8aca657_9,10,0.236843,false,0.88189,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_11,e8aca657_10,11,0.281243,false,0.85544,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_12,e8aca657_11,12,0.262123,false,0.82194,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_13,e8aca657_12,13,0.133871,false,0.79637,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_14,e8aca657_13,14,0.269809,false,0.78226,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_15,e8aca657_14,15,0.231126,false,0.76867,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_16,e8aca657_15,16,0.247843,false,0.74691,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_17,e8aca657_16,17,0.239526,false,0.72549,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_18,e8aca657_17,18,0.282915,false,0.70674,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_19,e8aca657_18,19,0.120083,false,0.67617,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_20,e8aca657_19,20,0.175507,false,0.65609,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_21,e8aca657_20,21,0.13782,false,0.63687,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_22,e8aca657_21,22,0.080311,false,0.61547,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_23,e8aca657_22,23,0.122096,false,0.60468,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_24,e8aca657_23,24,0.110387,false,0.58976,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_25,e8aca657_24,25,0.090069,false,0.58276,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_26,e8aca657_25,26,0.074074,false,0.55873,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_27,e8aca657_26,27,0.170776,false,0.5707,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_28,e8aca657_27,28,0.077964,false,0.52719,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_29,e8aca657_28,29,0.054202,false,0.51753,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_30,e8aca657_29,30,0.055814,false,0.51053,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_31,e8aca657_30,31,0.053042,false,0.49469,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_32,e8aca657_31,32,0.047136,false,0.48251,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_33,e8aca657_32,33,0.0575,false,0.46591,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_34,e8aca657_33,34,0.121674,false,0.47354,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_35,e8aca657_34,35,0.071117,false,0.45695,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_36,e8aca657_35,36,0.071118,false,0.43891,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_37,e8aca657_36,37,0.066725,false,0.43724,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_38,e8aca657_37,38,0.101068,false,0.43204,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_39,e8aca657_38,39,0.058702,false,0.4122,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_40,e8aca657_39,40,0.082436,false,0.40241,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_41,e8aca657_40,41,0.036834,false,0.3934,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_42,e8aca657_41,42,0.034665,false,0.38387,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_43,e8aca657_42,43,0.073974,false,0.381,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_44,e8aca657_43,44,0.055016,false,0.36707,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_45,e8aca657_44,45,0.036064,false,0.35257,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_46,e8aca657_45,46,0.032354,false,0.34439,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_47,e8aca657_46,47,0.124741,false,0.34206,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_48,e8aca657_47,48,0.063801,false,0.33297,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_49,e8aca657_48,49,0.047018,false,0.32506,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_50,e8aca657_49,50,0.053961,false,0.31417,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_51,e8aca657_50,51,0.057938,false,0.32012,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_52,e8aca657_51,52,0.053804,false,0.30025,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_53,e8aca657_52,53,0.035259,false,0.29165,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_54,e8aca657_53,54,0.042045,false,0.29585,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_55,e8aca657_54,55,0.027233,false,0.27707,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_56,e8aca657_55,56,0.040018,false,0.27378,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_57,e8aca657_56,57,0.054493,false,0.27919,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_58,e8aca657_57,58,0.019934,false,0.25984,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_59,e8aca657_58,59,0.059085,false,0.25943,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_60,e8aca657_59,60,0.044704,false,0.2507,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_61,e8aca657_60,61,0.042356,false,0.23907,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_62,e8aca657_61,62,0.022865,false,0.22857,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_63,e8aca657_62,63,0.045297,false,0.2305,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_64,e8aca657_63,64,0.029945,false,0.22098,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_65,e8aca657_64,65,0.039315,false,0.22078,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_66,e8aca657_65,66,0.040131,false,0.21103,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_67,e8aca657_66,67,0.028516,false,0.20662,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_68,e8aca657_67,68,0.017527,false,0.19092,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_69,e8aca657_68,69,0.029135,false,0.19342,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_70,e8aca657_69,70,0.029456,false,0.19533,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_71,e8aca657_70,71,0.034274,false,0.18526,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_72,e8aca657_71,72,0.030411,false,0.18657,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_73,e8aca657_72,73,0.029312,false,0.1778,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_74,e8aca657_73,74,0.024928,false,0.1734,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_75,e8aca657_74,75,0.020214,false,0.16452,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_76,e8aca657_75,76,0.050336,false,0.16649,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_77,e8aca657_76,77,0.022635,false,0.16052,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_78,e8aca657_77,78,0.028345,false,0.15888,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_79,e8aca657_78,79,0.028055,false,0.16118,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_80,e8aca657_79,80,0.034685,false,0.15816,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_81,e8aca657_80,81,0.01769,false,0.14467,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_82,e8aca657_81,82,0.026083,false,0.14478,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_83,e8aca657_82,83,0.026267,false,0.14716,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_84,e8aca657_83,84,0.032447,false,0.143,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_85,e8aca657_84,85,0.017091,false,0.13548,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_86,e8aca657_85,86,0.040051,false,0.14887,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_87,e8aca657_86,87,0.026388,false,0.13167,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_88,e8aca657_87,88,0.028265,false,0.13242,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_89,e8aca657_88,89,0.027234,false,0.12167,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_90,e8aca657_89,90,0.042771,false,0.12783,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_91,e8aca657_90,91,0.06298,false,0.12698,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_92,e8aca657_91,92,0.025736,false,0.1278,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_93,e8aca657_92,93,0.021362,false,0.11939,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_94,e8aca657_93,94,0.020126,false,0.1134,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_95,e8aca657_94,95,0.024186,false,0.11341,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_96,e8aca657_95,96,0.031365,false,0.1102,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_97,e8aca657_96,97,0.0375,false,0.1129,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_98,e8aca657_97,98,0.025707,false,0.11017,0.8,0.9999,true,false,0.001,e8aca657
e8aca657_99,e8aca657_98,99,0.02006,true,0.10899,0.8,0.9999,true,false,0.001,e8aca657
a23eaa68_0,,0,2.398015,false,1.51712,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_1,a23eaa68_0,1,6.816066,false,1.34392,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_2,a23eaa68_1,2,5.405205,false,1.21972,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_3,a23eaa68_2,3,3.401731,false,1.11814,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_4,a23eaa68_3,4,10.359797,false,1.06269,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_5,a23eaa68_4,5,4.452149,false,0.98272,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_6,a23eaa68_5,6,5.7413,false,0.93672,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_7,a23eaa68_6,7,6.234888,false,0.89551,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_8,a23eaa68_7,8,9.462627,false,0.85793,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_9,a23eaa68_8,9,9.098773,false,0.8243,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_10,a23eaa68_9,10,8.514635,false,0.79844,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_11,a23eaa68_10,11,7.21449,false,0.76645,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_12,a23eaa68_11,12,8.437738,false,0.7388,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_13,a23eaa68_12,13,6.285107,false,0.71019,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_14,a23eaa68_13,14,4.422077,false,0.6905,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_15,a23eaa68_14,15,3.281317,false,0.66218,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_16,a23eaa68_15,16,10.912744,false,0.64992,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_17,a23eaa68_16,17,7.30956,false,0.63132,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_18,a23eaa68_17,18,11.211532,false,0.62094,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_19,a23eaa68_18,19,3.778063,false,0.59271,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_20,a23eaa68_19,20,7.947866,false,0.58029,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_21,a23eaa68_20,21,7.63264,false,0.56631,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_22,a23eaa68_21,22,5.410871,false,0.55135,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_23,a23eaa68_22,23,6.938238,false,0.53034,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_24,a23eaa68_23,24,5.242269,false,0.52595,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_25,a23eaa68_24,25,2.930945,false,0.49154,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_26,a23eaa68_25,26,6.459821,false,0.49163,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_27,a23eaa68_26,27,7.938151,false,0.47724,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_28,a23eaa68_27,28,14.193269,false,0.47354,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_29,a23eaa68_28,29,7.374644,false,0.44626,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_30,a23eaa68_29,30,5.193552,false,0.44636,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_31,a23eaa68_30,31,10.236976,false,0.4368,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_32,a23eaa68_31,32,13.585534,false,0.42672,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_33,a23eaa68_32,33,13.142458,false,0.411,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_34,a23eaa68_33,34,3.620124,false,0.39974,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_35,a23eaa68_34,35,11.467344,false,0.39666,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_36,a23eaa68_35,36,12.876433,false,0.37336,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_37,a23eaa68_36,37,8.857482,false,0.36953,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_38,a23eaa68_37,38,3.808937,false,0.35185,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_39,a23eaa68_38,39,10.460142,false,0.35529,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_40,a23eaa68_39,40,5.057009,false,0.33146,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_41,a23eaa68_40,41,13.48296,false,0.32827,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_42,a23eaa68_41,42,7.539992,false,0.32952,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_43,a23eaa68_42,43,2.799709,false,0.31454,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_44,a23eaa68_43,44,6.206178,false,0.30509,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_45,a23eaa68_44,45,4.166923,false,0.29611,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_46,a23eaa68_45,46,4.527338,false,0.28201,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_47,a23eaa68_46,47,5.007428,false,0.28246,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_48,a23eaa68_47,48,15.880593,false,0.28908,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_49,a23eaa68_48,49,7.361358,false,0.27403,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_50,a23eaa68_49,50,6.371335,false,0.26885,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_51,a23eaa68_50,51,31.745184,false,0.28284,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_52,a23eaa68_51,52,11.429937,false,0.25478,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_53,a23eaa68_52,53,18.077959,false,0.25192,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_54,a23eaa68_53,54,5.386787,false,0.23713,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_55,a23eaa68_54,55,9.61823,false,0.24063,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_56,a23eaa68_55,56,17.820833,false,0.23143,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_57,a23eaa68_56,57,3.701467,false,0.22431,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_58,a23eaa68_57,58,15.432609,false,0.223,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_59,a23eaa68_58,59,6.286845,false,0.21446,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_60,a23eaa68_59,60,3.268008,false,0.20951,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_61,a23eaa68_60,61,9.170472,false,0.20581,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_62,a23eaa68_61,62,12.695303,false,0.21423,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_63,a23eaa68_62,63,9.248817,false,0.20421,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_64,a23eaa68_63,64,7.151424,false,0.19167,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_65,a23eaa68_64,65,11.314331,false,0.19307,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_66,a23eaa68_65,66,10.13113,false,0.1935,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_67,a23eaa68_66,67,10.916911,false,0.19079,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_68,a23eaa68_67,68,6.89318,false,0.1771,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_69,a23eaa68_68,69,12.112848,false,0.18473,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_70,a23eaa68_69,70,2.380518,false,0.16868,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_71,a23eaa68_70,71,2.309118,false,0.16723,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_72,a23eaa68_71,72,7.960624,false,0.16032,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_73,a23eaa68_72,73,2.910873,false,0.16647,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_74,a23eaa68_73,74,3.220703,false,0.15634,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_75,a23eaa68_74,75,3.921253,false,0.16602,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_76,a23eaa68_75,76,8.509507,false,0.16385,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_77,a23eaa68_76,77,2.098464,false,0.14845,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_78,a23eaa68_77,78,5.923829,false,0.14822,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_79,a23eaa68_78,79,7.586082,false,0.14338,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_80,a23eaa68_79,80,2.953245,false,0.14784,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_81,a23eaa68_80,81,4.330052,false,0.14099,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_82,a23eaa68_81,82,4.887248,false,0.13753,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_83,a23eaa68_82,83,9.163207,false,0.14509,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_84,a23eaa68_83,84,6.98708,false,0.12875,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_85,a23eaa68_84,85,8.840796,false,0.14084,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_86,a23eaa68_85,86,1.550503,false,0.12564,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_87,a23eaa68_86,87,1.431483,false,0.12184,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_88,a23eaa68_87,88,2.33338,false,0.11909,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_89,a23eaa68_88,89,1.887071,false,0.12362,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_90,a23eaa68_89,90,2.633224,false,0.12532,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_91,a23eaa68_90,91,3.073216,false,0.12,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_92,a23eaa68_91,92,2.231055,false,0.11161,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_93,a23eaa68_92,93,5.279477,false,0.12487,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_94,a23eaa68_93,94,5.764457,false,0.12082,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_95,a23eaa68_94,95,3.486492,false,0.11391,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_96,a23eaa68_95,96,4.305764,false,0.12393,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_97,a23eaa68_96,97,2.160258,false,0.10862,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_98,a23eaa68_97,98,3.435224,false,0.10762,0.5,0.9,true,false,0.0001,a23eaa68
a23eaa68_99,a23eaa68_98,99,1.438887,true,0.10397,0.5,0.9,true,false,0.0001,a23eaa68
06cc3b72_0,,0,0.286032,false,1.6791,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_1,06cc3b72_0,1,0.259395,false,1.48017,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_2,06cc3b72_1,2,0.327862,false,1.29907,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_3,06cc3b72_2,3,0.084186,false,1.10892,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_4,06cc3b72_3,4,0.145843,false,1.02241,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_5,06cc3b72_4,5,0.138093,false,0.94815,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_6,06cc3b72_5,6,0.122723,false,0.88299,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_7,06cc3b72_6,7,0.075946,false,0.81398,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_8,06cc3b72_7,8,0.124566,false,0.78485,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_9,06cc3b72_8,9,0.121937,false,0.73965,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_10,06cc3b72_9,10,0.063603,false,0.69138,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_11,06cc3b72_10,11,0.138863,false,0.68181,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_12,06cc3b72_11,12,0.069834,false,0.63884,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_13,06cc3b72_12,13,0.110692,false,0.62878,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_14,06cc3b72_13,14,0.098977,false,0.59476,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_15,06cc3b72_14,15,0.054025,false,0.57051,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_16,06cc3b72_15,16,0.0696,false,0.55409,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_17,06cc3b72_16,17,0.038262,false,0.52072,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_18,06cc3b72_17,18,0.04841,false,0.51136,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_19,06cc3b72_18,19,0.060229,false,0.50313,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_20,06cc3b72_19,20,0.109683,false,0.49998,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_21,06cc3b72_20,21,0.06389,false,0.47165,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_22,06cc3b72_21,22,0.051993,false,0.45227,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_23,06cc3b72_22,23,0.147089,false,0.45184,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_24,06cc3b72_23,24,0.071895,false,0.43342,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_25,06cc3b72_24,25,0.053151,false,0.41419,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_26,06cc3b72_25,26,0.082754,false,0.41658,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_27,06cc3b72_26,27,0.153674,false,0.41048,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_28,06cc3b72_27,28,0.048779,false,0.38712,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_29,06cc3b72_28,29,0.074246,false,0.39441,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_30,06cc3b72_29,30,0.057694,false,0.36687,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_31,06cc3b72_30,31,0.056695,false,0.36067,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_32,06cc3b72_31,32,0.026529,false,0.3375,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_33,06cc3b72_32,33,0.0731,false,0.34638,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_34,06cc3b72_33,34,0.05602,false,0.33598,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_35,06cc3b72_34,35,0.154505,false,0.34098,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_36,06cc3b72_35,36,0.050693,false,0.30578,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_37,06cc3b72_36,37,0.059177,false,0.30063,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_38,06cc3b72_37,38,0.05421,false,0.28566,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_39,06cc3b72_38,39,0.06708,false,0.29191,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_40,06cc3b72_39,40,0.07106,false,0.28285,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_41,06cc3b72_40,41,0.026849,false,0.26727,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_42,06cc3b72_41,42,0.070631,false,0.26813,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_43,06cc3b72_42,43,0.038271,false,0.24912,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_44,06cc3b72_43,44,0.06889,false,0.26177,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_45,06cc3b72_44,45,0.038989,false,0.2492,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_46,06cc3b72_45,46,0.046305,false,0.24303,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_47,06cc3b72_46,47,0.064869,false,0.23713,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_48,06cc3b72_47,48,0.038768,false,0.2354,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_49,06cc3b72_48,49,0.083711,false,0.23125,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_50,06cc3b72_49,50,0.04693,false,0.21661,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_51,06cc3b72_50,51,0.053054,false,0.21124,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_52,06cc3b72_51,52,0.043609,false,0.20718,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_53,06cc3b72_52,53,0.019327,false,0.19537,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_54,06cc3b72_53,54,0.030341,false,0.19425,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_55,06cc3b72_54,55,0.079854,false,0.20396,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_56,06cc3b72_55,56,0.061308,false,0.18679,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_57,06cc3b72_56,57,0.035824,false,0.17938,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_58,06cc3b72_57,58,0.032701,false,0.17106,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_59,06cc3b72_58,59,0.021586,false,0.17258,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_60,06cc3b72_59,60,0.049368,false,0.17501,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_61,06cc3b72_60,61,0.028819,false,0.17971,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_62,06cc3b72_61,62,0.076546,false,0.17094,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_63,06cc3b72_62,63,0.028735,false,0.15281,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_64,06cc3b72_63,64,0.017159,false,0.15287,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_65,06cc3b72_64,65,0.041728,false,0.15108,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_66,06cc3b72_65,66,0.020959,false,0.14285,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_67,06cc3b72_66,67,0.01836,false,0.14038,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_68,06cc3b72_67,68,0.039274,false,0.13945,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_69,06cc3b72_68,69,0.016001,false,0.13551,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_70,06cc3b72_69,70,0.104,false,0.15074,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_71,06cc3b72_70,71,0.033805,false,0.12686,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_72,06cc3b72_71,72,0.022553,false,0.12857,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_73,06cc3b72_72,73,0.042803,false,0.12968,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_74,06cc3b72_73,74,0.025055,false,0.12629,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_75,06cc3b72_74,75,0.020785,false,0.11886,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_76,06cc3b72_75,76,0.036053,false,0.12403,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_77,06cc3b72_76,77,0.023248,false,0.11102,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_78,06cc3b72_77,78,0.039735,false,0.12514,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_79,06cc3b72_78,79,0.036726,false,0.10852,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_80,06cc3b72_79,80,0.033565,false,0.10638,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_81,06cc3b72_80,81,0.026585,false,0.10727,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_82,06cc3b72_81,82,0.029326,false,0.11937,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_83,06cc3b72_82,83,0.048796,false,0.12336,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_84,06cc3b72_83,84,0.028239,false,0.10596,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_85,06cc3b72_84,85,0.019193,false,0.09673,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_86,06cc3b72_85,86,0.013826,false,0.09791,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_87,06cc3b72_86,87,0.020368,false,0.10272,0,0.9999,true,false,0.001,06cc3b72
06cc3b72_88,06cc3b72_87,88,0.045696,true,0.101,0,0.9999,true,false,0.001,06cc3b72
43b3733f_0,,0,1.644704,false,1.42808,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_1,43b3733f_0,1,2.038153,false,1.27762,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_2,43b3733f_1,2,2.830275,false,1.17625,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_3,43b3733f_2,3,1.208911,false,1.08132,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_4,43b3733f_3,4,4.361898,false,1.01593,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_5,43b3733f_4,5,2.052082,false,0.94713,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_6,43b3733f_5,6,4.318616,false,0.90718,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_7,43b3733f_6,7,4.506211,false,0.86886,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_8,43b3733f_7,8,6.478596,false,0.82606,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_9,43b3733f_8,9,3.125304,false,0.799,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_10,43b3733f_9,10,5.376261,false,0.7654,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_11,43b3733f_10,11,3.017817,false,0.73663,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_12,43b3733f_11,12,7.058792,false,0.71806,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_13,43b3733f_12,13,4.735638,false,0.70283,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_14,43b3733f_13,14,2.455834,false,0.65691,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_15,43b3733f_14,15,2.974958,false,0.63902,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_16,43b3733f_15,16,4.020546,false,0.62361,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_17,43b3733f_16,17,10.337101,false,0.60962,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_18,43b3733f_17,18,5.973373,false,0.58426,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_19,43b3733f_18,19,2.634308,false,0.57334,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_20,43b3733f_19,20,8.926837,false,0.56158,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_21,43b3733f_20,21,2.136401,false,0.53282,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_22,43b3733f_21,22,3.888638,false,0.52483,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_23,43b3733f_22,23,4.357674,false,0.51255,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_24,43b3733f_23,24,5.971723,false,0.48672,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_25,43b3733f_24,25,12.737835,false,0.48854,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_26,43b3733f_25,26,5.019897,false,0.46603,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_27,43b3733f_26,27,2.390842,false,0.45442,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_28,43b3733f_27,28,2.285614,false,0.43978,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_29,43b3733f_28,29,1.718869,false,0.42438,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_30,43b3733f_29,30,9.471087,false,0.41766,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_31,43b3733f_30,31,6.060222,false,0.40766,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_32,43b3733f_31,32,5.913387,false,0.39157,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_33,43b3733f_32,33,7.23626,false,0.3846,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_34,43b3733f_33,34,7.917083,false,0.36921,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_35,43b3733f_34,35,11.414371,false,0.36432,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_36,43b3733f_35,36,10.079833,false,0.36001,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_37,43b3733f_36,37,7.615318,false,0.35269,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_38,43b3733f_37,38,22.060768,false,0.35387,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_39,43b3733f_38,39,10.429193,false,0.32869,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_40,43b3733f_39,40,6.271905,false,0.32173,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_41,43b3733f_40,41,21.748594,false,0.31695,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_42,43b3733f_41,42,9.793308,false,0.30532,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_43,43b3733f_42,43,4.284359,false,0.29135,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_44,43b3733f_43,44,8.468648,false,0.286,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_45,43b3733f_44,45,3.836411,false,0.27526,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_46,43b3733f_45,46,7.358742,false,0.26223,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_47,43b3733f_46,47,15.860635,false,0.25635,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_48,43b3733f_47,48,9.75388,false,0.26443,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_49,43b3733f_48,49,7.896519,false,0.25202,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_50,43b3733f_49,50,12.551255,false,0.23859,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_51,43b3733f_50,51,5.913359,false,0.24405,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_52,43b3733f_51,52,7.317652,false,0.22586,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_53,43b3733f_52,53,4.791488,false,0.2291,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_54,43b3733f_53,54,5.411216,false,0.21581,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_55,43b3733f_54,55,7.602833,false,0.21391,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_56,43b3733f_55,56,6.88389,false,0.21218,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_57,43b3733f_56,57,3.674905,false,0.20208,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_58,43b3733f_57,58,5.726046,false,0.19194,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_59,43b3733f_58,59,2.58673,false,0.19688,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_60,43b3733f_59,60,2.895903,false,0.18626,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_61,43b3733f_60,61,2.727204,false,0.18313,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_62,43b3733f_61,62,5.476008,false,0.17864,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_63,43b3733f_62,63,4.195531,false,0.17716,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_64,43b3733f_63,64,2.877956,false,0.17085,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_65,43b3733f_64,65,3.362175,false,0.1715,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_66,43b3733f_65,66,5.246465,false,0.16951,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_67,43b3733f_66,67,4.939393,false,0.15885,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_68,43b3733f_67,68,3.185279,false,0.16303,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_69,43b3733f_68,69,5.354195,false,0.16013,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_70,43b3733f_69,70,2.208982,false,0.15243,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_71,43b3733f_70,71,3.305472,false,0.15035,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_72,43b3733f_71,72,2.122435,false,0.13922,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_73,43b3733f_72,73,2.55167,false,0.14346,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_74,43b3733f_73,74,2.968121,false,0.14606,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_75,43b3733f_74,75,1.522353,false,0.13496,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_76,43b3733f_75,76,2.229894,false,0.14118,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_77,43b3733f_76,77,1.979064,false,0.13595,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_78,43b3733f_77,78,5.541844,false,0.13842,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_79,43b3733f_78,79,5.079376,false,0.12762,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_80,43b3733f_79,80,3.329048,false,0.12667,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_81,43b3733f_80,81,5.339284,false,0.13209,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_82,43b3733f_81,82,4.02667,false,0.1169,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_83,43b3733f_82,83,2.072367,false,0.12647,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_84,43b3733f_83,84,2.531006,false,0.12352,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_85,43b3733f_84,85,3.35099,false,0.1252,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_86,43b3733f_85,86,1.955879,false,0.12247,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_87,43b3733f_86,87,2.480372,false,0.11897,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_88,43b3733f_87,88,3.944204,false,0.11552,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_89,43b3733f_88,89,2.372164,false,0.10835,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_90,43b3733f_89,90,2.358253,false,0.11665,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_91,43b3733f_90,91,1.803788,false,0.11054,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_92,43b3733f_91,92,5.082299,false,0.11346,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_93,43b3733f_92,93,3.460267,false,0.11814,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_94,43b3733f_93,94,3.915701,false,0.10784,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_95,43b3733f_94,95,1.886273,false,0.10283,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_96,43b3733f_95,96,1.30134,false,0.0998,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_97,43b3733f_96,97,1.692918,false,0.09587,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_98,43b3733f_97,98,2.606755,false,0.09427,0.9,0.99,true,false,0.0001,43b3733f
43b3733f_99,43b3733f_98,99,5.49504,true,0.09951,0.9,0.99,true,false,0.0001,43b3733f
7e8ecb1f_0,,0,1.462541,false,1.43348,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_1,7e8ecb1f_0,1,6.692108,false,1.2849,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_2,7e8ecb1f_1,2,2.622423,false,1.16094,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_3,7e8ecb1f_2,3,9.861766,false,1.09231,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_4,7e8ecb1f_3,4,5.752239,false,1.01382,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_5,7e8ecb1f_4,5,8.323942,false,0.95668,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_6,7e8ecb1f_5,6,8.65993,false,0.91335,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_7,7e8ecb1f_6,7,10.273842,false,0.86169,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_8,7e8ecb1f_7,8,8.393064,false,0.81952,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_9,7e8ecb1f_8,9,7.0007,false,0.79239,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_10,7e8ecb1f_9,10,4.554248,false,0.75394,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_11,7e8ecb1f_10,11,10.337824,false,0.73676,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_12,7e8ecb1f_11,12,17.850424,false,0.71397,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_13,7e8ecb1f_12,13,4.484279,false,0.68213,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_14,7e8ecb1f_13,14,8.639359,false,0.65732,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_15,7e8ecb1f_14,15,7.143521,false,0.6407,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_16,7e8ecb1f_15,16,13.391117,false,0.62184,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_17,7e8ecb1f_16,17,5.171965,false,0.59417,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_18,7e8ecb1f_17,18,3.98049,false,0.58111,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_19,7e8ecb1f_18,19,7.641495,false,0.561,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_20,7e8ecb1f_19,20,6.73071,false,0.55812,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_21,7e8ecb1f_20,21,10.88644,false,0.5306,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_22,7e8ecb1f_21,22,4.48744,false,0.5114,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_23,7e8ecb1f_22,23,4.336119,false,0.49864,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_24,7e8ecb1f_23,24,4.053529,false,0.48616,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_25,7e8ecb1f_24,25,4.203718,false,0.47684,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_26,7e8ecb1f_25,26,6.038495,false,0.45378,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_27,7e8ecb1f_26,27,3.946493,false,0.4498,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_28,7e8ecb1f_27,28,6.328588,false,0.43456,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_29,7e8ecb1f_28,29,3.642248,false,0.42253,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_30,7e8ecb1f_29,30,3.124778,false,0.40191,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_31,7e8ecb1f_30,31,3.966679,false,0.3915,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_32,7e8ecb1f_31,32,12.099351,false,0.39508,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_33,7e8ecb1f_32,33,8.427539,false,0.38124,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_34,7e8ecb1f_33,34,2.802585,false,0.35842,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_35,7e8ecb1f_34,35,11.666538,false,0.36599,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_36,7e8ecb1f_35,36,9.978992,false,0.34954,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_37,7e8ecb1f_36,37,3.27125,false,0.33168,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_38,7e8ecb1f_37,38,4.443031,false,0.33056,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_39,7e8ecb1f_38,39,7.059903,false,0.31555,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_40,7e8ecb1f_39,40,4.335092,false,0.29589,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_41,7e8ecb1f_40,41,2.603055,false,0.2961,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_42,7e8ecb1f_41,42,7.52158,false,0.28602,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_43,7e8ecb1f_42,43,15.208956,false,0.29049,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_44,7e8ecb1f_43,44,7.597683,false,0.27736,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_45,7e8ecb1f_44,45,5.539809,false,0.25817,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_46,7e8ecb1f_45,46,4.279645,false,0.26023,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_47,7e8ecb1f_46,47,5.485089,false,0.2411,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_48,7e8ecb1f_47,48,9.159161,false,0.24658,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_49,7e8ecb1f_48,49,7.104953,false,0.24534,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_50,7e8ecb1f_49,50,4.870818,false,0.23096,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_51,7e8ecb1f_50,51,8.077469,false,0.23258,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_52,7e8ecb1f_51,52,5.200966,false,0.22216,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_53,7e8ecb1f_52,53,14.258318,false,0.22948,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_54,7e8ecb1f_53,54,7.798943,false,0.21462,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_55,7e8ecb1f_54,55,11.763055,false,0.2085,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_56,7e8ecb1f_55,56,8.480515,false,0.19831,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_57,7e8ecb1f_56,57,8.711656,false,0.19438,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_58,7e8ecb1f_57,58,5.653255,false,0.19148,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_59,7e8ecb1f_58,59,11.803855,false,0.19032,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_60,7e8ecb1f_59,60,10.438506,false,0.19641,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_61,7e8ecb1f_60,61,7.34825,false,0.1921,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_62,7e8ecb1f_61,62,22.784712,false,0.18236,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_63,7e8ecb1f_62,63,21.327398,false,0.18683,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_64,7e8ecb1f_63,64,19.419006,false,0.18203,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_65,7e8ecb1f_64,65,12.546799,false,0.17494,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_66,7e8ecb1f_65,66,5.273975,false,0.16267,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_67,7e8ecb1f_66,67,6.682944,false,0.15206,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_68,7e8ecb1f_67,68,3.086988,false,0.14956,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_69,7e8ecb1f_68,69,20.761299,false,0.16417,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_70,7e8ecb1f_69,70,6.309174,false,0.14896,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_71,7e8ecb1f_70,71,4.206306,false,0.14461,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_72,7e8ecb1f_71,72,5.898669,false,0.1457,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_73,7e8ecb1f_72,73,7.64244,false,0.14895,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_74,7e8ecb1f_73,74,3.781227,false,0.14042,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_75,7e8ecb1f_74,75,3.932394,false,0.1463,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_76,7e8ecb1f_75,76,4.132868,false,0.13669,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_77,7e8ecb1f_76,77,7.270698,false,0.13635,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_78,7e8ecb1f_77,78,3.36635,false,0.12672,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_79,7e8ecb1f_78,79,6.21343,false,0.12801,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_80,7e8ecb1f_79,80,6.337341,false,0.12436,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_81,7e8ecb1f_80,81,13.058768,false,0.12882,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_82,7e8ecb1f_81,82,4.626819,false,0.12342,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_83,7e8ecb1f_82,83,2.476208,false,0.11085,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_84,7e8ecb1f_83,84,3.477703,false,0.10942,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_85,7e8ecb1f_84,85,11.61303,false,0.12117,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_86,7e8ecb1f_85,86,10.695231,false,0.12493,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_87,7e8ecb1f_86,87,4.853689,false,0.11016,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_88,7e8ecb1f_87,88,4.54749,false,0.12091,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_89,7e8ecb1f_88,89,3.083023,false,0.1034,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_90,7e8ecb1f_89,90,2.525906,false,0.10075,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_91,7e8ecb1f_90,91,2.92136,false,0.10558,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_92,7e8ecb1f_91,92,1.792855,false,0.09833,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_93,7e8ecb1f_92,93,3.617609,false,0.10343,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_94,7e8ecb1f_93,94,5.271864,false,0.09932,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_95,7e8ecb1f_94,95,3.907277,false,0.10631,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_96,7e8ecb1f_95,96,2.573937,false,0.09552,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_97,7e8ecb1f_96,97,0.908122,false,0.08677,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_98,7e8ecb1f_97,98,1.006941,false,0.09958,0.8,0.99,true,false,0.0001,7e8ecb1f
7e8ecb1f_99,7e8ecb1f_98,99,0.972769,true,0.08696,0.8,0.99,true,false,0.0001,7e8ecb1f
55f40650_0,,0,2.70904,false,1.28362,0.8,0.999,true,false,0.0001,55f40650
55f40650_1,55f40650_0,1,2.998788,false,1.12875,0.8,0.999,true,false,0.0001,55f40650
55f40650_2,55f40650_1,2,10.742401,false,1.04219,0.8,0.999,true,false,0.0001,55f40650
55f40650_3,55f40650_2,3,3.60516,false,0.95631,0.8,0.999,true,false,0.0001,55f40650
55f40650_4,55f40650_3,4,7.897917,false,0.91665,0.8,0.999,true,false,0.0001,55f40650
55f40650_5,55f40650_4,5,6.513922,false,0.86873,0.8,0.999,true,false,0.0001,55f40650
55f40650_6,55f40650_5,6,6.139025,false,0.83091,0.8,0.999,true,false,0.0001,55f40650
55f40650_7,55f40650_6,7,6.336506,false,0.79689,0.8,0.999,true,false,0.0001,55f40650
55f40650_8,55f40650_7,8,11.244745,false,0.77758,0.8,0.999,true,false,0.0001,55f40650
55f40650_9,55f40650_8,9,10.858105,false,0.74975,0.8,0.999,true,false,0.0001,55f40650
55f40650_10,55f40650_9,10,4.907951,false,0.71351,0.8,0.999,true,false,0.0001,55f40650
55f40650_11,55f40650_10,11,17.272921,false,0.7058,0.8,0.999,true,false,0.0001,55f40650
55f40650_12,55f40650_11,12,9.271712,false,0.68382,0.8,0.999,true,false,0.0001,55f40650
55f40650_13,55f40650_12,13,9.226874,false,0.66029,0.8,0.999,true,false,0.0001,55f40650
55f40650_14,55f40650_13,14,9.850828,false,0.63837,0.8,0.999,true,false,0.0001,55f40650
55f40650_15,55f40650_14,15,14.165411,false,0.63126,0.8,0.999,true,false,0.0001,55f40650
55f40650_16,55f40650_15,16,4.393679,false,0.60468,0.8,0.999,true,false,0.0001,55f40650
55f40650_17,55f40650_16,17,4.894645,false,0.5846,0.8,0.999,true,false,0.0001,55f40650
55f40650_18,55f40650_17,18,12.128487,false,0.5793,0.8,0.999,true,false,0.0001,55f40650
55f40650_19,55f40650_18,19,9.215585,false,0.56215,0.8,0.999,true,false,0.0001,55f40650
55f40650_20,55f40650_19,20,4.020728,false,0.53441,0.8,0.999,true,false,0.0001,55f40650
55f40650_21,55f40650_20,21,7.09178,false,0.53042,0.8,0.999,true,false,0.0001,55f40650
55f40650_22,55f40650_21,22,8.974532,false,0.51437,0.8,0.999,true,false,0.0001,55f40650
55f40650_23,55f40650_22,23,5.477452,false,0.49198,0.8,0.999,true,false,0.0001,55f40650
55f40650_24,55f40650_23,24,2.869903,false,0.48326,0.8,0.999,true,false,0.0001,55f40650
55f40650_25,55f40650_24,25,13.468433,false,0.47831,0.8,0.999,true,false,0.0001,55f40650
55f40650_26,55f40650_25,26,4.636487,false,0.45904,0.8,0.999,true,false,0.0001,55f40650
55f40650_27,55f40650_26,27,2.291749,false,0.45013,0.8,0.999,true,false,0.0001,55f40650
55f40650_28,55f40650_27,28,4.073213,false,0.43351,0.8,0.999,true,false,0.0001,55f40650
55f40650_29,55f40650_28,29,7.496556,false,0.42896,0.8,0.999,true,false,0.0001,55f40650
55f40650_30,55f40650_29,30,9.564282,false,0.42278,0.8,0.999,true,false,0.0001,55f40650
55f40650_31,55f40650_30,31,14.817016,false,0.40952,0.8,0.999,true,false,0.0001,55f40650
55f40650_32,55f40650_31,32,10.691092,false,0.3985,0.8,0.999,true,false,0.0001,55f40650
55f40650_33,55f40650_32,33,6.638756,false,0.38223,0.8,0.999,true,false,0.0001,55f40650
55f40650_34,55f40650_33,34,3.321804,false,0.3666,0.8,0.999,true,false,0.0001,55f40650
55f40650_35,55f40650_34,35,2.996746,false,0.35901,0.8,0.999,true,false,0.0001,55f40650
55f40650_36,55f40650_35,36,3.210811,false,0.35266,0.8,0.999,true,false,0.0001,55f40650
55f40650_37,55f40650_36,37,5.732939,false,0.35025,0.8,0.999,true,false,0.0001,55f40650
55f40650_38,55f40650_37,38,8.646708,false,0.34194,0.8,0.999,true,false,0.0001,55f40650
55f40650_39,55f40650_38,39,8.743358,false,0.32674,0.8,0.999,true,false,0.0001,55f40650
55f40650_40,55f40650_39,40,9.573026,false,0.32201,0.8,0.999,true,false,0.0001,55f40650
55f40650_41,55f40650_40,41,14.495089,false,0.31609,0.8,0.999,true,false,0.0001,55f40650
55f40650_42,55f40650_41,42,5.192019,false,0.31389,0.8,0.999,true,false,0.0001,55f40650
55f40650_43,55f40650_42,43,9.540524,false,0.31059,0.8,0.999,true,false,0.0001,55f40650
55f40650_44,55f40650_43,44,8.489815,false,0.29423,0.8,0.999,true,false,0.0001,55f40650
55f40650_45,55f40650_44,45,5.425164,false,0.27491,0.8,0.999,true,false,0.0001,55f40650
55f40650_46,55f40650_45,46,26.789919,false,0.30682,0.8,0.999,true,false,0.0001,55f40650
55f40650_47,55f40650_46,47,3.163553,false,0.26115,0.8,0.999,true,false,0.0001,55f40650
55f40650_48,55f40650_47,48,3.961334,false,0.25419,0.8,0.999,true,false,0.0001,55f40650
55f40650_49,55f40650_48,49,2.99239,false,0.25243,0.8,0.999,true,false,0.0001,55f40650
55f40650_50,55f40650_49,50,5.936469,false,0.24343,0.8,0.999,true,false,0.0001,55f40650
55f40650_51,55f40650_50,51,9.709545,false,0.24982,0.8,0.999,true,false,0.0001,55f40650
55f40650_52,55f40650_51,52,9.25767,false,0.24085,0.8,0.999,true,false,0.0001,55f40650
55f40650_53,55f40650_52,53,4.05603,false,0.22943,0.8,0.999,true,false,0.0001,55f40650
55f40650_54,55f40650_53,54,7.073366,false,0.23817,0.8,0.999,true,false,0.0001,55f40650
55f40650_55,55f40650_54,55,3.47083,false,0.21465,0.8,0.999,true,false,0.0001,55f40650
55f40650_56,55f40650_55,56,8.260383,false,0.2146,0.8,0.999,true,false,0.0001,55f40650
55f40650_57,55f40650_56,57,4.273503,false,0.20334,0.8,0.999,true,false,0.0001,55f40650
55f40650_58,55f40650_57,58,3.116652,false,0.20111,0.8,0.999,true,false,0.0001,55f40650
55f40650_59,55f40650_58,59,4.219586,false,0.19651,0.8,0.999,true,false,0.0001,55f40650
55f40650_60,55f40650_59,60,5.844632,false,0.1951,0.8,0.999,true,false,0.0001,55f40650
55f40650_61,55f40650_60,61,4.274243,false,0.19524,0.8,0.999,true,false,0.0001,55f40650
55f40650_62,55f40650_61,62,3.103688,false,0.18908,0.8,0.999,true,false,0.0001,55f40650
55f40650_63,55f40650_62,63,4.092952,false,0.18531,0.8,0.999,true,false,0.0001,55f40650
55f40650_64,55f40650_63,64,3.005574,false,0.17655,0.8,0.999,true,false,0.0001,55f40650
55f40650_65,55f40650_64,65,4.777171,false,0.17937,0.8,0.999,true,false,0.0001,55f40650
55f40650_66,55f40650_65,66,10.242861,false,0.17789,0.8,0.999,true,false,0.0001,55f40650
55f40650_67,55f40650_66,67,1.278915,false,0.16305,0.8,0.999,true,false,0.0001,55f40650
55f40650_68,55f40650_67,68,5.47197,false,0.17116,0.8,0.999,true,false,0.0001,55f40650
55f40650_69,55f40650_68,69,4.736717,false,0.16249,0.8,0.999,true,false,0.0001,55f40650
55f40650_70,55f40650_69,70,4.327812,false,0.16128,0.8,0.999,true,false,0.0001,55f40650
55f40650_71,55f40650_70,71,5.337467,false,0.15898,0.8,0.999,true,false,0.0001,55f40650
55f40650_72,55f40650_71,72,3.765086,false,0.15704,0.8,0.999,true,false,0.0001,55f40650
55f40650_73,55f40650_72,73,2.898999,false,0.15052,0.8,0.999,true,false,0.0001,55f40650
55f40650_74,55f40650_73,74,3.870988,false,0.15391,0.8,0.999,true,false,0.0001,55f40650
55f40650_75,55f40650_74,75,1.524556,false,0.14149,0.8,0.999,true,false,0.0001,55f40650
55f40650_76,55f40650_75,76,2.140456,false,0.14282,0.8,0.999,true,false,0.0001,55f40650
55f40650_77,55f40650_76,77,6.386979,false,0.14346,0.8,0.999,true,false,0.0001,55f40650
55f40650_78,55f40650_77,78,6.789407,false,0.13915,0.8,0.999,true,false,0.0001,55f40650
55f40650_79,55f40650_78,79,1.433224,false,0.13177,0.8,0.999,true,false,0.0001,55f40650
55f40650_80,55f40650_79,80,4.295363,false,0.13221,0.8,0.999,true,false,0.0001,55f40650
55f40650_81,55f40650_80,81,2.131423,false,0.1245,0.8,0.999,true,false,0.0001,55f40650
55f40650_82,55f40650_81,82,1.760815,false,0.13057,0.8,0.999,true,false,0.0001,55f40650
55f40650_83,55f40650_82,83,3.803871,false,0.12588,0.8,0.999,true,false,0.0001,55f40650
55f40650_84,55f40650_83,84,1.610559,false,0.13103,0.8,0.999,true,false,0.0001,55f40650
55f40650_85,55f40650_84,85,3.867974,false,0.12381,0.8,0.999,true,false,0.0001,55f40650
55f40650_86,55f40650_85,86,3.091673,false,0.12285,0.8,0.999,true,false,0.0001,55f40650
55f40650_87,55f40650_86,87,4.993137,false,0.12326,0.8,0.999,true,false,0.0001,55f40650
55f40650_88,55f40650_87,88,3.353284,false,0.11994,0.8,0.999,true,false,0.0001,55f40650
55f40650_89,55f40650_88,89,1.333541,false,0.1166,0.8,0.999,true,false,0.0001,55f40650
55f40650_90,55f40650_89,90,2.772416,false,0.11481,0.8,0.999,true,false,0.0001,55f40650
55f40650_91,55f40650_90,91,1.219235,false,0.10873,0.8,0.999,true,false,0.0001,55f40650
55f40650_92,55f40650_91,92,1.664808,false,0.10996,0.8,0.999,true,false,0.0001,55f40650
55f40650_93,55f40650_92,93,1.07742,false,0.11378,0.8,0.999,true,false,0.0001,55f40650
55f40650_94,55f40650_93,94,3.310877,false,0.11339,0.8,0.999,true,false,0.0001,55f40650
55f40650_95,55f40650_94,95,3.236921,false,0.1082,0.8,0.999,true,false,0.0001,55f40650
55f40650_96,55f40650_95,96,0.820757,false,0.1021,0.8,0.999,true,false,0.0001,55f40650
55f40650_97,55f40650_96,97,5.091978,false,0.10402,0.8,0.999,true,false,0.0001,55f40650
55f40650_98,55f40650_97,98,2.123827,false,0.10393,0.8,0.999,true,false,0.0001,55f40650
55f40650_99,55f40650_98,99,3.542389,true,0.10155,0.8,0.999,true,false,0.0001,55f40650
668eb384_0,,0,9.312408,false,1.3096,0,0.9,true,false,0.001,668eb384
668eb384_1,668eb384_0,1,2.170984,false,1.08703,0,0.9,true,false,0.001,668eb384
668eb384_2,668eb384_1,2,4.400881,false,0.96187,0,0.9,true,false,0.001,668eb384
668eb384_3,668eb384_2,3,1.533846,false,0.84725,0,0.9,true,false,0.001,668eb384
668eb384_4,668eb384_3,4,2.102847,false,0.78849,0,0.9,true,false,0.001,668eb384
668eb384_5,668eb384_4,5,1.518477,false,0.74274,0,0.9,true,false,0.001,668eb384
668eb384_6,668eb384_5,6,0.494064,false,0.672,0,0.9,true,false,0.001,668eb384
668eb384_7,668eb384_6,7,0.892541,false,0.64928,0,0.9,true,false,0.001,668eb384
668eb384_8,668eb384_7,8,0.63833,false,0.62714,0,0.9,true,false,0.001,668eb384
668eb384_9,668eb384_8,9,0.574138,false,0.60779,0,0.9,true,false,0.001,668eb384
668eb384_10,668eb384_9,10,0.415002,false,0.56234,0,0.9,true,false,0.001,668eb384
668eb384_11,668eb384_10,11,0.365015,false,0.54301,0,0.9,true,false,0.001,668eb384
668eb384_12,668eb384_11,12,0.3383,false,0.53046,0,0.9,true,false,0.001,668eb384
668eb384_13,668eb384_12,13,0.414669,false,0.50934,0,0.9,true,false,0.001,668eb384
668eb384_14,668eb384_13,14,0.307211,false,0.47751,0,0.9,true,false,0.001,668eb384
668eb384_15,668eb384_14,15,0.294379,false,0.48318,0,0.9,true,false,0.001,668eb384
668eb384_16,668eb384_15,16,0.320858,false,0.4463,0,0.9,true,false,0.001,668eb384
668eb384_17,668eb384_16,17,0.445968,false,0.46962,0,0.9,true,false,0.001,668eb384
668eb384_18,668eb384_17,18,0.301928,false,0.44029,0,0.9,true,false,0.001,668eb384
668eb384_19,668eb384_18,19,0.150313,false,0.41954,0,0.9,true,false,0.001,668eb384
668eb384_20,668eb384_19,20,0.531722,false,0.4158,0,0.9,true,false,0.001,668eb384
668eb384_21,668eb384_20,21,0.276106,false,0.4123,0,0.9,true,false,0.001,668eb384
668eb384_22,668eb384_21,22,0.4267,false,0.40618,0,0.9,true,false,0.001,668eb384
668eb384_23,668eb384_22,23,0.468926,false,0.39332,0,0.9,true,false,0.001,668eb384
668eb384_24,668eb384_23,24,0.185156,false,0.38188,0,0.9,true,false,0.001,668eb384
668eb384_25,668eb384_24,25,0.56729,false,0.39446,0,0.9,true,false,0.001,668eb384
668eb384_26,668eb384_25,26,0.632086,false,0.37919,0,0.9,true,false,0.001,668eb384
668eb384_27,668eb384_26,27,0.389318,false,0.36229,0,0.9,true,false,0.001,668eb384
668eb384_28,668eb384_27,28,0.440315,false,0.35375,0,0.9,true,false,0.001,668eb384
668eb384_29,668eb384_28,29,0.395828,false,0.35075,0,0.9,true,false,0.001,668eb384
668eb384_30,668eb384_29,30,0.158641,false,0.32468,0,0.9,true,false,0.001,668eb384
668eb384_31,668eb384_30,31,0.179069,false,0.32281,0,0.9,true,false,0.001,668eb384
668eb384_32,668eb384_31,32,0.29148,false,0.34113,0,0.9,true,false,0.001,668eb384
668eb384_33,668eb384_32,33,0.226034,false,0.30517,0,0.9,true,false,0.001,668eb384
668eb384_34,668eb384_33,34,0.410384,false,0.33209,0,0.9,true,false,0.001,668eb384
668eb384_35,668eb384_34,35,0.203744,false,0.30162,0,0.9,true,false,0.001,668eb384
668eb384_36,668eb384_35,36,0.201045,false,0.30727,0,0.9,true,false,0.001,668eb384
668eb384_37,668eb384_36,37,0.190332,false,0.29521,0,0.9,true,false,0.001,668eb384
668eb384_38,668eb384_37,38,0.348357,false,0.3104,0,0.9,true,false,0.001,668eb384
668eb384_39,668eb384_38,39,0.320251,false,0.30015,0,0.9,true,false,0.001,668eb384
668eb384_40,668eb384_39,40,0.275903,false,0.28147,0,0.9,true,false,0.001,668eb384
668eb384_41,668eb384_40,41,0.196392,false,0.28627,0,0.9,true,false,0.001,668eb384
668eb384_42,668eb384_41,42,0.998236,false,0.32397,0,0.9,true,false,0.001,668eb384
668eb384_43,668eb384_42,43,0.118212,false,0.26956,0,0.9,true,false,0.001,668eb384
668eb384_44,668eb384_43,44,0.076072,false,0.26849,0,0.9,true,false,0.001,668eb384
668eb384_45,668eb384_44,45,0.270209,false,0.27925,0,0.9,true,false,0.001,668eb384
668eb384_46,668eb384_45,46,0.265543,false,0.26738,0,0.9,true,false,0.001,668eb384
668eb384_47,668eb384_46,47,0.206478,false,0.2703,0,0.9,true,false,0.001,668eb384
668eb384_48,668eb384_47,48,0.07085,false,0.24681,0,0.9,true,false,0.001,668eb384
668eb384_49,668eb384_48,49,0.154458,false,0.23469,0,0.9,true,false,0.001,668eb384
668eb384_50,668eb384_49,50,0.132282,false,0.25112,0,0.9,true,false,0.001,668eb384
668eb384_51,668eb384_50,51,0.121845,false,0.22698,0,0.9,true,false,0.001,668eb384
668eb384_52,668eb384_51,52,0.177172,false,0.25023,0,0.9,true,false,0.001,668eb384
668eb384_53,668eb384_52,53,0.714935,false,0.27112,0,0.9,true,false,0.001,668eb384
668eb384_54,668eb384_53,54,0.432115,false,0.23882,0,0.9,true,false,0.001,668eb384
668eb384_55,668eb384_54,55,0.158251,false,0.23556,0,0.9,true,false,0.001,668eb384
668eb384_56,668eb384_55,56,0.29836,false,0.22247,0,0.9,true,false,0.001,668eb384
668eb384_57,668eb384_56,57,0.20032,false,0.23053,0,0.9,true,false,0.001,668eb384
668eb384_58,668eb384_57,58,0.160372,false,0.20875,0,0.9,true,false,0.001,668eb384
668eb384_59,668eb384_58,59,0.307298,false,0.23649,0,0.9,true,false,0.001,668eb384
668eb384_60,668eb384_59,60,0.10691,false,0.20641,0,0.9,true,false,0.001,668eb384
668eb384_61,668eb384_60,61,0.081594,false,0.20023,0,0.9,true,false,0.001,668eb384
668eb384_62,668eb384_61,62,0.500275,false,0.23538,0,0.9,true,false,0.001,668eb384
668eb384_63,668eb384_62,63,0.392049,false,0.21853,0,0.9,true,false,0.001,668eb384
668eb384_64,668eb384_63,64,0.201353,false,0.21512,0,0.9,true,false,0.001,668eb384
668eb384_65,668eb384_64,65,0.218209,false,0.22162,0,0.9,true,false,0.001,668eb384
668eb384_66,668eb384_65,66,0.177225,false,0.18532,0,0.9,true,false,0.001,668eb384
668eb384_67,668eb384_66,67,0.124589,false,0.20587,0,0.9,true,false,0.001,668eb384
668eb384_68,668eb384_67,68,0.150295,false,0.19495,0,0.9,true,false,0.001,668eb384
668eb384_69,668eb384_68,69,0.128134,false,0.18119,0,0.9,true,false,0.001,668eb384
668eb384_70,668eb384_69,70,0.093383,false,0.19148,0,0.9,true,false,0.001,668eb384
668eb384_71,668eb384_70,71,0.134245,false,0.18956,0,0.9,true,false,0.001,668eb384
668eb384_72,668eb384_71,72,0.196295,false,0.18985,0,0.9,true,false,0.001,668eb384
668eb384_73,668eb384_72,73,0.115324,false,0.17741,0,0.9,true,false,0.001,668eb384
668eb384_74,668eb384_73,74,0.136687,false,0.17619,0,0.9,true,false,0.001,668eb384
668eb384_75,668eb384_74,75,0.141627,false,0.18816,0,0.9,true,false,0.001,668eb384
668eb384_76,668eb384_75,76,0.282072,false,0.20595,0,0.9,true,false,0.001,668eb384
668eb384_77,668eb384_76,77,0.199538,false,0.18656,0,0.9,true,false,0.001,668eb384
668eb384_78,668eb384_77,78,0.132497,false,0.16326,0,0.9,true,false,0.001,668eb384
668eb384_79,668eb384_78,79,0.29481,false,0.18195,0,0.9,true,false,0.001,668eb384
668eb384_80,668eb384_79,80,0.101084,false,0.1666,0,0.9,true,false,0.001,668eb384
668eb384_81,668eb384_80,81,0.084353,false,0.16086,0,0.9,true,false,0.001,668eb384
668eb384_82,668eb384_81,82,0.089518,false,0.15792,0,0.9,true,false,0.001,668eb384
668eb384_83,668eb384_82,83,0.124642,false,0.19333,0,0.9,true,false,0.001,668eb384
668eb384_84,668eb384_83,84,0.414375,false,0.20775,0,0.9,true,false,0.001,668eb384
668eb384_85,668eb384_84,85,0.072966,false,0.15146,0,0.9,true,false,0.001,668eb384
668eb384_86,668eb384_85,86,0.124118,false,0.15708,0,0.9,true,false,0.001,668eb384
668eb384_87,668eb384_86,87,0.149553,false,0.16005,0,0.9,true,false,0.001,668eb384
668eb384_88,668eb384_87,88,0.082054,false,0.15984,0,0.9,true,false,0.001,668eb384
668eb384_89,668eb384_88,89,0.192578,false,0.16051,0,0.9,true,false,0.001,668eb384
668eb384_90,668eb384_89,90,0.102952,false,0.14652,0,0.9,true,false,0.001,668eb384
668eb384_91,668eb384_90,91,0.18383,false,0.15846,0,0.9,true,false,0.001,668eb384
668eb384_92,668eb384_91,92,0.129615,false,0.15006,0,0.9,true,false,0.001,668eb384
668eb384_93,668eb384_92,93,0.098191,false,0.14276,0,0.9,true,false,0.001,668eb384
668eb384_94,668eb384_93,94,0.119368,false,0.15754,0,0.9,true,false,0.001,668eb384
668eb384_95,668eb384_94,95,0.102907,false,0.14371,0,0.9,true,false,0.001,668eb384
668eb384_96,668eb384_95,96,0.150846,false,0.15137,0,0.9,true,false,0.001,668eb384
668eb384_97,668eb384_96,97,0.08502,false,0.13723,0,0.9,true,false,0.001,668eb384
668eb384_98,668eb384_97,98,0.086165,false,0.1414,0,0.9,true,false,0.001,668eb384
668eb384_99,668eb384_98,99,0.21149,true,0.14888,0,0.9,true,false,0.001,668eb384
49654a5e_0,,0,1.160468,false,2.0155,0.99,0.999,true,false,0.001,49654a5e
49654a5e_1,49654a5e_0,1,0.905053,false,1.76068,0.99,0.999,true,false,0.001,49654a5e
49654a5e_2,49654a5e_1,2,0.766913,false,1.61118,0.99,0.999,true,false,0.001,49654a5e
49654a5e_3,49654a5e_2,3,0.120916,false,1.52069,0.99,0.999,true,false,0.001,49654a5e
49654a5e_4,49654a5e_3,4,0.329727,false,1.46506,0.99,0.999,true,false,0.001,49654a5e
49654a5e_5,49654a5e_4,5,0.353019,false,1.39571,0.99,0.999,true,false,0.001,49654a5e
49654a5e_6,49654a5e_5,6,0.237333,false,1.31894,0.99,0.999,true,false,0.001,49654a5e
49654a5e_7,49654a5e_6,7,0.563469,false,1.25771,0.99,0.999,true,false,0.001,49654a5e
49654a5e_8,49654a5e_7,8,0.819351,false,1.20728,0.99,0.999,true,false,0.001,49654a5e
49654a5e_9,49654a5e_8,9,0.693041,false,1.14805,0.99,0.999,true,false,0.001,49654a5e
49654a5e_10,49654a5e_9,10,0.746044,false,1.08659,0.99,0.999,true,false,0.001,49654a5e
49654a5e_11,49654a5e_10,11,0.633788,false,1.03062,0.99,0.999,true,false,0.001,49654a5e
49654a5e_12,49654a5e_11,12,0.689596,false,1.00394,0.99,0.999,true,false,0.001,49654a5e
49654a5e_13,49654a5e_12,13,0.417283,false,0.93759,0.99,0.999,true,false,0.001,49654a5e
49654a5e_14,49654a5e_13,14,0.413051,false,0.89744,0.99,0.999,true,false,0.001,49654a5e
49654a5e_15,49654a5e_14,15,0.212218,false,0.86187,0.99,0.999,true,false,0.001,49654a5e
49654a5e_16,49654a5e_15,16,0.369987,false,0.83878,0.99,0.999,true,false,0.001,49654a5e
49654a5e_17,49654a5e_16,17,0.385013,false,0.80137,0.99,0.999,true,false,0.001,49654a5e
49654a5e_18,49654a5e_17,18,0.120183,false,0.76157,0.99,0.999,true,false,0.001,49654a5e
49654a5e_19,49654a5e_18,19,0.122247,false,0.73997,0.99,0.999,true,false,0.001,49654a5e
49654a5e_20,49654a5e_19,20,0.291819,false,0.73782,0.99,0.999,true,false,0.001,49654a5e
49654a5e_21,49654a5e_20,21,0.356249,false,0.71402,0.99,0.999,true,false,0.001,49654a5e
49654a5e_22,49654a5e_21,22,0.135204,false,0.68126,0.99,0.999,true,false,0.001,49654a5e
49654a5e_23,49654a5e_22,23,0.166685,false,0.65479,0.99,0.999,true,false,0.001,49654a5e
49654a5e_24,49654a5e_23,24,0.254887,false,0.6427,0.99,0.999,true,false,0.001,49654a5e
49654a5e_25,49654a5e_24,25,0.079262,false,0.60952,0.99,0.999,true,false,0.001,49654a5e
49654a5e_26,49654a5e_25,26,0.140411,false,0.61069,0.99,0.999,true,false,0.001,49654a5e
49654a5e_27,49654a5e_26,27,0.116412,false,0.59502,0.99,0.999,true,false,0.001,49654a5e
49654a5e_28,49654a5e_27,28,0.071,false,0.57034,0.99,0.999,true,false,0.001,49654a5e
49654a5e_29,49654a5e_28,29,0.094386,false,0.57556,0.99,0.999,true,false,0.001,49654a5e
49654a5e_30,49654a5e_29,30,0.098304,false,0.54472,0.99,0.999,true,false,0.001,49654a5e
49654a5e_31,49654a5e_30,31,0.228242,false,0.54163,0.99,0.999,true,false,0.001,49654a5e
49654a5e_32,49654a5e_31,32,0.160213,false,0.52373,0.99,0.999,true,false,0.001,49654a5e
49654a5e_33,49654a5e_32,33,0.079812,false,0.49952,0.99,0.999,true,false,0.001,49654a5e
49654a5e_34,49654a5e_33,34,0.149203,false,0.50263,0.99,0.999,true,false,0.001,49654a5e
49654a5e_35,49654a5e_34,35,0.0988,false,0.4758,0.99,0.999,true,false,0.001,49654a5e
49654a5e_36,49654a5e_35,36,0.241595,false,0.46601,0.99,0.999,true,false,0.001,49654a5e
49654a5e_37,49654a5e_36,37,0.142338,false,0.44962,0.99,0.999,true,false,0.001,49654a5e
49654a5e_38,49654a5e_37,38,0.114644,false,0.43341,0.99,0.999,true,false,0.001,49654a5e
49654a5e_39,49654a5e_38,39,0.168624,false,0.42934,0.99,0.999,true,false,0.001,49654a5e
49654a5e_40,49654a5e_39,40,0.133708,false,0.41399,0.99,0.999,true,false,0.001,49654a5e
49654a5e_41,49654a5e_40,41,0.067087,false,0.40005,0.99,0.999,true,false,0.001,49654a5e
49654a5e_42,49654a5e_41,42,0.121795,false,0.39071,0.99,0.999,true,false,0.001,49654a5e
49654a5e_43,49654a5e_42,43,0.114066,false,0.37407,0.99,0.999,true,false,0.001,49654a5e
49654a5e_44,49654a5e_43,44,0.210456,false,0.39199,0.99,0.999,true,false,0.001,49654a5e
49654a5e_45,49654a5e_44,45,0.111846,false,0.375,0.99,0.999,true,false,0.001,49654a5e
49654a5e_46,49654a5e_45,46,0.072829,false,0.3616,0.99,0.999,true,false,0.001,49654a5e
49654a5e_47,49654a5e_46,47,0.086193,false,0.34569,0.99,0.999,true,false,0.001,49654a5e
49654a5e_48,49654a5e_47,48,0.141613,false,0.34787,0.99,0.999,true,false,0.001,49654a5e
49654a5e_49,49654a5e_48,49,0.072092,false,0.33319,0.99,0.999,true,false,0.001,49654a5e
49654a5e_50,49654a5e_49,50,0.082103,false,0.32253,0.99,0.999,true,false,0.001,49654a5e
49654a5e_51,49654a5e_50,51,0.071095,false,0.30386,0.99,0.999,true,false,0.001,49654a5e
49654a5e_52,49654a5e_51,52,0.050325,false,0.29295,0.99,0.999,true,false,0.001,49654a5e
49654a5e_53,49654a5e_52,53,0.081543,false,0.28874,0.99,0.999,true,false,0.001,49654a5e
49654a5e_54,49654a5e_53,54,0.064384,false,0.2897,0.99,0.999,true,false,0.001,49654a5e
49654a5e_55,49654a5e_54,55,0.111242,false,0.28769,0.99,0.999,true,false,0.001,49654a5e
49654a5e_56,49654a5e_55,56,0.079351,false,0.28003,0.99,0.999,true,false,0.001,49654a5e
49654a5e_57,49654a5e_56,57,0.098446,false,0.28252,0.99,0.999,true,false,0.001,49654a5e
49654a5e_58,49654a5e_57,58,0.096178,false,0.27205,0.99,0.999,true,false,0.001,49654a5e
49654a5e_59,49654a5e_58,59,0.135934,false,0.26275,0.99,0.999,true,false,0.001,49654a5e
49654a5e_60,49654a5e_59,60,0.161361,false,0.27623,0.99,0.999,true,false,0.001,49654a5e
49654a5e_61,49654a5e_60,61,0.151455,false,0.25653,0.99,0.999,true,false,0.001,49654a5e
49654a5e_62,49654a5e_61,62,0.091648,false,0.24782,0.99,0.999,true,false,0.001,49654a5e
49654a5e_63,49654a5e_62,63,0.124942,false,0.24953,0.99,0.999,true,false,0.001,49654a5e
49654a5e_64,49654a5e_63,64,0.132855,false,0.2443,0.99,0.999,true,false,0.001,49654a5e
49654a5e_65,49654a5e_64,65,0.106412,false,0.22602,0.99,0.999,true,false,0.001,49654a5e
49654a5e_66,49654a5e_65,66,0.107769,false,0.229,0.99,0.999,true,false,0.001,49654a5e
49654a5e_67,49654a5e_66,67,0.118711,false,0.22559,0.99,0.999,true,false,0.001,49654a5e
49654a5e_68,49654a5e_67,68,0.111835,false,0.21732,0.99,0.999,true,false,0.001,49654a5e
49654a5e_69,49654a5e_68,69,0.082516,false,0.20776,0.99,0.999,true,false,0.001,49654a5e
49654a5e_70,49654a5e_69,70,0.067195,false,0.20235,0.99,0.999,true,false,0.001,49654a5e
49654a5e_71,49654a5e_70,71,0.07285,false,0.19563,0.99,0.999,true,false,0.001,49654a5e
49654a5e_72,49654a5e_71,72,0.087436,false,0.21102,0.99,0.999,true,false,0.001,49654a5e
49654a5e_73,49654a5e_72,73,0.062019,false,0.18507,0.99,0.999,true,false,0.001,49654a5e
49654a5e_74,49654a5e_73,74,0.081697,false,0.18968,0.99,0.999,true,false,0.001,49654a5e
49654a5e_75,49654a5e_74,75,0.093044,false,0.18475,0.99,0.999,true,false,0.001,49654a5e
49654a5e_76,49654a5e_75,76,0.11061,false,0.18758,0.99,0.999,true,false,0.001,49654a5e
49654a5e_77,49654a5e_76,77,0.053237,false,0.18666,0.99,0.999,true,false,0.001,49654a5e
49654a5e_78,49654a5e_77,78,0.102522,false,0.18964,0.99,0.999,true,false,0.001,49654a5e
49654a5e_79,49654a5e_78,79,0.094831,false,0.18397,0.99,0.999,true,false,0.001,49654a5e
49654a5e_80,49654a5e_79,80,0.09292,false,0.18418,0.99,0.999,true,false,0.001,49654a5e
49654a5e_81,49654a5e_80,81,0.07719,false,0.16941,0.99,0.999,true,false,0.001,49654a5e
49654a5e_82,49654a5e_81,82,0.106692,false,0.1805,0.99,0.999,true,false,0.001,49654a5e
49654a5e_83,49654a5e_82,83,0.067446,false,0.16925,0.99,0.999,true,false,0.001,49654a5e
49654a5e_84,49654a5e_83,84,0.057148,false,0.16949,0.99,0.999,true,false,0.001,49654a5e
49654a5e_85,49654a5e_84,85,0.081666,false,0.17065,0.99,0.999,true,false,0.001,49654a5e
49654a5e_86,49654a5e_85,86,0.056045,false,0.15323,0.99,0.999,true,false,0.001,49654a5e
49654a5e_87,49654a5e_86,87,0.049004,false,0.14988,0.99,0.999,true,false,0.001,49654a5e
49654a5e_88,49654a5e_87,88,0.077602,false,0.17935,0.99,0.999,true,false,0.001,49654a5e
49654a5e_89,49654a5e_88,89,0.083501,false,0.16053,0.99,0.999,true,false,0.001,49654a5e
49654a5e_90,49654a5e_89,90,0.08369,false,0.15724,0.99,0.999,true,false,0.001,49654a5e
49654a5e_91,49654a5e_90,91,0.072248,false,0.15101,0.99,0.999,true,false,0.001,49654a5e
49654a5e_92,49654a5e_91,92,0.075986,false,0.14987,0.99,0.999,true,false,0.001,49654a5e
49654a5e_93,49654a5e_92,93,0.04274,false,0.1363,0.99,0.999,true,false,0.001,49654a5e
49654a5e_94,49654a5e_93,94,0.046929,false,0.13401,0.99,0.999,true,false,0.001,49654a5e
49654a5e_95,49654a5e_94,95,0.032466,false,0.1246,0.99,0.999,true,false,0.001,49654a5e
49654a5e_96,49654a5e_95,96,0.049235,false,0.12257,0.99,0.999,true,false,0.001,49654a5e
49654a5e_97,49654a5e_96,97,0.032977,false,0.12386,0.99,0.999,true,false,0.001,49654a5e
49654a5e_98,49654a5e_97,98,0.039884,false,0.11919,0.99,0.999,true,false,0.001,49654a5e
49654a5e_99,49654a5e_98,99,0.115887,true,0.13476,0.99,0.999,true,false,0.001,49654a5e
b8ae6fb0_0,,0,6.176315,false,1.25463,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_1,b8ae6fb0_0,1,8.317358,false,1.03929,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_2,b8ae6fb0_1,2,3.979472,false,0.91637,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_3,b8ae6fb0_2,3,0.927526,false,0.81115,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_4,b8ae6fb0_3,4,0.771733,false,0.7406,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_5,b8ae6fb0_4,5,1.293272,false,0.71727,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_6,b8ae6fb0_5,6,0.313156,false,0.64534,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_7,b8ae6fb0_6,7,1.055205,false,0.64093,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_8,b8ae6fb0_7,8,1.043597,false,0.62054,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_9,b8ae6fb0_8,9,0.990364,false,0.59438,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_10,b8ae6fb0_9,10,1.193859,false,0.56277,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_11,b8ae6fb0_10,11,0.736224,false,0.52692,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_12,b8ae6fb0_11,12,0.540275,false,0.51942,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_13,b8ae6fb0_12,13,1.164296,false,0.50984,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_14,b8ae6fb0_13,14,1.335363,false,0.51407,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_15,b8ae6fb0_14,15,1.179619,false,0.489,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_16,b8ae6fb0_15,16,0.861402,false,0.46648,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_17,b8ae6fb0_16,17,0.700251,false,0.45267,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_18,b8ae6fb0_17,18,0.83443,false,0.44212,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_19,b8ae6fb0_18,19,0.939655,false,0.43426,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_20,b8ae6fb0_19,20,0.969566,false,0.42707,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_21,b8ae6fb0_20,21,1.099285,false,0.41595,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_22,b8ae6fb0_21,22,0.83914,false,0.41841,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_23,b8ae6fb0_22,23,0.418374,false,0.38836,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_24,b8ae6fb0_23,24,0.507307,false,0.38324,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_25,b8ae6fb0_24,25,0.688504,false,0.3729,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_26,b8ae6fb0_25,26,0.767159,false,0.36427,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_27,b8ae6fb0_26,27,0.42724,false,0.35636,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_28,b8ae6fb0_27,28,0.253511,false,0.33871,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_29,b8ae6fb0_28,29,0.252958,false,0.32194,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_30,b8ae6fb0_29,30,0.566495,false,0.34955,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_31,b8ae6fb0_30,31,0.272363,false,0.32303,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_32,b8ae6fb0_31,32,0.657442,false,0.33435,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_33,b8ae6fb0_32,33,0.245189,false,0.30994,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_34,b8ae6fb0_33,34,0.322026,false,0.31331,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_35,b8ae6fb0_34,35,0.345874,false,0.29429,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_36,b8ae6fb0_35,36,0.235193,false,0.28871,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_37,b8ae6fb0_36,37,0.163258,false,0.27267,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_38,b8ae6fb0_37,38,0.384649,false,0.28583,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_39,b8ae6fb0_38,39,0.330045,false,0.27827,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_40,b8ae6fb0_39,40,0.178809,false,0.25814,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_41,b8ae6fb0_40,41,0.204711,false,0.26086,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_42,b8ae6fb0_41,42,0.42802,false,0.26558,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_43,b8ae6fb0_42,43,0.441074,false,0.27524,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_44,b8ae6fb0_43,44,0.096023,false,0.24755,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_45,b8ae6fb0_44,45,0.271386,false,0.25288,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_46,b8ae6fb0_45,46,0.161251,false,0.24733,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_47,b8ae6fb0_46,47,0.263799,false,0.25075,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_48,b8ae6fb0_47,48,0.46681,false,0.2448,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_49,b8ae6fb0_48,49,0.115317,false,0.22391,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_50,b8ae6fb0_49,50,0.227679,false,0.24223,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_51,b8ae6fb0_50,51,0.322094,false,0.23026,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_52,b8ae6fb0_51,52,0.085072,false,0.21444,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_53,b8ae6fb0_52,53,0.144857,false,0.21173,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_54,b8ae6fb0_53,54,0.240913,false,0.21923,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_55,b8ae6fb0_54,55,0.103189,false,0.20668,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_56,b8ae6fb0_55,56,0.078893,false,0.20296,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_57,b8ae6fb0_56,57,0.26432,false,0.20972,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_58,b8ae6fb0_57,58,0.185433,false,0.20588,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_59,b8ae6fb0_58,59,0.225619,false,0.19764,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_60,b8ae6fb0_59,60,0.223182,false,0.20105,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_61,b8ae6fb0_60,61,0.06776,false,0.18676,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_62,b8ae6fb0_61,62,0.135579,false,0.1878,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_63,b8ae6fb0_62,63,0.080294,false,0.18754,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_64,b8ae6fb0_63,64,0.274419,false,0.1867,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_65,b8ae6fb0_64,65,0.242638,false,0.19657,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_66,b8ae6fb0_65,66,0.139069,false,0.18443,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_67,b8ae6fb0_66,67,0.103985,false,0.17716,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_68,b8ae6fb0_67,68,0.087067,false,0.16788,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_69,b8ae6fb0_68,69,0.156287,false,0.17831,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_70,b8ae6fb0_69,70,0.114725,false,0.17634,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_71,b8ae6fb0_70,71,0.148774,false,0.18102,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_72,b8ae6fb0_71,72,0.089646,false,0.16846,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_73,b8ae6fb0_72,73,0.139667,false,0.18999,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_74,b8ae6fb0_73,74,0.09816,false,0.16375,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_75,b8ae6fb0_74,75,0.041724,false,0.15559,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_76,b8ae6fb0_75,76,0.056467,false,0.16701,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_77,b8ae6fb0_76,77,0.114185,false,0.16229,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_78,b8ae6fb0_77,78,0.082704,false,0.15927,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_79,b8ae6fb0_78,79,0.229568,false,0.17426,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_80,b8ae6fb0_79,80,0.038514,false,0.15304,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_81,b8ae6fb0_80,81,0.134494,false,0.16218,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_82,b8ae6fb0_81,82,0.062108,false,0.15003,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_83,b8ae6fb0_82,83,0.129793,false,0.15504,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_84,b8ae6fb0_83,84,0.090696,false,0.14479,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_85,b8ae6fb0_84,85,0.090732,false,0.14598,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_86,b8ae6fb0_85,86,0.090504,false,0.14539,0.8,0.9,true,false,0.001,b8ae6fb0
b8ae6fb0_87,b8ae6fb0_86,87,0.129511,true,0.15031,0.8,0.9,true,false,0.001,b8ae6fb0
d1d6f6aa_0,,0,0.002848,false,2.29259,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_1,d1d6f6aa_0,1,0.001344,false,2.25103,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_2,d1d6f6aa_1,2,0.003879,false,2.14615,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_3,d1d6f6aa_2,3,0.003582,false,2.02175,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_4,d1d6f6aa_3,4,0.003978,false,1.96835,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_5,d1d6f6aa_4,5,0.003572,false,1.94142,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_6,d1d6f6aa_5,6,0.011416,false,1.93226,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_7,d1d6f6aa_6,7,0.005935,false,1.90882,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_8,d1d6f6aa_7,8,0.004897,false,1.88654,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_9,d1d6f6aa_8,9,0.006087,false,1.86783,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_10,d1d6f6aa_9,10,0.012957,false,1.81118,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_11,d1d6f6aa_10,11,0.008967,false,1.70851,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_12,d1d6f6aa_11,12,0.008647,false,1.65088,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_13,d1d6f6aa_12,13,0.008835,false,1.58104,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_14,d1d6f6aa_13,14,0.013325,false,1.52337,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_15,d1d6f6aa_14,15,0.019582,false,1.45842,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_16,d1d6f6aa_15,16,0.017914,false,1.41799,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_17,d1d6f6aa_16,17,0.026004,false,1.37364,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_18,d1d6f6aa_17,18,0.028234,false,1.33068,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_19,d1d6f6aa_18,19,0.02663,false,1.28056,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_20,d1d6f6aa_19,20,0.01856,false,1.24791,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_21,d1d6f6aa_20,21,0.018467,false,1.20516,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_22,d1d6f6aa_21,22,0.008498,false,1.16374,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_23,d1d6f6aa_22,23,0.018114,false,1.138,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_24,d1d6f6aa_23,24,0.017052,false,1.11412,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_25,d1d6f6aa_24,25,0.022498,false,1.08847,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_26,d1d6f6aa_25,26,0.017082,false,1.06198,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_27,d1d6f6aa_26,27,0.020995,false,1.03412,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_28,d1d6f6aa_27,28,0.01832,false,1.01632,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_29,d1d6f6aa_28,29,0.011932,false,0.99189,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_30,d1d6f6aa_29,30,0.017028,false,0.97756,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_31,d1d6f6aa_30,31,0.019396,false,0.96016,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_32,d1d6f6aa_31,32,0.014059,false,0.94368,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_33,d1d6f6aa_32,33,0.021315,false,0.93429,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_34,d1d6f6aa_33,34,0.018057,false,0.91167,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_35,d1d6f6aa_34,35,0.018179,false,0.89629,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_36,d1d6f6aa_35,36,0.019247,false,0.88126,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_37,d1d6f6aa_36,37,0.017718,false,0.87078,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_38,d1d6f6aa_37,38,0.017599,false,0.86022,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_39,d1d6f6aa_38,39,0.01776,false,0.84232,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_40,d1d6f6aa_39,40,0.021226,false,0.83517,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_41,d1d6f6aa_40,41,0.022568,false,0.82369,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_42,d1d6f6aa_41,42,0.015363,false,0.80726,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_43,d1d6f6aa_42,43,0.015009,false,0.79487,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_44,d1d6f6aa_43,44,0.018216,false,0.78849,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_45,d1d6f6aa_44,45,0.016114,false,0.77879,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_46,d1d6f6aa_45,46,0.015114,false,0.76686,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_47,d1d6f6aa_46,47,0.020704,false,0.76185,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_48,d1d6f6aa_47,48,0.020608,false,0.75024,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_49,d1d6f6aa_48,49,0.016824,false,0.74279,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_50,d1d6f6aa_49,50,0.025975,false,0.7295,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_51,d1d6f6aa_50,51,0.020709,false,0.72514,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_52,d1d6f6aa_51,52,0.018608,false,0.71524,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_53,d1d6f6aa_52,53,0.013759,false,0.70468,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_54,d1d6f6aa_53,54,0.017568,false,0.70003,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_55,d1d6f6aa_54,55,0.013836,false,0.68759,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_56,d1d6f6aa_55,56,0.012711,false,0.67651,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_57,d1d6f6aa_56,57,0.027567,false,0.6813,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_58,d1d6f6aa_57,58,0.015874,false,0.66786,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_59,d1d6f6aa_58,59,0.015877,false,0.65487,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_60,d1d6f6aa_59,60,0.013233,false,0.65096,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_61,d1d6f6aa_60,61,0.024509,false,0.64665,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_62,d1d6f6aa_61,62,0.024669,false,0.64127,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_63,d1d6f6aa_62,63,0.020174,false,0.62823,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_64,d1d6f6aa_63,64,0.01846,false,0.62513,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_65,d1d6f6aa_64,65,0.017145,false,0.62001,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_66,d1d6f6aa_65,66,0.020374,false,0.61597,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_67,d1d6f6aa_66,67,0.022805,false,0.61147,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_68,d1d6f6aa_67,68,0.027088,false,0.60707,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_69,d1d6f6aa_68,69,0.016246,false,0.58907,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_70,d1d6f6aa_69,70,0.020999,false,0.59054,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_71,d1d6f6aa_70,71,0.029652,false,0.58452,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_72,d1d6f6aa_71,72,0.015396,false,0.57822,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_73,d1d6f6aa_72,73,0.023752,false,0.56869,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_74,d1d6f6aa_73,74,0.021069,false,0.56381,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_75,d1d6f6aa_74,75,0.018981,false,0.56048,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_76,d1d6f6aa_75,76,0.016104,false,0.54232,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_77,d1d6f6aa_76,77,0.025877,false,0.55561,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_78,d1d6f6aa_77,78,0.023695,false,0.54289,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_79,d1d6f6aa_78,79,0.04494,false,0.54171,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_80,d1d6f6aa_79,80,0.031075,false,0.53943,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_81,d1d6f6aa_80,81,0.021839,false,0.5233,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_82,d1d6f6aa_81,82,0.018949,false,0.51863,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_83,d1d6f6aa_82,83,0.019193,false,0.51404,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_84,d1d6f6aa_83,84,0.022498,false,0.5061,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_85,d1d6f6aa_84,85,0.031454,false,0.51384,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_86,d1d6f6aa_85,86,0.016321,false,0.49591,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_87,d1d6f6aa_86,87,0.012851,false,0.48884,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_88,d1d6f6aa_87,88,0.022085,false,0.4843,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_89,d1d6f6aa_88,89,0.020695,false,0.48391,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_90,d1d6f6aa_89,90,0.033551,false,0.48179,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_91,d1d6f6aa_90,91,0.015576,false,0.4705,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_92,d1d6f6aa_91,92,0.016795,false,0.46583,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_93,d1d6f6aa_92,93,0.025616,false,0.46284,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_94,d1d6f6aa_93,94,0.018787,false,0.46114,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_95,d1d6f6aa_94,95,0.013015,false,0.44663,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_96,d1d6f6aa_95,96,0.019887,false,0.44632,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_97,d1d6f6aa_96,97,0.016419,false,0.43649,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_98,d1d6f6aa_97,98,0.023176,false,0.44164,0.99,0.9999,true,false,0.001,d1d6f6aa
d1d6f6aa_99,d1d6f6aa_98,99,0.031272,true,0.43276,0.99,0.9999,true,false,0.001,d1d6f6aa
b17aabb4_0,,0,8.274874,false,1.25058,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_1,b17aabb4_0,1,12.053338,false,1.08791,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_2,b17aabb4_1,2,5.508779,false,0.9354,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_3,b17aabb4_2,3,1.46656,false,0.84372,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_4,b17aabb4_3,4,2.493759,false,0.76853,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_5,b17aabb4_4,5,1.431194,false,0.70571,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_6,b17aabb4_5,6,1.129041,false,0.67939,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_7,b17aabb4_6,7,1.985521,false,0.65476,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_8,b17aabb4_7,8,2.022717,false,0.61988,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_9,b17aabb4_8,9,0.692053,false,0.57912,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_10,b17aabb4_9,10,0.820058,false,0.5499,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_11,b17aabb4_10,11,0.939213,false,0.54477,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_12,b17aabb4_11,12,1.952067,false,0.55131,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_13,b17aabb4_12,13,0.321068,false,0.49892,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_14,b17aabb4_13,14,0.294167,false,0.48425,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_15,b17aabb4_14,15,0.429337,false,0.46249,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_16,b17aabb4_15,16,1.463866,false,0.48136,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_17,b17aabb4_16,17,0.351611,false,0.44822,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_18,b17aabb4_17,18,0.422611,false,0.43732,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_19,b17aabb4_18,19,0.342857,false,0.42842,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_20,b17aabb4_19,20,0.521956,false,0.42161,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_21,b17aabb4_20,21,0.437767,false,0.41504,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_22,b17aabb4_21,22,0.593513,false,0.41524,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_23,b17aabb4_22,23,0.330955,false,0.39233,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_24,b17aabb4_23,24,0.319201,false,0.39006,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_25,b17aabb4_24,25,0.301639,false,0.36165,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_26,b17aabb4_25,26,0.241092,false,0.36381,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_27,b17aabb4_26,27,0.654301,false,0.37095,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_28,b17aabb4_27,28,0.42523,false,0.35806,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_29,b17aabb4_28,29,0.436875,false,0.36148,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_30,b17aabb4_29,30,0.197331,false,0.33369,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_31,b17aabb4_30,31,0.089674,false,0.31954,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_32,b17aabb4_31,32,0.405231,false,0.32975,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_33,b17aabb4_32,33,0.099136,false,0.30496,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_34,b17aabb4_33,34,0.963295,false,0.33634,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_35,b17aabb4_34,35,0.259088,false,0.30438,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_36,b17aabb4_35,36,0.421236,false,0.32039,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_37,b17aabb4_36,37,0.496649,false,0.30656,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_38,b17aabb4_37,38,0.261501,false,0.29409,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_39,b17aabb4_38,39,0.186682,false,0.27722,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_40,b17aabb4_39,40,0.187532,false,0.27977,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_41,b17aabb4_40,41,0.248474,false,0.28131,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_42,b17aabb4_41,42,0.378614,false,0.28698,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_43,b17aabb4_42,43,0.162097,false,0.26879,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_44,b17aabb4_43,44,0.243881,false,0.2645,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_45,b17aabb4_44,45,0.246528,false,0.26854,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_46,b17aabb4_45,46,0.091209,false,0.25462,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_47,b17aabb4_46,47,0.464532,false,0.27248,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_48,b17aabb4_47,48,0.388579,false,0.24728,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_49,b17aabb4_48,49,0.292355,false,0.26027,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_50,b17aabb4_49,50,0.292027,false,0.25428,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_51,b17aabb4_50,51,0.150463,false,0.23547,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_52,b17aabb4_51,52,0.132829,false,0.23319,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_53,b17aabb4_52,53,0.351193,false,0.23495,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_54,b17aabb4_53,54,0.227779,false,0.23438,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_55,b17aabb4_54,55,0.260682,false,0.2416,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_56,b17aabb4_55,56,0.117098,false,0.21494,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_57,b17aabb4_56,57,0.187134,false,0.21381,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_58,b17aabb4_57,58,0.191582,false,0.20588,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_59,b17aabb4_58,59,0.298087,false,0.22798,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_60,b17aabb4_59,60,0.108143,false,0.19047,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_61,b17aabb4_60,61,0.221745,false,0.21678,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_62,b17aabb4_61,62,0.199725,false,0.21049,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_63,b17aabb4_62,63,0.100451,false,0.20155,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_64,b17aabb4_63,64,0.290873,false,0.20372,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_65,b17aabb4_64,65,0.273815,false,0.19444,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_66,b17aabb4_65,66,0.233155,false,0.21256,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_67,b17aabb4_66,67,0.114638,false,0.18515,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_68,b17aabb4_67,68,0.252064,false,0.1907,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_69,b17aabb4_68,69,0.173957,false,0.1925,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_70,b17aabb4_69,70,0.189406,false,0.19424,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_71,b17aabb4_70,71,0.168735,false,0.1834,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_72,b17aabb4_71,72,0.171222,false,0.18932,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_73,b17aabb4_72,73,0.172911,false,0.16891,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_74,b17aabb4_73,74,0.191208,false,0.18481,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_75,b17aabb4_74,75,0.079198,false,0.16866,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_76,b17aabb4_75,76,0.186123,false,0.17837,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_77,b17aabb4_76,77,0.05643,false,0.15866,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_78,b17aabb4_77,78,0.111571,false,0.16906,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_79,b17aabb4_78,79,0.081871,false,0.16452,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_80,b17aabb4_79,80,0.115447,false,0.15778,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_81,b17aabb4_80,81,0.205944,false,0.16502,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_82,b17aabb4_81,82,0.111528,false,0.16197,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_83,b17aabb4_82,83,0.081211,false,0.16607,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_84,b17aabb4_83,84,0.127491,false,0.17007,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_85,b17aabb4_84,85,0.151136,false,0.1581,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_86,b17aabb4_85,86,0.077234,false,0.14511,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_87,b17aabb4_86,87,0.160752,false,0.16458,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_88,b17aabb4_87,88,0.065807,false,0.1456,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_89,b17aabb4_88,89,0.131949,false,0.15248,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_90,b17aabb4_89,90,0.203879,false,0.1546,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_91,b17aabb4_90,91,0.116421,false,0.14304,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_92,b17aabb4_91,92,0.076833,false,0.13471,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_93,b17aabb4_92,93,0.109693,false,0.14286,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_94,b17aabb4_93,94,0.153924,false,0.15838,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_95,b17aabb4_94,95,0.179325,false,0.13342,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_96,b17aabb4_95,96,0.058276,false,0.13523,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_97,b17aabb4_96,97,0.14057,false,0.1497,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_98,b17aabb4_97,98,0.090048,false,0.13024,0.5,0.9,true,false,0.001,b17aabb4
b17aabb4_99,b17aabb4_98,99,0.054841,true,0.12713,0.5,0.9,true,false,0.001,b17aabb4
01c3a2ee_0,,0,1.248976,false,1.48246,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_1,01c3a2ee_0,1,0.938904,false,1.30165,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_2,01c3a2ee_1,2,2.255343,false,1.18432,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_3,01c3a2ee_2,3,2.11538,false,1.10279,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_4,01c3a2ee_3,4,7.127267,false,1.04389,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_5,01c3a2ee_4,5,5.79597,false,1.00003,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_6,01c3a2ee_5,6,7.429147,false,0.95192,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_7,01c3a2ee_6,7,5.488305,false,0.90964,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_8,01c3a2ee_7,8,3.131676,false,0.86555,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_9,01c3a2ee_8,9,5.649427,false,0.84707,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_10,01c3a2ee_9,10,7.452691,false,0.81785,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_11,01c3a2ee_10,11,5.818379,false,0.78913,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_12,01c3a2ee_11,12,5.017653,false,0.76086,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_13,01c3a2ee_12,13,6.761646,false,0.74469,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_14,01c3a2ee_13,14,1.516052,false,0.71263,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_15,01c3a2ee_14,15,2.481766,false,0.69716,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_16,01c3a2ee_15,16,2.946266,false,0.67459,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_17,01c3a2ee_16,17,2.888268,false,0.65803,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_18,01c3a2ee_17,18,3.537476,false,0.64903,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_19,01c3a2ee_18,19,3.46093,false,0.636,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_20,01c3a2ee_19,20,6.256126,false,0.62568,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_21,01c3a2ee_20,21,3.991331,false,0.5983,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_22,01c3a2ee_21,22,2.351089,false,0.58163,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_23,01c3a2ee_22,23,1.626876,false,0.56184,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_24,01c3a2ee_23,24,6.358676,false,0.56086,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_25,01c3a2ee_24,25,3.099691,false,0.5474,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_26,01c3a2ee_25,26,6.103868,false,0.53807,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_27,01c3a2ee_26,27,2.060353,false,0.51368,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_28,01c3a2ee_27,28,8.208904,false,0.51661,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_29,01c3a2ee_28,29,4.1191,false,0.49638,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_30,01c3a2ee_29,30,3.980624,false,0.48734,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_31,01c3a2ee_30,31,2.353481,false,0.46778,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_32,01c3a2ee_31,32,6.528914,false,0.46546,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_33,01c3a2ee_32,33,7.427775,false,0.45333,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_34,01c3a2ee_33,34,5.696306,false,0.44054,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_35,01c3a2ee_34,35,3.495592,false,0.42223,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_36,01c3a2ee_35,36,5.510237,false,0.42291,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_37,01c3a2ee_36,37,5.168027,false,0.41106,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_38,01c3a2ee_37,38,5.720586,false,0.4012,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_39,01c3a2ee_38,39,6.314995,false,0.39279,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_40,01c3a2ee_39,40,5.805205,false,0.38385,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_41,01c3a2ee_40,41,9.555837,false,0.37962,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_42,01c3a2ee_41,42,9.821666,false,0.375,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_43,01c3a2ee_42,43,6.543474,false,0.35823,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_44,01c3a2ee_43,44,7.185818,false,0.34749,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_45,01c3a2ee_44,45,8.931619,false,0.34677,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_46,01c3a2ee_45,46,7.509408,false,0.34116,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_47,01c3a2ee_46,47,5.16754,false,0.32234,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_48,01c3a2ee_47,48,5.650043,false,0.33036,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_49,01c3a2ee_48,49,6.981382,false,0.30915,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_50,01c3a2ee_49,50,7.017512,false,0.30632,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_51,01c3a2ee_50,51,15.647139,false,0.30111,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_52,01c3a2ee_51,52,6.498743,false,0.2954,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_53,01c3a2ee_52,53,10.028091,false,0.29667,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_54,01c3a2ee_53,54,9.581775,false,0.2904,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_55,01c3a2ee_54,55,8.092198,false,0.28484,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_56,01c3a2ee_55,56,11.254058,false,0.2869,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_57,01c3a2ee_56,57,12.649867,false,0.27328,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_58,01c3a2ee_57,58,8.851668,false,0.26259,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_59,01c3a2ee_58,59,7.552303,false,0.26176,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_60,01c3a2ee_59,60,7.586662,false,0.27046,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_61,01c3a2ee_60,61,13.241729,false,0.27676,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_62,01c3a2ee_61,62,6.810961,false,0.25148,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_63,01c3a2ee_62,63,8.932128,false,0.25735,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_64,01c3a2ee_63,64,8.985989,false,0.24674,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_65,01c3a2ee_64,65,5.824265,false,0.22342,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_66,01c3a2ee_65,66,6.188357,false,0.23306,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_67,01c3a2ee_66,67,6.609375,false,0.22089,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_68,01c3a2ee_67,68,5.671155,false,0.21994,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_69,01c3a2ee_68,69,5.229395,false,0.21574,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_70,01c3a2ee_69,70,6.493788,false,0.21884,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_71,01c3a2ee_70,71,4.375399,false,0.19868,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_72,01c3a2ee_71,72,1.715849,false,0.18662,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_73,01c3a2ee_72,73,3.028856,false,0.19231,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_74,01c3a2ee_73,74,5.378569,false,0.199,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_75,01c3a2ee_74,75,2.735574,false,0.18062,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_76,01c3a2ee_75,76,4.974168,false,0.17483,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_77,01c3a2ee_76,77,4.077929,false,0.17288,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_78,01c3a2ee_77,78,4.412461,false,0.18487,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_79,01c3a2ee_78,79,9.143943,false,0.19005,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_80,01c3a2ee_79,80,11.848706,false,0.20529,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_81,01c3a2ee_80,81,3.533629,false,0.1653,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_82,01c3a2ee_81,82,7.059294,false,0.17613,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_83,01c3a2ee_82,83,4.260646,false,0.16897,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_84,01c3a2ee_83,84,5.735135,false,0.16511,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_85,01c3a2ee_84,85,2.318136,false,0.16509,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_86,01c3a2ee_85,86,4.82809,false,0.16718,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_87,01c3a2ee_86,87,5.299963,false,0.1641,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_88,01c3a2ee_87,88,7.447406,false,0.16198,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_89,01c3a2ee_88,89,3.724366,false,0.16283,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_90,01c3a2ee_89,90,2.830782,false,0.15499,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_91,01c3a2ee_90,91,2.72173,false,0.14288,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_92,01c3a2ee_91,92,3.478903,false,0.14792,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_93,01c3a2ee_92,93,2.266267,false,0.14104,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_94,01c3a2ee_93,94,1.667865,false,0.13272,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_95,01c3a2ee_94,95,1.825722,false,0.13517,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_96,01c3a2ee_95,96,2.670603,false,0.12953,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_97,01c3a2ee_96,97,3.365368,false,0.13567,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_98,01c3a2ee_97,98,1.975862,false,0.13153,0.99,0.999,true,false,0.0001,01c3a2ee
01c3a2ee_99,01c3a2ee_98,99,1.955911,true,0.1279,0.99,0.999,true,false,0.0001,01c3a2ee
bfadf761_0,,0,2.027218,false,1.43425,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_1,bfadf761_0,1,3.510514,false,1.26239,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_2,bfadf761_1,2,3.224824,false,1.1569,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_3,bfadf761_2,3,9.898331,false,1.07875,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_4,bfadf761_3,4,2.669099,false,1.00548,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_5,bfadf761_4,5,6.400779,false,0.95098,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_6,bfadf761_5,6,7.029832,false,0.90273,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_7,bfadf761_6,7,5.387394,false,0.85393,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_8,bfadf761_7,8,3.942158,false,0.81548,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_9,bfadf761_8,9,7.969238,false,0.78731,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_10,bfadf761_9,10,7.824725,false,0.7602,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_11,bfadf761_10,11,18.60504,false,0.74145,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_12,bfadf761_11,12,7.137189,false,0.71425,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_13,bfadf761_12,13,3.311097,false,0.69,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_14,bfadf761_13,14,3.66533,false,0.65294,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_15,bfadf761_14,15,19.768341,false,0.64736,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_16,bfadf761_15,16,4.405322,false,0.62417,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_17,bfadf761_16,17,13.934093,false,0.60249,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_18,bfadf761_17,18,4.679175,false,0.58214,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_19,bfadf761_18,19,5.870396,false,0.57004,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_20,bfadf761_19,20,4.278193,false,0.55571,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_21,bfadf761_20,21,16.510851,false,0.5423,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_22,bfadf761_21,22,7.29831,false,0.52653,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_23,bfadf761_22,23,11.130583,false,0.51474,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_24,bfadf761_23,24,14.938275,false,0.49946,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_25,bfadf761_24,25,15.960537,false,0.49012,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_26,bfadf761_25,26,3.882838,false,0.46903,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_27,bfadf761_26,27,6.510309,false,0.43797,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_28,bfadf761_27,28,6.02054,false,0.43825,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_29,bfadf761_28,29,2.206822,false,0.4232,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_30,bfadf761_29,30,4.771157,false,0.41943,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_31,bfadf761_30,31,9.342266,false,0.39693,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_32,bfadf761_31,32,6.966425,false,0.39726,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_33,bfadf761_32,33,13.402102,false,0.38615,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_34,bfadf761_33,34,5.415372,false,0.36835,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_35,bfadf761_34,35,6.998128,false,0.35653,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_36,bfadf761_35,36,4.798962,false,0.34985,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_37,bfadf761_36,37,4.208417,false,0.33836,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_38,bfadf761_37,38,11.003658,false,0.34441,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_39,bfadf761_38,39,13.474553,false,0.32173,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_40,bfadf761_39,40,9.51046,false,0.32322,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_41,bfadf761_40,41,5.140908,false,0.30147,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_42,bfadf761_41,42,13.180602,false,0.30886,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_43,bfadf761_42,43,9.935328,false,0.30097,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_44,bfadf761_43,44,4.252425,false,0.28074,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_45,bfadf761_44,45,16.429619,false,0.28702,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_46,bfadf761_45,46,3.372259,false,0.26675,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_47,bfadf761_46,47,7.658456,false,0.26862,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_48,bfadf761_47,48,4.065398,false,0.25235,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_49,bfadf761_48,49,9.010956,false,0.25865,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_50,bfadf761_49,50,12.028434,false,0.24582,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_51,bfadf761_50,51,8.53882,false,0.23161,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_52,bfadf761_51,52,5.179254,false,0.23408,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_53,bfadf761_52,53,2.901891,false,0.21329,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_54,bfadf761_53,54,8.723292,false,0.22255,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_55,bfadf761_54,55,10.419816,false,0.21103,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_56,bfadf761_55,56,6.732107,false,0.21063,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_57,bfadf761_56,57,3.965626,false,0.20278,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_58,bfadf761_57,58,6.078382,false,0.19356,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_59,bfadf761_58,59,2.906072,false,0.19135,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_60,bfadf761_59,60,5.979024,false,0.18928,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_61,bfadf761_60,61,3.917384,false,0.18785,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_62,bfadf761_61,62,4.318772,false,0.18344,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_63,bfadf761_62,63,3.027929,false,0.17153,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_64,bfadf761_63,64,7.067329,false,0.17554,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_65,bfadf761_64,65,12.389719,false,0.1779,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_66,bfadf761_65,66,4.682899,false,0.17931,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_67,bfadf761_66,67,3.461441,false,0.15769,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_68,bfadf761_67,68,4.854712,false,0.1553,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_69,bfadf761_68,69,5.579634,false,0.15272,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_70,bfadf761_69,70,5.250734,false,0.15463,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_71,bfadf761_70,71,2.667342,false,0.14462,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_72,bfadf761_71,72,6.344806,false,0.14617,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_73,bfadf761_72,73,14.495081,false,0.15191,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_74,bfadf761_73,74,5.546732,false,0.14136,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_75,bfadf761_74,75,1.631964,false,0.13076,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_76,bfadf761_75,76,2.454035,false,0.13625,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_77,bfadf761_76,77,6.876556,false,0.14036,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_78,bfadf761_77,78,4.40418,false,0.13417,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_79,bfadf761_78,79,1.717996,false,0.13002,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_80,bfadf761_79,80,4.554259,false,0.13567,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_81,bfadf761_80,81,1.547735,false,0.12435,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_82,bfadf761_81,82,3.737054,false,0.11851,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_83,bfadf761_82,83,1.29081,false,0.12466,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_84,bfadf761_83,84,1.939016,false,0.1223,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_85,bfadf761_84,85,0.810287,false,0.10642,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_86,bfadf761_85,86,3.85991,false,0.11045,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_87,bfadf761_86,87,1.929205,false,0.10903,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_88,bfadf761_87,88,2.771919,false,0.10391,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_89,bfadf761_88,89,2.544901,false,0.11442,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_90,bfadf761_89,90,7.619217,false,0.11565,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_91,bfadf761_90,91,5.923263,false,0.11652,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_92,bfadf761_91,92,6.03571,false,0.11365,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_93,bfadf761_92,93,2.65895,false,0.10231,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_94,bfadf761_93,94,3.226976,false,0.09922,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_95,bfadf761_94,95,6.666579,false,0.10715,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_96,bfadf761_95,96,5.196401,false,0.1036,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_97,bfadf761_96,97,3.500001,false,0.09759,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_98,bfadf761_97,98,2.683265,false,0.10165,0.5,0.99,true,false,0.0001,bfadf761
bfadf761_99,bfadf761_98,99,3.949247,true,0.10664,0.5,0.99,true,false,0.0001,bfadf761
248ca7c3_0,,0,3.473732,false,1.47538,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_1,248ca7c3_0,1,1.563223,false,1.30106,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_2,248ca7c3_1,2,4.868022,false,1.19154,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_3,248ca7c3_2,3,4.503973,false,1.10353,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_4,248ca7c3_3,4,3.380061,false,1.03529,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_5,248ca7c3_4,5,8.309043,false,0.98566,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_6,248ca7c3_5,6,6.598211,false,0.93674,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_7,248ca7c3_6,7,12.002584,false,0.89617,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_8,248ca7c3_7,8,14.05771,false,0.85888,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_9,248ca7c3_8,9,5.934649,false,0.81082,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_10,248ca7c3_9,10,7.841339,false,0.78651,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_11,248ca7c3_10,11,5.802364,false,0.75762,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_12,248ca7c3_11,12,22.335102,false,0.74597,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_13,248ca7c3_12,13,9.352092,false,0.70901,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_14,248ca7c3_13,14,4.008884,false,0.69039,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_15,248ca7c3_14,15,19.759142,false,0.67347,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_16,248ca7c3_15,16,9.535835,false,0.64808,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_17,248ca7c3_16,17,11.603693,false,0.62094,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_18,248ca7c3_17,18,15.14429,false,0.61713,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_19,248ca7c3_18,19,10.694358,false,0.59232,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_20,248ca7c3_19,20,9.437808,false,0.57008,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_21,248ca7c3_20,21,15.805662,false,0.55789,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_22,248ca7c3_21,22,4.525607,false,0.53251,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_23,248ca7c3_22,23,6.787003,false,0.52566,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_24,248ca7c3_23,24,4.061065,false,0.50466,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_25,248ca7c3_24,25,11.295754,false,0.49557,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_26,248ca7c3_25,26,9.604421,false,0.47898,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_27,248ca7c3_26,27,5.446352,false,0.46307,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_28,248ca7c3_27,28,9.006174,false,0.45391,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_29,248ca7c3_28,29,8.600229,false,0.44563,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_30,248ca7c3_29,30,5.167752,false,0.43056,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_31,248ca7c3_30,31,2.54111,false,0.41914,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_32,248ca7c3_31,32,6.101583,false,0.40452,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_33,248ca7c3_32,33,9.937356,false,0.39686,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_34,248ca7c3_33,34,5.422018,false,0.38561,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_35,248ca7c3_34,35,14.969481,false,0.38937,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_36,248ca7c3_35,36,9.881887,false,0.37313,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_37,248ca7c3_36,37,4.302563,false,0.34852,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_38,248ca7c3_37,38,4.71709,false,0.34678,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_39,248ca7c3_38,39,8.430211,false,0.33084,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_40,248ca7c3_39,40,11.059777,false,0.32353,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_41,248ca7c3_40,41,3.649008,false,0.30853,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_42,248ca7c3_41,42,11.786688,false,0.30781,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_43,248ca7c3_42,43,5.667342,false,0.2986,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_44,248ca7c3_43,44,4.972108,false,0.29599,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_45,248ca7c3_44,45,5.021605,false,0.28673,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_46,248ca7c3_45,46,3.278518,false,0.27673,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_47,248ca7c3_46,47,7.672932,false,0.2757,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_48,248ca7c3_47,48,6.211394,false,0.26241,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_49,248ca7c3_48,49,12.838828,false,0.2561,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_50,248ca7c3_49,50,6.610243,false,0.2492,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_51,248ca7c3_50,51,14.341187,false,0.25437,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_52,248ca7c3_51,52,15.016404,false,0.24817,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_53,248ca7c3_52,53,4.405118,false,0.23167,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_54,248ca7c3_53,54,3.832774,false,0.22738,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_55,248ca7c3_54,55,5.219146,false,0.22923,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_56,248ca7c3_55,56,5.03345,false,0.21737,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_57,248ca7c3_56,57,4.400483,false,0.21591,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_58,248ca7c3_57,58,4.002521,false,0.20504,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_59,248ca7c3_58,59,8.189052,false,0.2125,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_60,248ca7c3_59,60,4.048395,false,0.20229,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_61,248ca7c3_60,61,3.348243,false,0.19176,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_62,248ca7c3_61,62,4.07929,false,0.18734,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_63,248ca7c3_62,63,6.200545,false,0.18721,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_64,248ca7c3_63,64,8.971332,false,0.18411,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_65,248ca7c3_64,65,2.715606,false,0.17794,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_66,248ca7c3_65,66,2.792367,false,0.17552,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_67,248ca7c3_66,67,2.102184,false,0.16284,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_68,248ca7c3_67,68,1.452516,false,0.1537,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_69,248ca7c3_68,69,12.933129,false,0.16554,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_70,248ca7c3_69,70,6.610731,false,0.1635,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_71,248ca7c3_70,71,8.110279,false,0.16718,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_72,248ca7c3_71,72,5.663835,false,0.16215,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_73,248ca7c3_72,73,2.351864,false,0.15058,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_74,248ca7c3_73,74,2.882534,false,0.14691,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_75,248ca7c3_74,75,2.144814,false,0.15101,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_76,248ca7c3_75,76,11.580861,false,0.14525,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_77,248ca7c3_76,77,2.62618,false,0.14102,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_78,248ca7c3_77,78,3.411914,false,0.13296,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_79,248ca7c3_78,79,8.584215,false,0.13674,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_80,248ca7c3_79,80,5.543184,false,0.13599,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_81,248ca7c3_80,81,4.76555,false,0.13124,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_82,248ca7c3_81,82,22.818489,false,0.15094,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_83,248ca7c3_82,83,2.706237,false,0.12814,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_84,248ca7c3_83,84,9.242566,false,0.13093,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_85,248ca7c3_84,85,1.250123,false,0.12057,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_86,248ca7c3_85,86,4.160714,false,0.12154,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_87,248ca7c3_86,87,5.864637,false,0.12184,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_88,248ca7c3_87,88,2.008191,false,0.11706,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_89,248ca7c3_88,89,2.505012,false,0.10602,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_90,248ca7c3_89,90,2.808784,false,0.11828,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_91,248ca7c3_90,91,5.070722,false,0.11833,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_92,248ca7c3_91,92,5.875436,false,0.11682,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_93,248ca7c3_92,93,2.236346,false,0.10441,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_94,248ca7c3_93,94,2.444963,false,0.10111,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_95,248ca7c3_94,95,5.87377,false,0.11269,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_96,248ca7c3_95,96,11.315115,false,0.11059,0.8,0.9,true,false,0.0001,248ca7c3
248ca7c3_97,248ca7c3_96,97,2.659764,true,0.10295,0.8,0.9,true,false,0.0001,248ca7c3
80daef90_0,,0,26.031088,false,1.46916,0,0.99,true,false,0.0001,80daef90
80daef90_1,80daef90_0,1,6.352588,false,1.28192,0,0.99,true,false,0.0001,80daef90
80daef90_2,80daef90_1,2,10.101335,false,1.17373,0,0.99,true,false,0.0001,80daef90
80daef90_3,80daef90_2,3,8.008908,false,1.08435,0,0.99,true,false,0.0001,80daef90
80daef90_4,80daef90_3,4,5.03806,false,1.00726,0,0.99,true,false,0.0001,80daef90
80daef90_5,80daef90_4,5,5.668468,false,0.95304,0,0.99,true,false,0.0001,80daef90
80daef90_6,80daef90_5,6,10.542473,false,0.9048,0,0.99,true,false,0.0001,80daef90
80daef90_7,80daef90_6,7,6.337523,false,0.87481,0,0.99,true,false,0.0001,80daef90
80daef90_8,80daef90_7,8,6.762893,false,0.83206,0,0.99,true,false,0.0001,80daef90
80daef90_9,80daef90_8,9,7.073121,false,0.80199,0,0.99,true,false,0.0001,80daef90
80daef90_10,80daef90_9,10,36.320099,false,0.78859,0,0.99,true,false,0.0001,80daef90
80daef90_11,80daef90_10,11,18.989883,false,0.73774,0,0.99,true,false,0.0001,80daef90
80daef90_12,80daef90_11,12,9.974406,false,0.72865,0,0.99,true,false,0.0001,80daef90
80daef90_13,80daef90_12,13,6.68969,false,0.69175,0,0.99,true,false,0.0001,80daef90
80daef90_14,80daef90_13,14,7.617122,false,0.668,0,0.99,true,false,0.0001,80daef90
80daef90_15,80daef90_14,15,7.32377,false,0.6463,0,0.99,true,false,0.0001,80daef90
80daef90_16,80daef90_15,16,11.079606,false,0.63555,0,0.99,true,false,0.0001,80daef90
80daef90_17,80daef90_16,17,29.789148,false,0.62359,0,0.99,true,false,0.0001,80daef90
80daef90_18,80daef90_17,18,3.755218,false,0.6012,0,0.99,true,false,0.0001,80daef90
80daef90_19,80daef90_18,19,16.984291,false,0.59481,0,0.99,true,false,0.0001,80daef90
80daef90_20,80daef90_19,20,25.005135,false,0.57575,0,0.99,true,false,0.0001,80daef90
80daef90_21,80daef90_20,21,15.592843,false,0.5528,0,0.99,true,false,0.0001,80daef90
80daef90_22,80daef90_21,22,21.275879,false,0.54347,0,0.99,true,false,0.0001,80daef90
80daef90_23,80daef90_22,23,15.273968,false,0.51433,0,0.99,true,false,0.0001,80daef90
80daef90_24,80daef90_23,24,19.749702,false,0.51165,0,0.99,true,false,0.0001,80daef90
80daef90_25,80daef90_24,25,17.976719,false,0.49376,0,0.99,true,false,0.0001,80daef90
80daef90_26,80daef90_25,26,12.949003,false,0.48829,0,0.99,true,false,0.0001,80daef90
80daef90_27,80daef90_26,27,22.163658,false,0.47606,0,0.99,true,false,0.0001,80daef90
80daef90_28,80daef90_27,28,12.213838,false,0.45633,0,0.99,true,false,0.0001,80daef90
80daef90_29,80daef90_28,29,12.22881,false,0.4394,0,0.99,true,false,0.0001,80daef90
80daef90_30,80daef90_29,30,48.154907,false,0.46019,0,0.99,true,false,0.0001,80daef90
80daef90_31,80daef90_30,31,25.369493,false,0.43355,0,0.99,true,false,0.0001,80daef90
80daef90_32,80daef90_31,32,46.241013,false,0.44124,0,0.99,true,false,0.0001,80daef90
80daef90_33,80daef90_32,33,12.29906,false,0.39518,0,0.99,true,false,0.0001,80daef90
80daef90_34,80daef90_33,34,12.296947,false,0.37726,0,0.99,true,false,0.0001,80daef90
80daef90_35,80daef90_34,35,6.699466,false,0.37777,0,0.99,true,false,0.0001,80daef90
80daef90_36,80daef90_35,36,13.937054,false,0.35355,0,0.99,true,false,0.0001,80daef90
80daef90_37,80daef90_36,37,15.573454,false,0.35923,0,0.99,true,false,0.0001,80daef90
80daef90_38,80daef90_37,38,25.33005,false,0.3688,0,0.99,true,false,0.0001,80daef90
80daef90_39,80daef90_38,39,4.873244,false,0.31615,0,0.99,true,false,0.0001,80daef90
80daef90_40,80daef90_39,40,10.15486,false,0.32279,0,0.99,true,false,0.0001,80daef90
80daef90_41,80daef90_40,41,20.934238,false,0.31885,0,0.99,true,false,0.0001,80daef90
80daef90_42,80daef90_41,42,10.124174,false,0.30094,0,0.99,true,false,0.0001,80daef90
80daef90_43,80daef90_42,43,16.330391,false,0.31411,0,0.99,true,false,0.0001,80daef90
80daef90_44,80daef90_43,44,16.408688,false,0.30016,0,0.99,true,false,0.0001,80daef90
80daef90_45,80daef90_44,45,17.126177,false,0.29565,0,0.99,true,false,0.0001,80daef90
80daef90_46,80daef90_45,46,14.139214,false,0.27475,0,0.99,true,false,0.0001,80daef90
80daef90_47,80daef90_46,47,8.384068,false,0.26748,0,0.99,true,false,0.0001,80daef90
80daef90_48,80daef90_47,48,16.056646,false,0.27279,0,0.99,true,false,0.0001,80daef90
80daef90_49,80daef90_48,49,12.242023,false,0.26556,0,0.99,true,false,0.0001,80daef90
80daef90_50,80daef90_49,50,5.798533,false,0.24915,0,0.99,true,false,0.0001,80daef90
80daef90_51,80daef90_50,51,10.746242,false,0.23974,0,0.99,true,false,0.0001,80daef90
80daef90_52,80daef90_51,52,4.454721,false,0.22607,0,0.99,true,false,0.0001,80daef90
80daef90_53,80daef90_52,53,7.422164,false,0.22339,0,0.99,true,false,0.0001,80daef90
80daef90_54,80daef90_53,54,14.436871,false,0.23394,0,0.99,true,false,0.0001,80daef90
80daef90_55,80daef90_54,55,12.417562,false,0.22068,0,0.99,true,false,0.0001,80daef90
80daef90_56,80daef90_55,56,5.481616,false,0.21478,0,0.99,true,false,0.0001,80daef90
80daef90_57,80daef90_56,57,5.823283,false,0.20429,0,0.99,true,false,0.0001,80daef90
80daef90_58,80daef90_57,58,4.092271,false,0.19217,0,0.99,true,false,0.0001,80daef90
80daef90_59,80daef90_58,59,19.61521,false,0.21133,0,0.99,true,false,0.0001,80daef90
80daef90_60,80daef90_59,60,6.274813,false,0.199,0,0.99,true,false,0.0001,80daef90
80daef90_61,80daef90_60,61,7.472843,false,0.20115,0,0.99,true,false,0.0001,80daef90
80daef90_62,80daef90_61,62,8.819404,false,0.18464,0,0.99,true,false,0.0001,80daef90
80daef90_63,80daef90_62,63,3.794993,false,0.18329,0,0.99,true,false,0.0001,80daef90
80daef90_64,80daef90_63,64,37.293575,false,0.20542,0,0.99,true,false,0.0001,80daef90
80daef90_65,80daef90_64,65,14.650578,false,0.17676,0,0.99,true,false,0.0001,80daef90
80daef90_66,80daef90_65,66,2.71799,false,0.16468,0,0.99,true,false,0.0001,80daef90
80daef90_67,80daef90_66,67,5.304574,false,0.18233,0,0.99,true,false,0.0001,80daef90
80daef90_68,80daef90_67,68,7.504057,false,0.16427,0,0.99,true,false,0.0001,80daef90
80daef90_69,80daef90_68,69,4.130013,false,0.15904,0,0.99,true,false,0.0001,80daef90
80daef90_70,80daef90_69,70,4.126681,false,0.16112,0,0.99,true,false,0.0001,80daef90
80daef90_71,80daef90_70,71,5.452651,false,0.14891,0,0.99,true,false,0.0001,80daef90
80daef90_72,80daef90_71,72,5.997261,false,0.17137,0,0.99,true,false,0.0001,80daef90
80daef90_73,80daef90_72,73,5.154428,false,0.14854,0,0.99,true,false,0.0001,80daef90
80daef90_74,80daef90_73,74,6.682308,false,0.15852,0,0.99,true,false,0.0001,80daef90
80daef90_75,80daef90_74,75,12.835569,false,0.15604,0,0.99,true,false,0.0001,80daef90
80daef90_76,80daef90_75,76,2.402594,false,0.13743,0,0.99,true,false,0.0001,80daef90
80daef90_77,80daef90_76,77,7.338256,false,0.13379,0,0.99,true,false,0.0001,80daef90
80daef90_78,80daef90_77,78,4.184594,false,0.13789,0,0.99,true,false,0.0001,80daef90
80daef90_79,80daef90_78,79,9.953106,false,0.14258,0,0.99,true,false,0.0001,80daef90
80daef90_80,80daef90_79,80,2.330026,false,0.12251,0,0.99,true,false,0.0001,80daef90
80daef90_81,80daef90_80,81,1.285227,false,0.12046,0,0.99,true,false,0.0001,80daef90
80daef90_82,80daef90_81,82,2.611333,false,0.12032,0,0.99,true,false,0.0001,80daef90
80daef90_83,80daef90_82,83,2.361858,false,0.11652,0,0.99,true,false,0.0001,80daef90
80daef90_84,80daef90_83,84,2.348981,false,0.12033,0,0.99,true,false,0.0001,80daef90
80daef90_85,80daef90_84,85,1.67961,false,0.11252,0,0.99,true,false,0.0001,80daef90
80daef90_86,80daef90_85,86,2.104164,false,0.11331,0,0.99,true,false,0.0001,80daef90
80daef90_87,80daef90_86,87,6.75333,false,0.133,0,0.99,true,false,0.0001,80daef90
80daef90_88,80daef90_87,88,1.811211,false,0.11737,0,0.99,true,false,0.0001,80daef90
80daef90_89,80daef90_88,89,3.420334,false,0.10207,0,0.99,true,false,0.0001,80daef90
80daef90_90,80daef90_89,90,4.862485,false,0.11475,0,0.99,true,false,0.0001,80daef90
80daef90_91,80daef90_90,91,4.231476,false,0.11112,0,0.99,true,false,0.0001,80daef90
80daef90_92,80daef90_91,92,0.863142,false,0.10073,0,0.99,true,false,0.0001,80daef90
80daef90_93,80daef90_92,93,3.301477,false,0.10055,0,0.99,true,false,0.0001,80daef90
80daef90_94,80daef90_93,94,2.32686,false,0.10304,0,0.99,true,false,0.0001,80daef90
80daef90_95,80daef90_94,95,1.307015,false,0.10601,0,0.99,true,false,0.0001,80daef90
80daef90_96,80daef90_95,96,3.368061,false,0.10832,0,0.99,true,false,0.0001,80daef90
80daef90_97,80daef90_96,97,3.368994,false,0.10401,0,0.99,true,false,0.0001,80daef90
80daef90_98,80daef90_97,98,2.686062,false,0.10104,0,0.99,true,false,0.0001,80daef90
80daef90_99,80daef90_98,99,3.268537,true,0.10147,0,0.99,true,false,0.0001,80daef90
6a2e9c9a_0,,0,1.331491,false,1.51726,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_1,6a2e9c9a_0,1,1.916079,false,1.28843,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_2,6a2e9c9a_1,2,2.740792,false,1.12175,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_3,6a2e9c9a_2,3,1.974972,false,1.00878,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_4,6a2e9c9a_3,4,1.353575,false,0.93641,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_5,6a2e9c9a_4,5,1.719522,false,0.85523,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_6,6a2e9c9a_5,6,2.316465,false,0.81326,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_7,6a2e9c9a_6,7,1.696921,false,0.76054,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_8,6a2e9c9a_7,8,2.342645,false,0.72844,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_9,6a2e9c9a_8,9,0.34357,false,0.67714,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_10,6a2e9c9a_9,10,0.362311,false,0.65251,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_11,6a2e9c9a_10,11,0.302119,false,0.62833,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_12,6a2e9c9a_11,12,0.249483,false,0.58621,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_13,6a2e9c9a_12,13,0.764117,false,0.57777,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_14,6a2e9c9a_13,14,0.438338,false,0.56083,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_15,6a2e9c9a_14,15,1.170479,false,0.55894,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_16,6a2e9c9a_15,16,0.245265,false,0.5153,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_17,6a2e9c9a_16,17,0.669946,false,0.51472,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_18,6a2e9c9a_17,18,1.001032,false,0.50637,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_19,6a2e9c9a_18,19,0.242941,false,0.46133,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_20,6a2e9c9a_19,20,0.245005,false,0.45696,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_21,6a2e9c9a_20,21,0.157896,false,0.4405,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_22,6a2e9c9a_21,22,0.09385,false,0.41024,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_23,6a2e9c9a_22,23,0.777056,false,0.43351,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_24,6a2e9c9a_23,24,0.232289,false,0.41468,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_25,6a2e9c9a_24,25,0.097807,false,0.38692,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_26,6a2e9c9a_25,26,0.2298,false,0.38342,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_27,6a2e9c9a_26,27,0.372726,false,0.36634,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_28,6a2e9c9a_27,28,0.199963,false,0.35462,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_29,6a2e9c9a_28,29,0.097683,false,0.34361,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_30,6a2e9c9a_29,30,0.297921,false,0.34238,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_31,6a2e9c9a_30,31,0.281071,false,0.33743,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_32,6a2e9c9a_31,32,0.135475,false,0.31447,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_33,6a2e9c9a_32,33,0.199186,false,0.32114,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_34,6a2e9c9a_33,34,0.268104,false,0.30035,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_35,6a2e9c9a_34,35,0.112501,false,0.293,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_36,6a2e9c9a_35,36,0.338667,false,0.29679,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_37,6a2e9c9a_36,37,0.174453,false,0.28506,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_38,6a2e9c9a_37,38,0.108084,false,0.26384,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_39,6a2e9c9a_38,39,0.098155,false,0.2623,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_40,6a2e9c9a_39,40,0.08848,false,0.25178,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_41,6a2e9c9a_40,41,0.212816,false,0.25614,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_42,6a2e9c9a_41,42,0.145139,false,0.24637,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_43,6a2e9c9a_42,43,0.173319,false,0.22948,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_44,6a2e9c9a_43,44,0.225557,false,0.23242,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_45,6a2e9c9a_44,45,0.13679,false,0.22897,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_46,6a2e9c9a_45,46,0.089938,false,0.21126,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_47,6a2e9c9a_46,47,0.100016,false,0.20843,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_48,6a2e9c9a_47,48,0.108049,false,0.19823,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_49,6a2e9c9a_48,49,0.082083,false,0.19557,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_50,6a2e9c9a_49,50,0.048459,false,0.1803,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_51,6a2e9c9a_50,51,0.049254,false,0.19001,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_52,6a2e9c9a_51,52,0.097279,false,0.19217,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_53,6a2e9c9a_52,53,0.089239,false,0.18484,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_54,6a2e9c9a_53,54,0.115646,false,0.1832,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_55,6a2e9c9a_54,55,0.202459,false,0.18942,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_56,6a2e9c9a_55,56,0.057342,false,0.16976,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_57,6a2e9c9a_56,57,0.081059,false,0.16988,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_58,6a2e9c9a_57,58,0.047405,false,0.15847,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_59,6a2e9c9a_58,59,0.088667,false,0.16465,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_60,6a2e9c9a_59,60,0.028231,false,0.15145,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_61,6a2e9c9a_60,61,0.053401,false,0.15476,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_62,6a2e9c9a_61,62,0.045213,false,0.13988,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_63,6a2e9c9a_62,63,0.098297,false,0.16586,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_64,6a2e9c9a_63,64,0.127655,false,0.155,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_65,6a2e9c9a_64,65,0.050162,false,0.137,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_66,6a2e9c9a_65,66,0.109262,false,0.13957,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_67,6a2e9c9a_66,67,0.113425,false,0.13842,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_68,6a2e9c9a_67,68,0.082314,false,0.13573,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_69,6a2e9c9a_68,69,0.080908,false,0.1372,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_70,6a2e9c9a_69,70,0.041971,false,0.1267,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_71,6a2e9c9a_70,71,0.064602,false,0.12147,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_72,6a2e9c9a_71,72,0.102772,false,0.13267,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_73,6a2e9c9a_72,73,0.050455,false,0.118,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_74,6a2e9c9a_73,74,0.109127,false,0.1204,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_75,6a2e9c9a_74,75,0.048712,false,0.11612,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_76,6a2e9c9a_75,76,0.046803,false,0.11643,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_77,6a2e9c9a_76,77,0.156642,false,0.12968,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_78,6a2e9c9a_77,78,0.110598,false,0.12401,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_79,6a2e9c9a_78,79,0.086082,false,0.1049,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_80,6a2e9c9a_79,80,0.058151,false,0.10875,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_81,6a2e9c9a_80,81,0.064107,false,0.10824,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_82,6a2e9c9a_81,82,0.031965,false,0.10791,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_83,6a2e9c9a_82,83,0.063478,false,0.10189,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_84,6a2e9c9a_83,84,0.185973,false,0.12071,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_85,6a2e9c9a_84,85,0.042881,false,0.09919,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_86,6a2e9c9a_85,86,0.0424,false,0.09803,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_87,6a2e9c9a_86,87,0.038558,false,0.09741,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_88,6a2e9c9a_87,88,0.039863,false,0.09965,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_89,6a2e9c9a_88,89,0.086085,false,0.10619,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_90,6a2e9c9a_89,90,0.019297,false,0.08408,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_91,6a2e9c9a_90,91,0.022375,false,0.08226,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_92,6a2e9c9a_91,92,0.027478,false,0.09068,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_93,6a2e9c9a_92,93,0.031452,false,0.08216,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_94,6a2e9c9a_93,94,0.030957,false,0.08323,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_95,6a2e9c9a_94,95,0.023525,false,0.08683,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_96,6a2e9c9a_95,96,0.108581,false,0.08848,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_97,6a2e9c9a_96,97,0.08896,false,0.10269,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_98,6a2e9c9a_97,98,0.031306,false,0.07972,0.5,0.999,true,false,0.001,6a2e9c9a
6a2e9c9a_99,6a2e9c9a_98,99,0.023249,true,0.07829,0.5,0.999,true,false,0.001,6a2e9c9a
f12a0d6f_0,,0,0.222454,false,1.69884,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_1,f12a0d6f_0,1,0.661089,false,1.49987,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_2,f12a0d6f_1,2,0.506729,false,1.37862,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_3,f12a0d6f_2,3,0.261027,false,1.20738,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_4,f12a0d6f_3,4,0.445746,false,1.08007,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_5,f12a0d6f_4,5,0.681066,false,1.01856,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_6,f12a0d6f_5,6,0.237051,false,0.93936,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_7,f12a0d6f_6,7,0.204775,false,0.89186,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_8,f12a0d6f_7,8,0.213691,false,0.85517,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_9,f12a0d6f_8,9,0.116872,false,0.8015,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_10,f12a0d6f_9,10,0.128152,false,0.76636,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_11,f12a0d6f_10,11,0.272721,false,0.74798,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_12,f12a0d6f_11,12,0.190739,false,0.72089,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_13,f12a0d6f_12,13,0.105209,false,0.68064,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_14,f12a0d6f_13,14,0.203985,false,0.65946,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_15,f12a0d6f_14,15,0.137959,false,0.64113,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_16,f12a0d6f_15,16,0.298417,false,0.63322,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_17,f12a0d6f_16,17,0.087192,false,0.60186,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_18,f12a0d6f_17,18,0.079849,false,0.57984,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_19,f12a0d6f_18,19,0.141098,false,0.57031,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_20,f12a0d6f_19,20,0.038844,false,0.54284,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_21,f12a0d6f_20,21,0.237055,false,0.55263,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_22,f12a0d6f_21,22,0.067719,false,0.51857,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_23,f12a0d6f_22,23,0.089485,false,0.50325,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_24,f12a0d6f_23,24,0.040417,false,0.48086,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_25,f12a0d6f_24,25,0.070105,false,0.46768,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_26,f12a0d6f_25,26,0.115607,false,0.46664,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_27,f12a0d6f_26,27,0.112315,false,0.4406,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_28,f12a0d6f_27,28,0.078233,false,0.43293,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_29,f12a0d6f_28,29,0.073104,false,0.42027,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_30,f12a0d6f_29,30,0.066414,false,0.40002,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_31,f12a0d6f_30,31,0.135522,false,0.40085,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_32,f12a0d6f_31,32,0.102393,false,0.38473,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_33,f12a0d6f_32,33,0.03575,false,0.35816,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_34,f12a0d6f_33,34,0.037506,false,0.34809,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_35,f12a0d6f_34,35,0.062444,false,0.34779,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_36,f12a0d6f_35,36,0.066597,false,0.34634,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_37,f12a0d6f_36,37,0.080181,false,0.33151,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_38,f12a0d6f_37,38,0.049916,false,0.30853,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_39,f12a0d6f_38,39,0.038485,false,0.2994,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_40,f12a0d6f_39,40,0.027421,false,0.28255,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_41,f12a0d6f_40,41,0.043339,false,0.27964,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_42,f12a0d6f_41,42,0.124797,false,0.284,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_43,f12a0d6f_42,43,0.058614,false,0.27086,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_44,f12a0d6f_43,44,0.075375,false,0.26153,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_45,f12a0d6f_44,45,0.055377,false,0.251,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_46,f12a0d6f_45,46,0.024409,false,0.24766,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_47,f12a0d6f_46,47,0.037472,false,0.23411,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_48,f12a0d6f_47,48,0.049704,false,0.23093,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_49,f12a0d6f_48,49,0.050845,false,0.21933,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_50,f12a0d6f_49,50,0.024461,false,0.21356,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_51,f12a0d6f_50,51,0.031154,false,0.21576,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_52,f12a0d6f_51,52,0.035586,false,0.20046,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_53,f12a0d6f_52,53,0.0313,false,0.19005,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_54,f12a0d6f_53,54,0.059048,false,0.2023,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_55,f12a0d6f_54,55,0.019822,false,0.16993,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_56,f12a0d6f_55,56,0.025485,false,0.17469,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_57,f12a0d6f_56,57,0.025369,false,0.16585,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_58,f12a0d6f_57,58,0.015641,false,0.16098,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_59,f12a0d6f_58,59,0.023339,false,0.15887,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_60,f12a0d6f_59,60,0.010583,false,0.14608,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_61,f12a0d6f_60,61,0.038972,false,0.15635,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_62,f12a0d6f_61,62,0.026082,false,0.14968,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_63,f12a0d6f_62,63,0.05329,false,0.1519,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_64,f12a0d6f_63,64,0.026302,false,0.14598,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_65,f12a0d6f_64,65,0.038806,false,0.13705,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_66,f12a0d6f_65,66,0.022283,false,0.13362,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_67,f12a0d6f_66,67,0.037236,false,0.13565,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_68,f12a0d6f_67,68,0.02176,false,0.11869,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_69,f12a0d6f_68,69,0.012553,false,0.11234,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_70,f12a0d6f_69,70,0.038526,false,0.12796,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_71,f12a0d6f_70,71,0.034047,false,0.12159,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_72,f12a0d6f_71,72,0.02819,false,0.12012,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_73,f12a0d6f_72,73,0.015115,false,0.10986,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_74,f12a0d6f_73,74,0.022777,false,0.11105,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_75,f12a0d6f_74,75,0.009891,false,0.10061,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_76,f12a0d6f_75,76,0.018701,false,0.10053,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_77,f12a0d6f_76,77,0.016774,false,0.09757,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_78,f12a0d6f_77,78,0.023022,false,0.09663,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_79,f12a0d6f_78,79,0.025496,false,0.09841,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_80,f12a0d6f_79,80,0.010424,false,0.09254,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_81,f12a0d6f_80,81,0.01617,false,0.09182,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_82,f12a0d6f_81,82,0.011981,false,0.08913,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_83,f12a0d6f_82,83,0.011693,false,0.08709,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_84,f12a0d6f_83,84,0.014555,false,0.08669,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_85,f12a0d6f_84,85,0.012771,false,0.0809,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_86,f12a0d6f_85,86,0.014306,false,0.08185,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_87,f12a0d6f_86,87,0.022729,false,0.08839,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_88,f12a0d6f_87,88,0.030633,false,0.08392,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_89,f12a0d6f_88,89,0.012271,false,0.07497,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_90,f12a0d6f_89,90,0.011294,false,0.07311,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_91,f12a0d6f_90,91,0.008261,false,0.0673,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_92,f12a0d6f_91,92,0.020877,false,0.08022,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_93,f12a0d6f_92,93,0.008027,false,0.0695,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_94,f12a0d6f_93,94,0.011815,false,0.0744,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_95,f12a0d6f_94,95,0.01138,false,0.07097,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_96,f12a0d6f_95,96,0.014261,false,0.06595,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_97,f12a0d6f_96,97,0.022625,false,0.06956,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_98,f12a0d6f_97,98,0.021333,false,0.07422,0.5,0.9999,true,false,0.001,f12a0d6f
f12a0d6f_99,f12a0d6f_98,99,0.01106,true,0.07197,0.5,0.9999,true,false,0.001,f12a0d6f
72837b09_0,,0,2.595088,false,1.3368,0.9,0.999,true,false,0.0001,72837b09
72837b09_1,72837b09_0,1,6.996921,false,1.18746,0.9,0.999,true,false,0.0001,72837b09
72837b09_2,72837b09_1,2,7.627562,false,1.07185,0.9,0.999,true,false,0.0001,72837b09
72837b09_3,72837b09_2,3,7.455093,false,0.99517,0.9,0.999,true,false,0.0001,72837b09
72837b09_4,72837b09_3,4,3.437195,false,0.93159,0.9,0.999,true,false,0.0001,72837b09
72837b09_5,72837b09_4,5,2.372452,false,0.88634,0.9,0.999,true,false,0.0001,72837b09
72837b09_6,72837b09_5,6,2.680321,false,0.85061,0.9,0.999,true,false,0.0001,72837b09
72837b09_7,72837b09_6,7,1.89415,false,0.8125,0.9,0.999,true,false,0.0001,72837b09
72837b09_8,72837b09_7,8,1.295082,false,0.78051,0.9,0.999,true,false,0.0001,72837b09
72837b09_9,72837b09_8,9,3.031691,false,0.7571,0.9,0.999,true,false,0.0001,72837b09
72837b09_10,72837b09_9,10,1.341987,false,0.72416,0.9,0.999,true,false,0.0001,72837b09
72837b09_11,72837b09_10,11,2.879541,false,0.70405,0.9,0.999,true,false,0.0001,72837b09
72837b09_12,72837b09_11,12,3.902178,false,0.68593,0.9,0.999,true,false,0.0001,72837b09
72837b09_13,72837b09_12,13,2.324773,false,0.66581,0.9,0.999,true,false,0.0001,72837b09
72837b09_14,72837b09_13,14,1.824612,false,0.64268,0.9,0.999,true,false,0.0001,72837b09
72837b09_15,72837b09_14,15,5.68211,false,0.63054,0.9,0.999,true,false,0.0001,72837b09
72837b09_16,72837b09_15,16,2.250072,false,0.60803,0.9,0.999,true,false,0.0001,72837b09
72837b09_17,72837b09_16,17,1.949011,false,0.59177,0.9,0.999,true,false,0.0001,72837b09
72837b09_18,72837b09_17,18,5.432549,false,0.58255,0.9,0.999,true,false,0.0001,72837b09
72837b09_19,72837b09_18,19,8.000158,false,0.56419,0.9,0.999,true,false,0.0001,72837b09
72837b09_20,72837b09_19,20,1.797781,false,0.55066,0.9,0.999,true,false,0.0001,72837b09
72837b09_21,72837b09_20,21,1.973289,false,0.53386,0.9,0.999,true,false,0.0001,72837b09
72837b09_22,72837b09_21,22,2.892558,false,0.51897,0.9,0.999,true,false,0.0001,72837b09
72837b09_23,72837b09_22,23,1.200404,false,0.50195,0.9,0.999,true,false,0.0001,72837b09
72837b09_24,72837b09_23,24,3.077859,false,0.50065,0.9,0.999,true,false,0.0001,72837b09
72837b09_25,72837b09_24,25,4.674387,false,0.4751,0.9,0.999,true,false,0.0001,72837b09
72837b09_26,72837b09_25,26,2.764844,false,0.47297,0.9,0.999,true,false,0.0001,72837b09
72837b09_27,72837b09_26,27,2.350019,false,0.4535,0.9,0.999,true,false,0.0001,72837b09
72837b09_28,72837b09_27,28,5.208513,false,0.44771,0.9,0.999,true,false,0.0001,72837b09
72837b09_29,72837b09_28,29,4.93227,false,0.4337,0.9,0.999,true,false,0.0001,72837b09
72837b09_30,72837b09_29,30,2.397726,false,0.42631,0.9,0.999,true,false,0.0001,72837b09
72837b09_31,72837b09_30,31,2.164378,false,0.41325,0.9,0.999,true,false,0.0001,72837b09
72837b09_32,72837b09_31,32,3.350563,false,0.3978,0.9,0.999,true,false,0.0001,72837b09
72837b09_33,72837b09_32,33,3.158417,false,0.38992,0.9,0.999,true,false,0.0001,72837b09
72837b09_34,72837b09_33,34,2.035297,false,0.3785,0.9,0.999,true,false,0.0001,72837b09
72837b09_35,72837b09_34,35,3.306623,false,0.37318,0.9,0.999,true,false,0.0001,72837b09
72837b09_36,72837b09_35,36,3.531782,false,0.35309,0.9,0.999,true,false,0.0001,72837b09
72837b09_37,72837b09_36,37,3.185253,false,0.35167,0.9,0.999,true,false,0.0001,72837b09
72837b09_38,72837b09_37,38,1.369306,false,0.33873,0.9,0.999,true,false,0.0001,72837b09
72837b09_39,72837b09_38,39,2.423027,false,0.34029,0.9,0.999,true,false,0.0001,72837b09
72837b09_40,72837b09_39,40,2.15021,false,0.32521,0.9,0.999,true,false,0.0001,72837b09
72837b09_41,72837b09_40,41,2.924567,false,0.31456,0.9,0.999,true,false,0.0001,72837b09
72837b09_42,72837b09_41,42,5.327483,false,0.31179,0.9,0.999,true,false,0.0001,72837b09
72837b09_43,72837b09_42,43,14.630171,false,0.31152,0.9,0.999,true,false,0.0001,72837b09
72837b09_44,72837b09_43,44,8.203582,false,0.29875,0.9,0.999,true,false,0.0001,72837b09
72837b09_45,72837b09_44,45,5.335088,false,0.28294,0.9,0.999,true,false,0.0001,72837b09
72837b09_46,72837b09_45,46,4.287406,false,0.27961,0.9,0.999,true,false,0.0001,72837b09
72837b09_47,72837b09_46,47,6.644722,false,0.27408,0.9,0.999,true,false,0.0001,72837b09
72837b09_48,72837b09_47,48,5.766046,false,0.26186,0.9,0.999,true,false,0.0001,72837b09
72837b09_49,72837b09_48,49,3.359549,false,0.26053,0.9,0.999,true,false,0.0001,72837b09
72837b09_50,72837b09_49,50,7.555252,false,0.25877,0.9,0.999,true,false,0.0001,72837b09
72837b09_51,72837b09_50,51,15.420902,false,0.25546,0.9,0.999,true,false,0.0001,72837b09
72837b09_52,72837b09_51,52,1.985222,false,0.25136,0.9,0.999,true,false,0.0001,72837b09
72837b09_53,72837b09_52,53,1.939778,false,0.22128,0.9,0.999,true,false,0.0001,72837b09
72837b09_54,72837b09_53,54,2.12784,false,0.2283,0.9,0.999,true,false,0.0001,72837b09
72837b09_55,72837b09_54,55,6.162107,false,0.23128,0.9,0.999,true,false,0.0001,72837b09
72837b09_56,72837b09_55,56,3.543831,false,0.22277,0.9,0.999,true,false,0.0001,72837b09
72837b09_57,72837b09_56,57,2.047695,false,0.2095,0.9,0.999,true,false,0.0001,72837b09
72837b09_58,72837b09_57,58,4.652717,false,0.2154,0.9,0.999,true,false,0.0001,72837b09
72837b09_59,72837b09_58,59,4.304371,false,0.20997,0.9,0.999,true,false,0.0001,72837b09
72837b09_60,72837b09_59,60,6.417437,false,0.20901,0.9,0.999,true,false,0.0001,72837b09
72837b09_61,72837b09_60,61,3.078737,false,0.1968,0.9,0.999,true,false,0.0001,72837b09
72837b09_62,72837b09_61,62,5.355658,false,0.20101,0.9,0.999,true,false,0.0001,72837b09
72837b09_63,72837b09_62,63,2.062752,false,0.18071,0.9,0.999,true,false,0.0001,72837b09
72837b09_64,72837b09_63,64,2.39285,false,0.18117,0.9,0.999,true,false,0.0001,72837b09
72837b09_65,72837b09_64,65,1.844145,false,0.18776,0.9,0.999,true,false,0.0001,72837b09
72837b09_66,72837b09_65,66,1.099717,false,0.17989,0.9,0.999,true,false,0.0001,72837b09
72837b09_67,72837b09_66,67,1.757909,false,0.17378,0.9,0.999,true,false,0.0001,72837b09
72837b09_68,72837b09_67,68,1.776058,false,0.16424,0.9,0.999,true,false,0.0001,72837b09
72837b09_69,72837b09_68,69,2.292513,false,0.16328,0.9,0.999,true,false,0.0001,72837b09
72837b09_70,72837b09_69,70,1.182629,false,0.15033,0.9,0.999,true,false,0.0001,72837b09
72837b09_71,72837b09_70,71,2.401805,false,0.16274,0.9,0.999,true,false,0.0001,72837b09
72837b09_72,72837b09_71,72,2.251248,false,0.15683,0.9,0.999,true,false,0.0001,72837b09
72837b09_73,72837b09_72,73,2.171038,false,0.15137,0.9,0.999,true,false,0.0001,72837b09
72837b09_74,72837b09_73,74,3.091284,false,0.15813,0.9,0.999,true,false,0.0001,72837b09
72837b09_75,72837b09_74,75,2.58912,false,0.14938,0.9,0.999,true,false,0.0001,72837b09
72837b09_76,72837b09_75,76,2.42847,false,0.14218,0.9,0.999,true,false,0.0001,72837b09
72837b09_77,72837b09_76,77,1.38611,false,0.14139,0.9,0.999,true,false,0.0001,72837b09
72837b09_78,72837b09_77,78,6.224333,false,0.14193,0.9,0.999,true,false,0.0001,72837b09
72837b09_79,72837b09_78,79,1.599485,false,0.14191,0.9,0.999,true,false,0.0001,72837b09
72837b09_80,72837b09_79,80,2.92808,false,0.14078,0.9,0.999,true,false,0.0001,72837b09
72837b09_81,72837b09_80,81,1.078528,false,0.13567,0.9,0.999,true,false,0.0001,72837b09
72837b09_82,72837b09_81,82,2.203784,false,0.13568,0.9,0.999,true,false,0.0001,72837b09
72837b09_83,72837b09_82,83,1.542131,false,0.12663,0.9,0.999,true,false,0.0001,72837b09
72837b09_84,72837b09_83,84,2.255498,false,0.1291,0.9,0.999,true,false,0.0001,72837b09
72837b09_85,72837b09_84,85,4.855439,false,0.13295,0.9,0.999,true,false,0.0001,72837b09
72837b09_86,72837b09_85,86,1.764748,false,0.12358,0.9,0.999,true,false,0.0001,72837b09
72837b09_87,72837b09_86,87,2.626857,false,0.11765,0.9,0.999,true,false,0.0001,72837b09
72837b09_88,72837b09_87,88,1.341674,false,0.11601,0.9,0.999,true,false,0.0001,72837b09
72837b09_89,72837b09_88,89,1.948095,false,0.12239,0.9,0.999,true,false,0.0001,72837b09
72837b09_90,72837b09_89,90,2.046736,false,0.11652,0.9,0.999,true,false,0.0001,72837b09
72837b09_91,72837b09_90,91,1.63664,false,0.11641,0.9,0.999,true,false,0.0001,72837b09
72837b09_92,72837b09_91,92,1.732604,false,0.11171,0.9,0.999,true,false,0.0001,72837b09
72837b09_93,72837b09_92,93,1.547566,false,0.12076,0.9,0.999,true,false,0.0001,72837b09
72837b09_94,72837b09_93,94,3.290346,false,0.11778,0.9,0.999,true,false,0.0001,72837b09
72837b09_95,72837b09_94,95,0.785255,false,0.10519,0.9,0.999,true,false,0.0001,72837b09
72837b09_96,72837b09_95,96,0.648908,false,0.10175,0.9,0.999,true,false,0.0001,72837b09
72837b09_97,72837b09_96,97,1.259702,false,0.10736,0.9,0.999,true,false,0.0001,72837b09
72837b09_98,72837b09_97,98,1.60385,false,0.10935,0.9,0.999,true,false,0.0001,72837b09
72837b09_99,72837b09_98,99,1.665959,true,0.0983,0.9,0.999,true,false,0.0001,72837b09

==> data/beta2_false_sub.csv <==
epoch,g_norm,loss
5,0.663431,0.73834
15,1.851562,0.50114
25,2.128682,0.37316
35,2.739449,0.29133
45,2.231785,0.22696
55,3.439778,0.17617
65,1.791183,0.14268
75,2.625566,0.11368
85,3.559121,0.10825
95,0.833291,0.07217
5,14.835318,0.86298
15,12.664578,0.61179
25,5.715033,0.47005
35,9.329702,0.37118
45,1.833539,0.26834
55,4.00542,0.21665
65,5.945588,0.17435
75,1.304545,0.13254
85,1.371909,0.12374
95,2.626458,0.10839
5,0.655344,0.96945
15,0.111975,0.58898
25,0.121393,0.42983
35,0.090696,0.31224
45,0.071907,0.23399
55,0.054602,0.17679
65,0.029414,0.14041
75,0.083867,0.13359
85,0.045854,0.10567
95,0.065481,0.10038
5,0.362268,0.88802
15,0.262949,0.57728
25,0.181954,0.41541
35,0.081948,0.3214
45,0.091437,0.23109
55,0.032694,0.1824
65,0.068607,0.1578
75,0.055451,0.12777
85,0.045228,0.10955
95,0.027125,0.09455
5,1.078293,0.757
15,0.297656,0.47809
25,0.320268,0.3611
35,0.202049,0.27093
45,0.576709,0.24099
55,0.146094,0.17869
65,0.104801,0.15265
75,0.092999,0.139
85,0.033899,0.1086
95,0.030976,0.08966
5,1.38254,0.76717
15,0.51308,0.47456
25,0.388325,0.34877
35,0.406153,0.28823
45,0.214779,0.22612
55,0.056696,0.17547
65,0.113539,0.16085
75,0.073701,0.13458
85,0.054207,0.11395
95,0.018226,0.09616
5,4.069713,0.9983
15,11.75198,0.67952
25,9.231296,0.52209
35,28.958525,0.41393
45,10.278916,0.31051
55,4.951767,0.24017
65,5.490946,0.20338
75,7.685554,0.15629
85,1.654692,0.13306
95,4.49634,0.11492
5,0.800737,0.85687
15,0.438651,0.55266
25,0.201991,0.3937
35,0.120597,0.29222
45,0.150735,0.23163
55,0.043123,0.17592
65,0.066186,0.15132
75,0.072648,0.13854
85,0.027641,0.10272
95,0.029354,0.08839
5,1.093265,0.78884
15,1.475632,0.55185
25,2.197741,0.42465
35,2.66732,0.32596
45,1.340574,0.24573
55,2.309641,0.20349
65,0.559153,0.15519
75,0.375076,0.13019
85,1.114186,0.10822
5,11.359116,0.85818
15,3.298525,0.60225
25,6.708533,0.46198
35,2.90252,0.35544
45,4.450675,0.2714
55,4.805152,0.22022
65,3.816402,0.17283
75,1.959602,0.14456
85,6.914895,0.1354
5,0.406302,0.73058
15,1.063006,0.49409
25,0.209561,0.35222
35,0.212802,0.27339
45,0.23095,0.23063
55,0.128821,0.18207
65,0.163036,0.15387
75,0.336529,0.14363
85,0.054777,0.11523
95,0.137984,0.11209
5,1.228808,0.74764
15,0.394893,0.46669
25,0.339546,0.36176
35,0.260204,0.28455
45,0.129295,0.22446
55,0.149864,0.184
65,0.153977,0.15937
75,0.128526,0.14191
85,0.218046,0.12809
95,0.030687,0.0978
5,1.69177,0.74978
15,1.287656,0.51676
25,1.526778,0.38984
35,1.612325,0.3002
45,1.566088,0.23275
55,1.808031,0.18535
65,1.182127,0.13696
75,1.050313,0.12213
85,0.659346,0.09148
95,0.590367,0.08366
5,0.040942,1.349
15,0.037093,0.87294
25,0.038816,0.68066
35,0.036923,0.55126
45,0.018465,0.43751
55,0.035687,0.35584
65,0.036487,0.28652
75,0.024032,0.23596
85,0.048478,0.20022
95,0.03445,0.16906
5,1.388622,1.11208
15,0.802406,0.77197
25,1.209636,0.61093
35,1.796925,0.51175
45,0.813925,0.41199
55,1.096019,0.33053
65,1.437595,0.27762
75,1.005624,0.22497
85,1.034872,0.18331
95,0.522863,0.15616
5,3.469394,0.88466
15,0.61235,0.59959
25,2.982846,0.47492
35,0.844354,0.36242
45,0.480289,0.28397
55,0.740116,0.23443
65,1.551322,0.18286
75,1.090466,0.14211
85,0.636531,0.11512
95,0.495439,0.0978
5,0.265797,1.12462
15,0.231126,0.76867
25,0.090069,0.58276
35,0.071117,0.45695
45,0.036064,0.35257
55,0.027233,0.27707
65,0.039315,0.22078
75,0.020214,0.16452
85,0.017091,0.13548
95,0.024186,0.11341
5,4.452149,0.98272
15,3.281317,0.66218
25,2.930945,0.49154
35,11.467344,0.39666
45,4.166923,0.29611
55,9.61823,0.24063
65,11.314331,0.19307
75,3.921253,0.16602
85,8.840796,0.14084
95,3.486492,0.11391
5,0.138093,0.94815
15,0.054025,0.57051
25,0.053151,0.41419
35,0.154505,0.34098
45,0.038989,0.2492
55,0.079854,0.20396
65,0.041728,0.15108
75,0.020785,0.11886
85,0.019193,0.09673
5,2.052082,0.94713
15,2.974958,0.63902
25,12.737835,0.48854
35,11.414371,0.36432
45,3.836411,0.27526
55,7.602833,0.21391
65,3.362175,0.1715
75,1.522353,0.13496
85,3.35099,0.1252
95,1.886273,0.10283
5,8.323942,0.95668
15,7.143521,0.6407
25,4.203718,0.47684
35,11.666538,0.36599
45,5.539809,0.25817
55,11.763055,0.2085
65,12.546799,0.17494
75,3.932394,0.1463
85,11.61303,0.12117
95,3.907277,0.10631
5,6.513922,0.86873
15,14.165411,0.63126
25,13.468433,0.47831
35,2.996746,0.35901
45,5.425164,0.27491
55,3.47083,0.21465
65,4.777171,0.17937
75,1.524556,0.14149
85,3.867974,0.12381
95,3.236921,0.1082
5,1.518477,0.74274
15,0.294379,0.48318
25,0.56729,0.39446
35,0.203744,0.30162
45,0.270209,0.27925
55,0.158251,0.23556
65,0.218209,0.22162
75,0.141627,0.18816
85,0.072966,0.15146
95,0.102907,0.14371
5,0.353019,1.39571
15,0.212218,0.86187
25,0.079262,0.60952
35,0.0988,0.4758
45,0.111846,0.375
55,0.111242,0.28769
65,0.106412,0.22602
75,0.093044,0.18475
85,0.081666,0.17065
95,0.032466,0.1246
5,1.293272,0.71727
15,1.179619,0.489
25,0.688504,0.3729
35,0.345874,0.29429
45,0.271386,0.25288
55,0.103189,0.20668
65,0.242638,0.19657
75,0.041724,0.15559
85,0.090732,0.14598
5,0.003572,1.94142
15,0.019582,1.45842
25,0.022498,1.08847
35,0.018179,0.89629
45,0.016114,0.77879
55,0.013836,0.68759
65,0.017145,0.62001
75,0.018981,0.56048
85,0.031454,0.51384
95,0.013015,0.44663
5,1.431194,0.70571
15,0.429337,0.46249
25,0.301639,0.36165
35,0.259088,0.30438
45,0.246528,0.26854
55,0.260682,0.2416
65,0.273815,0.19444
75,0.079198,0.16866
85,0.151136,0.1581
95,0.179325,0.13342
5,5.79597,1.00003
15,2.481766,0.69716
25,3.099691,0.5474
35,3.495592,0.42223
45,8.931619,0.34677
55,8.092198,0.28484
65,5.824265,0.22342
75,2.735574,0.18062
85,2.318136,0.16509
95,1.825722,0.13517
5,6.400779,0.95098
15,19.768341,0.64736
25,15.960537,0.49012
35,6.998128,0.35653
45,16.429619,0.28702
55,10.419816,0.21103
65,12.389719,0.1779
75,1.631964,0.13076
85,0.810287,0.10642
95,6.666579,0.10715
5,8.309043,0.98566
15,19.759142,0.67347
25,11.295754,0.49557
35,14.969481,0.38937
45,5.021605,0.28673
55,5.219146,0.22923
65,2.715606,0.17794
75,2.144814,0.15101
85,1.250123,0.12057
95,5.87377,0.11269
5,5.668468,0.95304
15,7.32377,0.6463
25,17.976719,0.49376
35,6.699466,0.37777
45,17.126177,0.29565
55,12.417562,0.22068
65,14.650578,0.17676
75,12.835569,0.15604
85,1.67961,0.11252
95,1.307015,0.10601
5,1.719522,0.85523
15,1.170479,0.55894
25,0.097807,0.38692
35,0.112501,0.293
45,0.13679,0.22897
55,0.202459,0.18942
65,0.050162,0.137
75,0.048712,0.11612
85,0.042881,0.09919
95,0.023525,0.08683
5,0.681066,1.01856
15,0.137959,0.64113
25,0.070105,0.46768
35,0.062444,0.34779
45,0.055377,0.251
55,0.019822,0.16993
65,0.038806,0.13705
75,0.009891,0.10061
85,0.012771,0.0809
95,0.01138,0.07097
5,2.372452,0.88634
15,5.68211,0.63054
25,4.674387,0.4751
35,3.306623,0.37318
45,5.335088,0.28294
55,6.162107,0.23128
65,1.844145,0.18776
75,2.58912,0.14938
85,4.855439,0.13295
95,0.785255,0.10519


==> data/cif_beta1.txt <==
x	y	yerr
0.316227766016838	38.236676208078855	2.425149446599602
0.09999999999999998	30.07490058951908	1.7323183199818888
0.03162277660168378	25.755531667355033	1.0794235953069449
0.010000000000000009	16.852290697263346	0.586812465682389
0.003162277660168411	11.928784276023507	0.5665501107079798
0.0010000000000000009	10.63143827698297	0.35278868280114806
0.0003162277660168078	10.051336031498181	0.16352337887318344
9.999999999998899e-05	10.177227812111378	0.20699816802907597
3.162277660173629e-05	13.372914324849845	0.5129974913463786
9.99999999995449e-06	19.693643468394875	0.4370048389608151


==> data/cif_beta2.txt <==
x	y	yerr
0.09999999999999998	38.91277513119909	1.711134428516667
0.03162277660168378	33.56788070983357	1.0089242925009576
0.010000000000000009	31.81046930809816	1.880659570796322
0.003162277660168411	30.325529089636273	1.0549442543794862
0.0010000000000000009	30.07490058951908	1.7323183199818888
0.0003162277660168078	28.502685353822176	1.0997285232621414
9.999999999998899e-05	28.184577616916766	0.9694483272466228
3.162277660173629e-05	27.54193834784958	1.3531909115865286
9.99999999995449e-06	27.06474320428239	1.355054144590531
3.162277660173629e-06	27.122604477869142	2.013531553893972
1.0000000000287557e-06	27.75329172647662	2.9292621077535568


==> data/cif_lr.txt <==
x	y	yerr
1e-06	213.93796483721997	9.915989807071398
3.162277660168379e-06	360.8929246454107	9.313785731298266
1e-05	179.24114598274232	3.9867880568117022
3.1622776601683795e-05	75.74940568049749	2.6338782762048183
0.0001	42.702813409434434	0.6711931627067385
0.00031622776601683794	31.295124983390178	0.9700142844749721
0.001	30.07490058951908	1.7323183199818888
0.0031622776601683794	53.240462707131336	8.015282430852388
0.01	29.97212323405145	24.472134168725916

